Modeling Semantic Relatedness using Global Relation Vectors

Word embedding models such as GloVe rely on co-occurrence statistics from a large corpus to learn vector representations of word meaning. These vectors have proven to capture surprisingly fine-grained semantic and syntactic information. While we may similarly expect that co-occurrence statistics can be used to capture rich information about the relationships between different words, existing approaches for modeling such relationships have mostly relied on manipulating pre-trained word vectors. In this paper, we introduce a novel method which directly learns relation vectors from co-occurrence statistics. To this end, we first introduce a variant of GloVe, in which there is an explicit connection between word vectors and PMI weighted co-occurrence vectors. We then show how relation vectors can be naturally embedded into the resulting vector space.

==> average.dat <==
Precision Recall
0.000513 1.000000
0.001026 1.000000
0.001026 0.666667
0.001538 0.750000
0.001538 0.600000
0.002051 0.666667
0.002564 0.714286
0.002564 0.625000
0.002564 0.555556
0.003077 0.600000
0.003590 0.636364
0.003590 0.583333
0.004103 0.615385
0.004615 0.642857
0.004615 0.600000
0.005128 0.625000
0.005641 0.647059
0.006154 0.666667
0.006154 0.631579
0.006667 0.650000
0.007179 0.666667
0.007179 0.636364
0.007179 0.608696
0.007179 0.583333
0.007692 0.600000
0.008205 0.615385
0.008718 0.629630
0.009231 0.642857
0.009231 0.620690
0.009231 0.600000
0.009744 0.612903
0.010256 0.625000
0.010769 0.636364
0.011282 0.647059
0.011282 0.628571
0.011795 0.638889
0.011795 0.621622
0.011795 0.605263
0.012308 0.615385
0.012821 0.625000
0.013333 0.634146
0.013333 0.619048
0.013846 0.627907
0.014359 0.636364
0.014872 0.644444
0.015385 0.652174
0.015897 0.659574
0.015897 0.645833
0.016410 0.653061
0.016923 0.660000
0.017436 0.666667
0.017949 0.673077
0.018462 0.679245
0.018974 0.685185
0.019487 0.690909
0.020000 0.696429
0.020000 0.684211
0.020000 0.672414
0.020513 0.677966
0.020513 0.666667
0.021026 0.672131
0.021538 0.677419
0.022051 0.682540
0.022564 0.687500
0.023077 0.692308
0.023590 0.696970
0.023590 0.686567
0.023590 0.676471
0.023590 0.666667
0.023590 0.657143
0.024103 0.661972
0.024103 0.652778
0.024103 0.643836
0.024615 0.648649
0.025128 0.653333
0.025641 0.657895
0.025641 0.649351
0.025641 0.641026
0.025641 0.632911
0.025641 0.625000
0.026154 0.629630
0.026667 0.634146
0.026667 0.626506
0.027179 0.630952
0.027179 0.623529
0.027692 0.627907
0.028205 0.632184
0.028718 0.636364
0.029231 0.640449
0.029231 0.633333
0.029744 0.637363
0.030256 0.641304
0.030256 0.634409
0.030769 0.638298
0.031282 0.642105
0.031282 0.635417
0.031795 0.639175
0.031795 0.632653
0.032308 0.636364
0.032308 0.630000
0.032308 0.623762
0.032308 0.617647
0.032821 0.621359
0.033333 0.625000
0.033333 0.619048
0.033846 0.622642
0.034359 0.626168
0.034872 0.629630
0.035385 0.633028
0.035385 0.627273
0.035897 0.630631
0.036410 0.633929
0.036923 0.637168
0.037436 0.640351
0.037436 0.634783
0.037436 0.629310
0.037436 0.623932
0.037436 0.618644
0.037436 0.613445
0.037949 0.616667
0.038462 0.619835
0.038462 0.614754
0.038462 0.609756
0.038974 0.612903
0.039487 0.616000
0.040000 0.619048
0.040513 0.622047
0.040513 0.617188
0.041026 0.620155
0.041538 0.623077
0.041538 0.618321
0.041538 0.613636
0.041538 0.609023
0.041538 0.604478
0.041538 0.600000
0.041538 0.595588
0.041538 0.591241
0.042051 0.594203
0.042564 0.597122
0.043077 0.600000
0.043590 0.602837
0.044103 0.605634
0.044615 0.608392
0.045128 0.611111
0.045641 0.613793
0.045641 0.609589
0.045641 0.605442
0.045641 0.601351
0.046154 0.604027
0.046667 0.606667
0.047179 0.609272
0.047179 0.605263
0.047692 0.607843
0.048205 0.610390
0.048718 0.612903
0.048718 0.608974
0.049231 0.611465
0.049231 0.607595
0.049231 0.603774
0.049231 0.600000
0.049744 0.602484
0.049744 0.598765
0.049744 0.595092
0.049744 0.591463
0.050256 0.593939
0.050769 0.596386
0.050769 0.592814
0.051282 0.595238
0.051795 0.597633
0.052308 0.600000
0.052308 0.596491
0.052308 0.593023
0.052821 0.595376
0.053333 0.597701
0.053846 0.600000
0.054359 0.602273
0.054359 0.598870
0.054359 0.595506
0.054872 0.597765
0.054872 0.594444
0.054872 0.591160
0.054872 0.587912
0.054872 0.584699
0.055385 0.586957
0.055385 0.583784
0.055897 0.586022
0.055897 0.582888
0.055897 0.579787
0.056410 0.582011
0.056923 0.584211
0.056923 0.581152
0.057436 0.583333
0.057436 0.580311
0.057949 0.582474
0.058462 0.584615
0.058462 0.581633
0.058974 0.583756
0.058974 0.580808
0.059487 0.582915
0.060000 0.585000
0.060000 0.582090
0.060513 0.584158
0.060513 0.581281
0.060513 0.578431
0.061026 0.580488
0.061538 0.582524
0.061538 0.579710
0.061538 0.576923
0.062051 0.578947
0.062051 0.576190
0.062564 0.578199
0.063077 0.580189
0.063590 0.582160
0.064103 0.584112
0.064103 0.581395
0.064615 0.583333
0.064615 0.580645
0.064615 0.577982
0.065128 0.579909
0.065641 0.581818
0.066154 0.583710
0.066667 0.585586
0.066667 0.582960
0.067179 0.584821
0.067692 0.586667
0.068205 0.588496
0.068205 0.585903
0.068718 0.587719
0.068718 0.585153
0.069231 0.586957
0.069231 0.584416
0.069231 0.581897
0.069231 0.579399
0.069744 0.581197
0.069744 0.578723
0.069744 0.576271
0.069744 0.573840
0.069744 0.571429
0.069744 0.569038
0.069744 0.566667
0.070256 0.568465
0.070256 0.566116
0.070256 0.563786
0.070769 0.565574
0.070769 0.563265
0.070769 0.560976
0.070769 0.558704
0.071282 0.560484
0.071282 0.558233
0.071795 0.560000
0.072308 0.561753
0.072821 0.563492
0.072821 0.561265
0.073333 0.562992
0.073846 0.564706
0.073846 0.562500
0.073846 0.560311
0.073846 0.558140
0.073846 0.555985
0.073846 0.553846
0.074359 0.555556
0.074872 0.557252
0.074872 0.555133
0.074872 0.553030
0.074872 0.550943
0.075385 0.552632
0.075897 0.554307
0.076410 0.555970
0.076410 0.553903
0.076410 0.551852
0.076410 0.549815
0.076923 0.551471
0.077436 0.553114
0.077949 0.554745
0.078462 0.556364
0.078462 0.554348
0.078462 0.552347
0.078462 0.550360
0.078462 0.548387
0.078462 0.546429
0.078974 0.548043
0.078974 0.546099
0.079487 0.547703
0.079487 0.545775
0.080000 0.547368
0.080513 0.548951
0.081026 0.550523
0.081026 0.548611
0.081026 0.546713
0.081538 0.548276
0.081538 0.546392
0.081538 0.544521
0.081538 0.542662
0.081538 0.540816
0.081538 0.538983
0.082051 0.540541
0.082051 0.538721
0.082564 0.540268
0.082564 0.538462
0.082564 0.536667
0.082564 0.534884
0.082564 0.533113
0.082564 0.531353
0.082564 0.529605
0.083077 0.531148
0.083590 0.532680
0.084103 0.534202
0.084103 0.532468
0.084103 0.530744
0.084615 0.532258
0.085128 0.533762
0.085641 0.535256
0.085641 0.533546
0.085641 0.531847
0.085641 0.530159
0.085641 0.528481
0.086154 0.529968
0.086667 0.531447
0.087179 0.532915
0.087692 0.534375
0.087692 0.532710
0.087692 0.531056
0.088205 0.532508
0.088205 0.530864
0.088205 0.529231
0.088205 0.527607
0.088718 0.529052
0.089231 0.530488
0.089744 0.531915
0.089744 0.530303
0.090256 0.531722
0.090769 0.533133
0.091282 0.534535
0.091282 0.532934
0.091282 0.531343
0.091282 0.529762
0.091282 0.528190
0.091795 0.529586
0.092308 0.530973
0.092821 0.532353
0.093333 0.533724
0.093846 0.535088
0.094359 0.536443
0.094359 0.534884
0.094872 0.536232
0.095385 0.537572
0.095897 0.538905
0.096410 0.540230
0.096923 0.541547
0.097436 0.542857
0.097436 0.541311
0.097949 0.542614
0.097949 0.541076
0.098462 0.542373
0.098462 0.540845
0.098462 0.539326
0.098462 0.537815
0.098974 0.539106
0.099487 0.540390
0.100000 0.541667
0.100513 0.542936
0.100513 0.541436
0.101026 0.542700
0.101538 0.543956
0.101538 0.542466
0.101538 0.540984
0.102051 0.542234
0.102051 0.540761
0.102051 0.539295
0.102051 0.537838
0.102564 0.539084
0.103077 0.540323
0.103590 0.541555
0.104103 0.542781
0.104615 0.544000
0.105128 0.545213
0.105128 0.543767
0.105641 0.544974
0.106154 0.546174
0.106667 0.547368
0.107179 0.548556
0.107179 0.547120
0.107179 0.545692
0.107692 0.546875
0.108205 0.548052
0.108718 0.549223
0.108718 0.547804
0.109231 0.548969
0.109231 0.547558
0.109744 0.548718
0.110256 0.549872
0.110769 0.551020
0.110769 0.549618
0.111282 0.550761
0.111282 0.549367
0.111282 0.547980
0.111282 0.546599
0.111795 0.547739
0.112308 0.548872
0.112308 0.547500
0.112821 0.548628
0.113333 0.549751
0.113846 0.550868
0.113846 0.549505
0.113846 0.548148
0.114359 0.549261
0.114359 0.547912
0.114359 0.546569
0.114872 0.547677
0.114872 0.546341
0.114872 0.545012
0.114872 0.543689
0.115385 0.544794
0.115385 0.543478
0.115385 0.542169
0.115385 0.540865
0.115897 0.541966
0.115897 0.540670
0.116410 0.541766
0.116410 0.540476
0.116923 0.541568
0.117436 0.542654
0.117436 0.541371
0.117949 0.542453
0.118462 0.543529
0.118974 0.544601
0.119487 0.545667
0.120000 0.546729
0.120000 0.545455
0.120000 0.544186
0.120513 0.545244
0.121026 0.546296
0.121026 0.545035
0.121538 0.546083
0.122051 0.547126
0.122051 0.545872
0.122564 0.546911
0.123077 0.547945
0.123077 0.546697
0.123077 0.545455
0.123590 0.546485
0.124103 0.547511
0.124615 0.548533
0.124615 0.547297
0.124615 0.546067
0.125128 0.547085
0.125128 0.545861
0.125128 0.544643
0.125641 0.545657
0.126154 0.546667
0.126154 0.545455
0.126667 0.546460
0.126667 0.545254
0.126667 0.544053
0.127179 0.545055
0.127692 0.546053
0.127692 0.544858
0.127692 0.543668
0.127692 0.542484
0.127692 0.541304
0.128205 0.542299
0.128205 0.541126
0.128205 0.539957
0.128718 0.540948
0.129231 0.541935
0.129744 0.542918
0.130256 0.543897
0.130256 0.542735
0.130769 0.543710
0.130769 0.542553
0.130769 0.541401
0.130769 0.540254
0.130769 0.539112
0.130769 0.537975
0.130769 0.536842
0.131282 0.537815
0.131795 0.538784
0.132308 0.539749
0.132308 0.538622
0.132308 0.537500
0.132308 0.536383
0.132308 0.535270
0.132308 0.534161
0.132308 0.533058
0.132821 0.534021
0.133333 0.534979
0.133846 0.535934
0.133846 0.534836
0.133846 0.533742
0.134359 0.534694
0.134359 0.533605
0.134872 0.534553
0.135385 0.535497
0.135385 0.534413
0.135385 0.533333
0.135897 0.534274
0.135897 0.533199
0.136410 0.534137
0.136923 0.535070
0.137436 0.536000
0.137436 0.534930
0.137436 0.533865
0.137949 0.534791
0.138462 0.535714
0.138462 0.534653
0.138974 0.535573
0.139487 0.536489
0.140000 0.537402
0.140000 0.536346
0.140000 0.535294
0.140000 0.534247
0.140000 0.533203
0.140513 0.534113
0.140513 0.533074
0.141026 0.533981
0.141026 0.532946
0.141026 0.531915
0.141026 0.530888
0.141026 0.529865
0.141538 0.530769
0.141538 0.529750
0.141538 0.528736
0.141538 0.527725
0.141538 0.526718
0.142051 0.527619
0.142564 0.528517
0.142564 0.527514
0.143077 0.528409
0.143077 0.527410
0.143590 0.528302
0.143590 0.527307
0.143590 0.526316
0.143590 0.525328
0.143590 0.524345
0.143590 0.523364
0.144103 0.524254
0.144103 0.523277
0.144103 0.522305
0.144103 0.521336
0.144103 0.520370
0.144615 0.521257
0.144615 0.520295
0.145128 0.521179
0.145128 0.520221
0.145128 0.519266
0.145641 0.520147
0.146154 0.521024
0.146667 0.521898
0.146667 0.520947
0.146667 0.520000
0.146667 0.519056
0.146667 0.518116
0.146667 0.517179
0.147179 0.518051
0.147692 0.518919
0.147692 0.517986
0.148205 0.518851
0.148205 0.517921
0.148205 0.516995
0.148718 0.517857
0.149231 0.518717
0.149744 0.519573
0.149744 0.518650
0.150256 0.519504
0.150256 0.518584
0.150256 0.517668
0.150256 0.516755
0.150256 0.515845
0.150256 0.514938
0.150256 0.514035
0.150769 0.514886
0.151282 0.515734
0.151282 0.514834
0.151282 0.513937
0.151795 0.514783
0.152308 0.515625
0.152308 0.514731
0.152308 0.513841
0.152821 0.514680
0.152821 0.513793
0.152821 0.512909
0.152821 0.512027
0.153333 0.512864
0.153333 0.511986
0.153333 0.511111
0.153846 0.511945
0.153846 0.511073
0.154359 0.511905
0.154359 0.511036
0.154359 0.510169
0.154872 0.510998
0.154872 0.510135
0.154872 0.509275
0.154872 0.508418
0.155385 0.509244
0.155897 0.510067
0.155897 0.509213
0.155897 0.508361
0.155897 0.507513
0.156410 0.508333
0.156923 0.509151
0.157436 0.509967
0.157949 0.510779
0.157949 0.509934
0.157949 0.509091
0.158462 0.509901
0.158462 0.509061
0.158462 0.508224
0.158462 0.507389
0.158974 0.508197
0.158974 0.507365
0.159487 0.508170
0.160000 0.508972
0.160000 0.508143
0.160513 0.508943
0.160513 0.508117
0.161026 0.508914
0.161538 0.509709
0.162051 0.510501
0.162051 0.509677
0.162564 0.510467
0.163077 0.511254
0.163077 0.510433
0.163590 0.511218
0.164103 0.512000
0.164615 0.512780
0.164615 0.511962
0.164615 0.511146
0.165128 0.511924
0.165641 0.512698
0.165641 0.511886
0.165641 0.511076
0.165641 0.510269
0.166154 0.511041
0.166667 0.511811
0.166667 0.511006
0.167179 0.511774
0.167692 0.512539
0.167692 0.511737
0.167692 0.510938
0.168205 0.511700
0.168205 0.510903
0.168205 0.510109
0.168718 0.510870
0.168718 0.510078
0.168718 0.509288
0.168718 0.508501
0.168718 0.507716
0.168718 0.506934
0.169231 0.507692
0.169744 0.508449
0.170256 0.509202
0.170256 0.508423
0.170769 0.509174
0.170769 0.508397
0.170769 0.507622
0.170769 0.506849
0.171282 0.507599
0.171282 0.506829
0.171795 0.507576
0.171795 0.506808
0.172308 0.507553
0.172821 0.508296
0.172821 0.507530
0.172821 0.506767
0.173333 0.507508
0.173333 0.506747
0.173333 0.505988
0.173846 0.506726
0.174359 0.507463
0.174872 0.508197
0.174872 0.507440
0.174872 0.506686
0.174872 0.505935
0.174872 0.505185
0.174872 0.504438
0.175385 0.505170
0.175897 0.505900
0.175897 0.505155
0.175897 0.504412
0.175897 0.503671
0.176410 0.504399
0.176410 0.503660
0.176923 0.504386
0.176923 0.503650
0.177436 0.504373
0.177949 0.505095
0.177949 0.504360
0.177949 0.503628
0.178462 0.504348
0.178462 0.503618
0.178462 0.502890
0.178462 0.502165
0.178462 0.501441
0.178462 0.500719
0.178462 0.500000
0.178462 0.499283
0.178462 0.498567
0.178974 0.499285
0.179487 0.500000
0.180000 0.500713
0.180000 0.500000
0.180000 0.499289
0.180000 0.498580
0.180000 0.497872
0.180000 0.497167
0.180000 0.496464
0.180513 0.497175
0.180513 0.496474
0.180513 0.495775
0.181026 0.496484
0.181026 0.495787
0.181538 0.496494
0.182051 0.497199
0.182564 0.497902
0.182564 0.497207
0.182564 0.496513
0.182564 0.495822
0.182564 0.495132
0.182564 0.494444
0.183077 0.495146
0.183077 0.494460
0.183077 0.493776
0.183590 0.494475
0.183590 0.493793
0.183590 0.493113
0.183590 0.492435
0.183590 0.491758
0.184103 0.492455
0.184103 0.491781
0.184615 0.492476
0.184615 0.491803
0.184615 0.491132
0.184615 0.490463
0.185128 0.491156
0.185128 0.490489
0.185641 0.491180
0.185641 0.490515
0.185641 0.489851
0.185641 0.489189
0.185641 0.488529
0.185641 0.487871
0.185641 0.487214
0.185641 0.486559
0.185641 0.485906
0.185641 0.485255
0.186154 0.485944
0.186154 0.485294
0.186667 0.485981
0.186667 0.485333
0.186667 0.484687
0.186667 0.484043
0.186667 0.483400
0.187179 0.484085
0.187692 0.484768
0.187692 0.484127
0.188205 0.484808
0.188205 0.484169
0.188205 0.483531
0.188205 0.482895
0.188718 0.483574
0.188718 0.482940
0.189231 0.483617
0.189231 0.482984
0.189231 0.482353
0.189231 0.481723
0.189231 0.481095
0.189744 0.481771
0.190256 0.482445
0.190256 0.481818
0.190256 0.481193
0.190256 0.480570
0.190256 0.479948
0.190256 0.479328
0.190769 0.480000
0.190769 0.479381
0.190769 0.478764
0.191282 0.479434
0.191795 0.480103
0.191795 0.479487
0.191795 0.478873
0.192308 0.479540
0.192821 0.480204
0.192821 0.479592
0.192821 0.478981
0.192821 0.478372
0.192821 0.477764
0.193333 0.478426
0.193846 0.479087
0.194359 0.479747
0.194359 0.479140
0.194359 0.478535
0.194359 0.477932
0.194872 0.478589
0.194872 0.477987
0.195385 0.478643
0.195385 0.478043
0.195897 0.478697
0.195897 0.478098
0.195897 0.477500
0.195897 0.476904
0.195897 0.476309
0.195897 0.475716
0.195897 0.475124
0.196410 0.475776
0.196923 0.476427
0.196923 0.475836
0.196923 0.475248
0.196923 0.474660
0.197436 0.475309
0.197436 0.474723
0.197436 0.474138
0.197436 0.473555
0.197436 0.472973
0.197436 0.472393
0.197436 0.471814
0.197436 0.471236
0.197436 0.470660
0.197949 0.471306
0.197949 0.470732
0.197949 0.470158
0.198462 0.470803
0.198462 0.470231
0.198974 0.470874
0.198974 0.470303
0.198974 0.469734
0.198974 0.469166
0.198974 0.468599
0.198974 0.468034
0.198974 0.467470
0.198974 0.466907
0.199487 0.467548
0.200000 0.468187
0.200000 0.467626
0.200000 0.467066
0.200000 0.466507
0.200000 0.465950
0.200000 0.465394
0.200000 0.464839
0.200000 0.464286
0.200513 0.464923
0.201026 0.465558
0.201538 0.466192
0.202051 0.466825
0.202051 0.466272
0.202564 0.466903
0.202564 0.466352
0.203077 0.466981
0.203077 0.466431
0.203077 0.465882
0.203077 0.465335
0.203077 0.464789
0.203077 0.464244
0.203590 0.464871
0.203590 0.464327
0.203590 0.463785
0.204103 0.464411
0.204103 0.463869
0.204103 0.463329
0.204103 0.462791
0.204103 0.462253
0.204103 0.461717
0.204103 0.461182
0.204103 0.460648
0.204103 0.460116
0.204103 0.459584
0.204103 0.459054
0.204615 0.459677
0.204615 0.459148
0.204615 0.458621
0.204615 0.458094
0.204615 0.457569
0.204615 0.457045
0.204615 0.456522
0.204615 0.456000
0.204615 0.455479
0.205128 0.456100
0.205128 0.455581
0.205128 0.455063
0.205128 0.454545
0.205641 0.455165
0.206154 0.455782
0.206154 0.455266
0.206154 0.454751
0.206667 0.455367
0.206667 0.454853
0.206667 0.454340
0.206667 0.453829
0.206667 0.453318
0.206667 0.452809
0.206667 0.452301
0.206667 0.451794
0.206667 0.451288
0.207179 0.451902
0.207179 0.451397
0.207179 0.450893
0.207179 0.450390
0.207179 0.449889
0.207179 0.449388
0.207692 0.450000
0.207692 0.449501
0.207692 0.449002
0.207692 0.448505
0.207692 0.448009
0.207692 0.447514
0.207692 0.447020
0.207692 0.446527
0.208205 0.447137
0.208205 0.446645
0.208205 0.446154
0.208205 0.445664
0.208718 0.446272
0.209231 0.446878
0.209231 0.446389
0.209231 0.445902
0.209744 0.446507
0.210256 0.447110
0.210256 0.446623
0.210256 0.446137
0.210256 0.445652
0.210256 0.445168
0.210769 0.445770
0.210769 0.445287
0.210769 0.444805
0.211282 0.445405
0.211282 0.444924
0.211282 0.444444
0.211795 0.445043
0.211795 0.444564
0.211795 0.444086
0.212308 0.444683
0.212308 0.444206
0.212308 0.443730
0.212308 0.443255
0.212308 0.442781
0.212308 0.442308
0.212308 0.441836
0.212308 0.441365
0.212821 0.441960
0.213333 0.442553
0.213333 0.442083
0.213333 0.441614
0.213846 0.442206
0.214359 0.442797
0.214359 0.442328
0.214872 0.442918
0.214872 0.442450
0.214872 0.441983
0.214872 0.441517
0.214872 0.441053
0.215385 0.441640
0.215385 0.441176
0.215385 0.440714
0.215385 0.440252
0.215897 0.440838
0.216410 0.441423
0.216410 0.440961
0.216410 0.440501
0.216410 0.440042
0.216410 0.439583
0.216410 0.439126
0.216410 0.438669
0.216410 0.438214
0.216410 0.437759
0.216410 0.437306
0.216410 0.436853
0.216410 0.436401
0.216923 0.436983
0.216923 0.436533
0.216923 0.436082
0.216923 0.435633
0.217436 0.436214
0.217949 0.436793
0.218462 0.437372
0.218974 0.437949
0.218974 0.437500
0.218974 0.437052
0.218974 0.436605
0.218974 0.436159
0.218974 0.435714
0.218974 0.435270
0.218974 0.434827
0.218974 0.434385
0.218974 0.433943
0.218974 0.433503
0.219487 0.434077
0.220000 0.434650
0.220000 0.434211
0.220000 0.433771
0.220513 0.434343
0.220513 0.433905
0.220513 0.433468
0.221026 0.434038
0.221538 0.434608
0.221538 0.434171
0.222051 0.434739
0.222564 0.435306
0.222564 0.434870
0.223077 0.435435
0.223077 0.435000
0.223077 0.434565
0.223077 0.434132
0.223077 0.433699
0.223077 0.433267
0.223077 0.432836
0.223077 0.432406
0.223590 0.432969
0.223590 0.432540
0.224103 0.433102
0.224103 0.432673
0.224615 0.433234
0.224615 0.432806
0.225128 0.433366
0.225128 0.432939
0.225128 0.432512
0.225128 0.432087
0.225128 0.431662
0.225128 0.431238
0.225128 0.430815
0.225641 0.431373
0.225641 0.430950
0.226154 0.431507
0.226154 0.431085
0.226154 0.430664
0.226154 0.430244
0.226154 0.429825
0.226154 0.429406
0.226154 0.428988
0.226154 0.428571
0.226154 0.428155
0.226154 0.427740
0.226154 0.427326
0.226667 0.427880
0.227179 0.428433
0.227179 0.428019
0.227692 0.428571
0.227692 0.428158
0.227692 0.427746
0.227692 0.427334
0.227692 0.426923
0.228205 0.427474
0.228205 0.427063
0.228718 0.427613
0.228718 0.427203
0.228718 0.426794
0.229231 0.427342
0.229231 0.426934
0.229231 0.426527
0.229231 0.426120
0.229231 0.425714
0.229231 0.425309
0.229744 0.425856
0.230256 0.426401
0.230256 0.425996
0.230256 0.425592
0.230256 0.425189
0.230256 0.424787
0.230256 0.424386
0.230256 0.423985
0.230256 0.423585
0.230769 0.424128
0.231282 0.424670
0.231282 0.424271
0.231282 0.423872
0.231282 0.423474
0.231282 0.423077
0.231282 0.422680
0.231282 0.422285
0.231282 0.421890
0.231795 0.422430
0.231795 0.422035
0.231795 0.421642
0.232308 0.422181
0.232821 0.422719
0.232821 0.422326
0.232821 0.421933
0.232821 0.421541
0.232821 0.421150
0.232821 0.420760
0.232821 0.420370
0.233333 0.420907
0.233333 0.420518
0.233333 0.420129
0.233846 0.420664
0.233846 0.420276
0.233846 0.419890
0.234359 0.420423
0.234872 0.420956
0.235385 0.421488
0.235897 0.422018
0.236410 0.422548
0.236410 0.422161
0.236410 0.421775
0.236410 0.421389
0.236410 0.421005
0.236410 0.420620
0.236923 0.421149
0.236923 0.420765
0.237436 0.421292
0.237436 0.420909
0.237436 0.420527
0.237949 0.421053
0.237949 0.420671
0.237949 0.420290
0.237949 0.419910
0.237949 0.419530
0.237949 0.419151
0.238462 0.419675
0.238462 0.419297
0.238974 0.419820
0.238974 0.419442
0.238974 0.419065
0.239487 0.419587
0.239487 0.419210
0.239487 0.418834
0.239487 0.418459
0.239487 0.418084
0.239487 0.417710
0.239487 0.417337
0.239487 0.416964
0.239487 0.416592
0.240000 0.417112
0.240000 0.416741
0.240000 0.416370
0.240000 0.416000
0.240000 0.415631
0.240000 0.415262
0.240000 0.414894
0.240000 0.414526
0.240513 0.415044
0.240513 0.414677
0.240513 0.414311
0.240513 0.413945
0.241026 0.414462
0.241026 0.414097
0.241538 0.414613
0.242051 0.415128
0.242564 0.415641
0.243077 0.416155
0.243077 0.415789
0.243077 0.415425
0.243077 0.415061
0.243077 0.414698
0.243077 0.414336
0.243077 0.413974
0.243590 0.414485
0.243590 0.414124
0.244103 0.414634
0.244103 0.414273
0.244103 0.413913
0.244103 0.413553
0.244615 0.414062
0.245128 0.414571
0.245128 0.414211
0.245128 0.413853
0.245128 0.413495
0.245128 0.413137
0.245128 0.412781
0.245128 0.412425
0.245128 0.412069
0.245641 0.412575
0.246154 0.413081
0.246154 0.412726
0.246154 0.412371
0.246667 0.412876
0.246667 0.412521
0.247179 0.413025
0.247179 0.412671
0.247692 0.413174
0.248205 0.413675
0.248205 0.413322
0.248205 0.412969
0.248205 0.412617
0.248205 0.412266
0.248205 0.411915
0.248205 0.411565
0.248205 0.411215
0.248718 0.411715
0.248718 0.411366
0.248718 0.411017
0.248718 0.410669
0.248718 0.410321
0.249231 0.410820
0.249231 0.410473
0.249231 0.410127
0.249744 0.410624
0.249744 0.410278
0.249744 0.409933
0.249744 0.409588
0.250256 0.410084
0.250256 0.409740
0.250256 0.409396
0.250769 0.409891
0.251282 0.410385
0.251282 0.410042
0.251795 0.410535
0.251795 0.410192
0.251795 0.409850
0.251795 0.409508
0.251795 0.409167
0.251795 0.408826
0.251795 0.408486
0.252308 0.408978
0.252821 0.409468
0.252821 0.409129
0.252821 0.408789
0.253333 0.409279
0.253846 0.409768
0.254359 0.410256
0.254359 0.409917
0.254359 0.409579
0.254872 0.410066
0.254872 0.409728
0.254872 0.409390
0.254872 0.409053
0.254872 0.408717
0.255385 0.409203
0.255897 0.409688
0.256410 0.410172
0.256410 0.409836
0.256923 0.410319
0.256923 0.409984
0.256923 0.409648
0.256923 0.409314
0.256923 0.408980
0.256923 0.408646
0.257436 0.409128
0.257949 0.409609
0.257949 0.409276
0.257949 0.408943
0.258462 0.409423
0.258462 0.409091
0.258462 0.408759
0.258462 0.408428
0.258974 0.408907
0.258974 0.408576
0.259487 0.409054
0.260000 0.409532
0.260000 0.409201
0.260000 0.408871
0.260000 0.408541
0.260513 0.409018
0.260513 0.408689
0.260513 0.408360
0.260513 0.408032
0.260513 0.407705
0.260513 0.407378
0.261026 0.407853
0.261026 0.407526
0.261026 0.407200
0.261538 0.407674
0.261538 0.407348
0.261538 0.407023
0.261538 0.406699
0.261538 0.406375
0.261538 0.406051
0.261538 0.405728
0.261538 0.405405
0.261538 0.405083
0.261538 0.404762
0.262051 0.405234
0.262051 0.404913
0.262051 0.404592
0.262051 0.404272
0.262051 0.403953
0.262051 0.403633
0.262051 0.403315
0.262051 0.402997
0.262564 0.403467
0.262564 0.403150
0.262564 0.402832
0.262564 0.402516
0.262564 0.402200
0.263077 0.402669
0.263590 0.403137
0.263590 0.402821
0.263590 0.402506
0.263590 0.402191
0.263590 0.401876
0.263590 0.401562
0.263590 0.401249
0.263590 0.400936
0.263590 0.400624
0.263590 0.400312
0.263590 0.400000
0.264103 0.400467
0.264615 0.400932
0.264615 0.400621
0.265128 0.401086
0.265128 0.400775
0.265128 0.400465
0.265128 0.400155
0.265128 0.399845
0.265128 0.399536
0.265128 0.399228
0.265641 0.399691
0.265641 0.399383
0.265641 0.399076
0.265641 0.398768
0.266154 0.399231
0.266154 0.398924
0.266154 0.398618
0.266154 0.398312
0.266667 0.398773
0.266667 0.398467
0.267179 0.398928
0.267179 0.398623
0.267179 0.398318
0.267179 0.398014
0.267179 0.397710
0.267179 0.397407
0.267179 0.397104
0.267179 0.396801
0.267179 0.396499
0.267179 0.396198
0.267179 0.395897
0.267179 0.395596
0.267179 0.395296
0.267179 0.394996
0.267179 0.394697
0.267179 0.394398
0.267179 0.394100
0.267179 0.393802
0.267179 0.393505
0.267179 0.393208
0.267692 0.393665
0.268205 0.394122
0.268205 0.393825
0.268205 0.393529
0.268205 0.393233
0.268205 0.392938
0.268205 0.392643
0.268205 0.392348
0.268205 0.392054
0.268205 0.391760
0.268205 0.391467
0.268205 0.391174
0.268205 0.390882
0.268205 0.390590
0.268205 0.390299
0.268718 0.390753
0.268718 0.390462
0.268718 0.390171
0.268718 0.389881
0.269231 0.390335
0.269231 0.390045
0.269231 0.389755
0.269231 0.389466
0.269231 0.389177
0.269744 0.389630
0.270256 0.390081
0.270256 0.389793
0.270256 0.389505
0.270256 0.389217
0.270769 0.389668
0.270769 0.389381
0.270769 0.389094
0.270769 0.388807
0.271282 0.389257
0.271795 0.389706
0.271795 0.389420
0.271795 0.389134
0.271795 0.388848
0.272308 0.389296
0.272821 0.389744
0.272821 0.389458
0.272821 0.389173
0.272821 0.388889
0.272821 0.388605
0.272821 0.388321
0.272821 0.388038
0.272821 0.387755
0.272821 0.387473
0.272821 0.387191
0.272821 0.386909
0.272821 0.386628
0.272821 0.386347
0.272821 0.386067
0.272821 0.385787
0.273333 0.386232
0.273333 0.385952
0.273846 0.386397
0.273846 0.386117
0.274359 0.386561
0.274359 0.386282
0.274359 0.386003
0.274359 0.385725
0.274359 0.385447
0.274359 0.385169
0.274872 0.385612
0.274872 0.385334
0.274872 0.385057
0.274872 0.384781
0.274872 0.384505
0.275385 0.384946
0.275385 0.384670
0.275385 0.384395
0.275385 0.384120
0.275897 0.384560
0.275897 0.384286
0.276410 0.384725
0.276923 0.385164
0.276923 0.384890
0.277436 0.385328
0.277436 0.385053
0.277949 0.385491
0.278462 0.385928
0.278462 0.385653
0.278462 0.385380
0.278462 0.385106
0.278462 0.384833
0.278462 0.384561
0.278462 0.384289
0.278462 0.384017
0.278974 0.384452
0.278974 0.384181
0.278974 0.383910
0.278974 0.383639
0.278974 0.383369
0.278974 0.383099
0.279487 0.383533
0.280000 0.383966
0.280000 0.383696
0.280000 0.383427
0.280513 0.383860
0.280513 0.383590
0.280513 0.383322
0.280513 0.383053
0.280513 0.382785
0.280513 0.382517
0.280513 0.382250
0.280513 0.381983
0.280513 0.381717
0.280513 0.381450
0.280513 0.381185
0.280513 0.380919
0.281026 0.381350
0.281026 0.381085
0.281026 0.380820
0.281026 0.380556
0.281026 0.380291
0.281026 0.380028
0.281026 0.379764
0.281026 0.379501
0.281026 0.379239
0.281026 0.378976
0.281026 0.378715
0.281026 0.378453
0.281026 0.378192
0.281026 0.377931
0.281538 0.378360
0.282051 0.378788
0.282051 0.378527
0.282051 0.378267
0.282051 0.378007
0.282051 0.377747
0.282051 0.377488
0.282051 0.377229
0.282051 0.376971
0.282051 0.376712
0.282051 0.376454
0.282051 0.376197
0.282051 0.375940
0.282051 0.375683
0.282051 0.375427
0.282051 0.375171
0.282051 0.374915
0.282051 0.374659
0.282051 0.374404
0.282051 0.374150
0.282051 0.373895
0.282051 0.373641
0.282051 0.373388
0.282051 0.373134
0.282564 0.373559
0.282564 0.373306
0.283077 0.373731
0.283077 0.373478
0.283077 0.373225
0.283077 0.372973
0.283077 0.372721
0.283077 0.372470
0.283077 0.372218
0.283077 0.371968
0.283590 0.372391
0.283590 0.372140
0.283590 0.371890
0.283590 0.371640
0.284103 0.372062
0.284103 0.371812
0.284103 0.371563
0.284103 0.371314
0.284103 0.371065
0.284103 0.370817
0.284103 0.370569
0.284103 0.370321
0.284103 0.370073
0.284615 0.370494
0.284615 0.370247
0.284615 0.370000
0.284615 0.369753
0.284615 0.369507
0.284615 0.369261
0.284615 0.369016
0.284615 0.368771
0.284615 0.368526
0.284615 0.368281
0.284615 0.368037
0.285128 0.368456
0.285641 0.368874
0.286154 0.369292
0.286667 0.369709
0.287179 0.370126
0.287179 0.369881
0.287179 0.369637
0.287179 0.369393
0.287179 0.369150
0.287179 0.368906
0.287179 0.368664
0.287692 0.369079
0.287692 0.368836
0.287692 0.368594
0.287692 0.368352
0.287692 0.368110
0.287692 0.367869
0.287692 0.367628
0.287692 0.367387
0.287692 0.367147
0.287692 0.366906
0.287692 0.366667
0.287692 0.366427
0.288205 0.366841
0.288718 0.367254
0.288718 0.367014
0.288718 0.366775
0.289231 0.367188
0.289231 0.366949
0.289231 0.366710
0.289231 0.366472
0.289231 0.366234
0.289231 0.365996
0.289231 0.365759
0.289231 0.365522
0.289231 0.365285
0.289744 0.365696
0.290256 0.366106
0.290256 0.365869
0.290256 0.365633
0.290256 0.365397
0.290769 0.365806
0.290769 0.365571
0.290769 0.365335
0.290769 0.365100
0.290769 0.364865
0.290769 0.364630
0.290769 0.364396
0.291282 0.364804
0.291795 0.365212
0.291795 0.364978
0.291795 0.364744
0.291795 0.364510
0.291795 0.364277
0.291795 0.364044
0.291795 0.363811
0.291795 0.363578
0.291795 0.363346
0.292308 0.363752
0.292308 0.363520
0.292308 0.363289
0.292308 0.363057
0.292308 0.362826
0.292308 0.362595
0.292308 0.362365
0.292308 0.362135
0.292821 0.362540
0.292821 0.362310
0.292821 0.362080
0.292821 0.361850
0.293333 0.362255
0.293333 0.362025
0.293333 0.361796
0.293333 0.361568
0.293846 0.361971
0.293846 0.361742
0.293846 0.361514
0.293846 0.361286
0.293846 0.361059
0.293846 0.360831
0.293846 0.360604
0.294359 0.361006
0.294872 0.361408
0.294872 0.361181
0.294872 0.360954
0.294872 0.360728
0.294872 0.360502
0.294872 0.360276
0.295385 0.360676
0.295897 0.361076
0.296410 0.361476
0.296410 0.361250
0.296410 0.361024
0.296410 0.360799
0.296410 0.360574
0.296410 0.360349
0.296410 0.360125
0.296410 0.359900
0.296923 0.360299
0.296923 0.360075
0.297436 0.360472
0.297436 0.360248
0.297436 0.360025
0.297436 0.359801
0.297436 0.359578
0.297436 0.359356
0.297436 0.359133
0.297436 0.358911
0.297436 0.358689
0.297949 0.359085
0.297949 0.358863
0.297949 0.358642
0.297949 0.358421
0.297949 0.358200
0.297949 0.357979
0.297949 0.357759
0.297949 0.357538
0.297949 0.357319
0.297949 0.357099
0.297949 0.356880
0.297949 0.356661
0.297949 0.356442
0.297949 0.356223
0.297949 0.356005
0.297949 0.355787
0.298462 0.356181
0.298462 0.355963
0.298462 0.355746
0.298974 0.356139
0.298974 0.355922
0.298974 0.355705
0.299487 0.356098
0.299487 0.355881
0.300000 0.356273
0.300000 0.356056
0.300513 0.356448
0.300513 0.356231
0.300513 0.356015
0.300513 0.355798
0.301026 0.356189
0.301026 0.355973
0.301026 0.355758
0.301538 0.356148
0.301538 0.355932
0.301538 0.355717
0.301538 0.355502
0.301538 0.355287
0.301538 0.355072
0.302051 0.355462
0.302564 0.355850
0.302564 0.355636
0.302564 0.355422
0.302564 0.355208
0.302564 0.354994
0.302564 0.354781
0.303077 0.355168
0.303077 0.354955
0.303077 0.354742
0.303077 0.354529
0.303077 0.354317
0.303077 0.354104
0.303077 0.353892
0.303077 0.353680
0.303077 0.353469
0.303077 0.353258
0.303077 0.353047
0.303077 0.352836
0.303590 0.353222
0.303590 0.353011
0.303590 0.352801
0.303590 0.352591
0.303590 0.352381
0.303590 0.352171
0.304103 0.352556
0.304103 0.352347
0.304103 0.352138
0.304103 0.351929
0.304615 0.352313
0.304615 0.352104
0.304615 0.351896
0.305128 0.352279
0.305128 0.352071
0.305128 0.351863
0.305128 0.351655
0.305641 0.352038
0.305641 0.351830
0.305641 0.351622
0.305641 0.351415
0.305641 0.351208
0.305641 0.351001
0.305641 0.350795
0.305641 0.350588
0.305641 0.350382
0.305641 0.350176
0.305641 0.349971
0.305641 0.349765
0.306154 0.350147
0.306154 0.349941
0.306154 0.349736
0.306154 0.349532
0.306154 0.349327
0.306154 0.349123
0.306154 0.348919
0.306154 0.348715
0.306154 0.348511
0.306154 0.348308
0.306667 0.348688
0.306667 0.348485
0.306667 0.348282
0.306667 0.348079
0.306667 0.347877
0.306667 0.347674
0.306667 0.347472
0.307179 0.347851
0.307179 0.347649
0.307692 0.348028
0.307692 0.347826
0.307692 0.347625
0.307692 0.347423
0.307692 0.347222
0.308205 0.347600
0.308718 0.347977
0.308718 0.347776
0.309231 0.348152
0.309231 0.347952
0.309231 0.347751
0.309231 0.347550
0.309231 0.347350
0.309231 0.347150
0.309744 0.347526
0.309744 0.347326
0.309744 0.347126
0.309744 0.346927
0.309744 0.346728
0.309744 0.346529
0.309744 0.346330
0.309744 0.346132
0.310256 0.346506
0.310256 0.346308
0.310256 0.346110
0.310256 0.345912
0.310256 0.345714
0.310256 0.345517
0.310256 0.345320
0.310256 0.345123
0.310256 0.344926
0.310256 0.344729
0.310256 0.344533
0.310256 0.344337
0.310256 0.344141
0.310256 0.343945
0.310256 0.343750
0.310256 0.343555
0.310256 0.343360
0.310256 0.343165
0.310256 0.342971
0.310256 0.342776
0.310256 0.342582
0.310769 0.342954
0.310769 0.342760
0.310769 0.342566
0.310769 0.342373
0.310769 0.342180
0.310769 0.341986
0.311282 0.342358
0.311282 0.342165
0.311282 0.341972
0.311282 0.341779
0.311795 0.342150
0.311795 0.341957
0.311795 0.341765
0.311795 0.341573
0.311795 0.341381
0.311795 0.341190
0.311795 0.340998
0.311795 0.340807
0.311795 0.340616
0.311795 0.340426
0.311795 0.340235
0.312308 0.340604
0.312308 0.340414
0.312308 0.340223
0.312308 0.340034
0.312308 0.339844
0.312308 0.339654
0.312308 0.339465
0.312308 0.339276
0.312308 0.339087
0.312821 0.339455
0.312821 0.339266
0.312821 0.339077
0.312821 0.338889
0.312821 0.338701
0.312821 0.338513
0.312821 0.338325
0.312821 0.338137
0.312821 0.337950
0.312821 0.337763
0.313333 0.338129
0.313846 0.338496
0.313846 0.338308
0.314359 0.338674
0.314872 0.339039
0.314872 0.338852
0.314872 0.338665
0.314872 0.338479
0.314872 0.338292
0.314872 0.338106
0.314872 0.337920
0.315385 0.338284
0.315385 0.338098
0.315385 0.337912
0.315385 0.337727
0.315385 0.337541
0.315385 0.337356
0.315385 0.337171
0.315897 0.337534
0.315897 0.337349
0.315897 0.337165
0.315897 0.336980
0.315897 0.336796
0.315897 0.336612
0.315897 0.336428
0.315897 0.336245
0.315897 0.336061
0.315897 0.335878
0.315897 0.335695
0.315897 0.335512
0.315897 0.335329
0.315897 0.335147
0.315897 0.334965
0.315897 0.334783
0.315897 0.334601
0.315897 0.334419
0.315897 0.334238
0.315897 0.334056
0.315897 0.333875
0.315897 0.333694
0.315897 0.333514
0.315897 0.333333
0.315897 0.333153
0.315897 0.332973
0.315897 0.332793
0.315897 0.332613
0.315897 0.332434
0.315897 0.332255
0.315897 0.332075
0.315897 0.331897
0.315897 0.331718
0.315897 0.331539
0.315897 0.331361
0.315897 0.331183
0.315897 0.331005
0.315897 0.330827
0.315897 0.330649
0.315897 0.330472
0.315897 0.330295
0.315897 0.330118
0.315897 0.329941
0.315897 0.329764
0.315897 0.329588
0.315897 0.329412
0.316410 0.329770
0.316410 0.329594
0.316410 0.329418
0.316410 0.329242
0.316410 0.329067
0.316410 0.328891
0.316410 0.328716
0.316410 0.328541
0.316410 0.328366
0.316410 0.328191
0.316923 0.328549
0.316923 0.328374
0.317436 0.328731
0.317436 0.328556
0.317436 0.328382
0.317436 0.328208
0.317436 0.328034
0.317949 0.328390
0.317949 0.328216
0.317949 0.328042
0.317949 0.327869
0.317949 0.327696
0.317949 0.327522
0.317949 0.327350
0.317949 0.327177
0.317949 0.327004
0.317949 0.326832
0.317949 0.326660
0.317949 0.326488
0.317949 0.326316
0.317949 0.326144
0.317949 0.325973
0.317949 0.325801
0.317949 0.325630
0.317949 0.325459
0.317949 0.325289
0.317949 0.325118
0.317949 0.324948
0.317949 0.324777
0.317949 0.324607
0.317949 0.324437
0.318462 0.324791
0.318974 0.325144
0.318974 0.324974
0.318974 0.324804
0.318974 0.324635
0.318974 0.324465
0.319487 0.324818
0.320000 0.325169
0.320000 0.325000
0.320000 0.324831
0.320000 0.324662
0.320000 0.324493
0.320000 0.324324
0.320000 0.324156
0.320000 0.323988
0.320000 0.323819
0.320000 0.323651
0.320000 0.323484
0.320000 0.323316
0.320000 0.323149
0.320000 0.322981
0.320000 0.322814
0.320513 0.323164
0.320513 0.322997
0.320513 0.322831
0.320513 0.322664
0.320513 0.322497
0.320513 0.322331
0.320513 0.322165
0.320513 0.321999
0.321026 0.322348
0.321538 0.322697
0.321538 0.322531
0.321538 0.322365
0.321538 0.322199
0.321538 0.322034
0.321538 0.321869
0.322051 0.322217
0.322051 0.322051
0.322051 0.321886
0.322564 0.322234
0.322564 0.322069
0.322564 0.321904
0.322564 0.321739
0.323077 0.322086
0.323077 0.321921
0.323077 0.321757
0.323077 0.321593
0.323077 0.321429
0.323077 0.321265
0.323077 0.321101
0.323077 0.320937
0.323077 0.320774
0.323077 0.320611
0.323590 0.320956
0.323590 0.320793
0.323590 0.320630
0.323590 0.320467
0.323590 0.320305
0.323590 0.320142
0.323590 0.319980
0.323590 0.319818
0.323590 0.319656
0.323590 0.319494
0.323590 0.319332
0.323590 0.319170
0.323590 0.319009
0.323590 0.318848
0.323590 0.318687
0.323590 0.318526
0.324103 0.318870
0.324103 0.318709
0.324103 0.318548
0.324615 0.318892
0.324615 0.318731
0.324615 0.318571
0.324615 0.318410
0.324615 0.318250
0.324615 0.318090
0.324615 0.317931
0.324615 0.317771
0.325128 0.318113
0.325641 0.318455
0.325641 0.318296
0.325641 0.318136
0.325641 0.317977
0.325641 0.317818
0.325641 0.317659
0.325641 0.317500


==> cnn_att.dat <==
Precision Recall
0.00000	0.00000
0.00051	0.50000
0.00103	0.66667
0.00154	0.75000
0.00205	0.80000
0.00256	0.83333
0.00308	0.85714
0.00359	0.87500
0.00410	0.88889
0.00410	0.80000
0.00462	0.81818
0.00462	0.75000
0.00462	0.69231
0.00513	0.71429
0.00564	0.73333
0.00615	0.75000
0.00667	0.76471
0.00718	0.77778
0.00769	0.78947
0.00821	0.80000
0.00872	0.80952
0.00923	0.81818
0.00974	0.82609
0.00974	0.79167
0.01026	0.80000
0.01077	0.80769
0.01128	0.81481
0.01179	0.82143
0.01231	0.82759
0.01282	0.83333
0.01333	0.83871
0.01385	0.84375
0.01385	0.81818
0.01385	0.79412
0.01436	0.80000
0.01436	0.77778
0.01487	0.78378
0.01487	0.76316
0.01538	0.76923
0.01538	0.75000
0.01590	0.75610
0.01590	0.73809
0.01641	0.74419
0.01692	0.75000
0.01744	0.75556
0.01795	0.76087
0.01846	0.76596
0.01897	0.77083
0.01949	0.77551
0.01949	0.76000
0.02000	0.76471
0.02051	0.76923
0.02103	0.77358
0.02154	0.77778
0.02205	0.78182
0.02256	0.78571
0.02308	0.78947
0.02359	0.79310
0.02410	0.79661
0.02462	0.80000
0.02513	0.80328
0.02564	0.80645
0.02615	0.80952
0.02615	0.79688
0.02667	0.80000
0.02667	0.78788
0.02718	0.79104
0.02769	0.79412
0.02821	0.79710
0.02821	0.78571
0.02821	0.77465
0.02872	0.77778
0.02923	0.78082
0.02923	0.77027
0.02974	0.77333
0.03026	0.77632
0.03077	0.77922
0.03128	0.78205
0.03128	0.77215
0.03179	0.77500
0.03231	0.77778
0.03231	0.76829
0.03282	0.77108
0.03333	0.77381
0.03333	0.76471
0.03385	0.76744
0.03436	0.77011
0.03487	0.77273
0.03538	0.77528
0.03590	0.77778
0.03590	0.76923
0.03641	0.77174
0.03641	0.76344
0.03641	0.75532
0.03692	0.75789
0.03692	0.75000
0.03744	0.75258
0.03795	0.75510
0.03846	0.75758
0.03897	0.76000
0.03949	0.76238
0.03949	0.75490
0.04000	0.75728
0.04051	0.75962
0.04051	0.75238
0.04103	0.75472
0.04103	0.74766
0.04154	0.75000
0.04205	0.75229
0.04205	0.74545
0.04256	0.74775
0.04256	0.74107
0.04256	0.73451
0.04308	0.73684
0.04359	0.73913
0.04359	0.73276
0.04410	0.73504
0.04462	0.73729
0.04462	0.73109
0.04462	0.72500
0.04513	0.72727
0.04564	0.72951
0.04564	0.72358
0.04615	0.72581
0.04667	0.72800
0.04718	0.73016
0.04769	0.73228
0.04820	0.73438
0.04820	0.72868
0.04872	0.73077
0.04872	0.72519
0.04923	0.72727
0.04974	0.72932
0.05026	0.73134
0.05026	0.72593
0.05026	0.72059
0.05077	0.72263
0.05128	0.72464
0.05128	0.71942
0.05180	0.72143
0.05180	0.71631
0.05231	0.71831
0.05282	0.72028
0.05333	0.72222
0.05385	0.72414
0.05436	0.72603
0.05487	0.72789
0.05538	0.72973
0.05590	0.73154
0.05641	0.73333
0.05692	0.73510
0.05692	0.73026
0.05744	0.73203
0.05795	0.73377
0.05846	0.73548
0.05897	0.73718
0.05949	0.73885
0.05949	0.73418
0.06000	0.73585
0.06000	0.73125
0.06051	0.73292
0.06051	0.72840
0.06103	0.73006
0.06154	0.73171
0.06205	0.73333
0.06256	0.73494
0.06308	0.73653
0.06359	0.73809
0.06410	0.73964
0.06462	0.74118
0.06513	0.74269
0.06513	0.73837
0.06564	0.73988
0.06564	0.73563
0.06615	0.73714
0.06667	0.73864
0.06667	0.73446
0.06718	0.73596
0.06718	0.73184
0.06769	0.73333
0.06769	0.72928
0.06769	0.72528
0.06821	0.72678
0.06872	0.72826
0.06923	0.72973
0.06923	0.72581
0.06923	0.72193
0.06974	0.72340
0.07026	0.72487
0.07077	0.72632
0.07128	0.72775
0.07179	0.72917
0.07231	0.73057
0.07231	0.72680
0.07231	0.72308
0.07231	0.71939
0.07231	0.71574
0.07231	0.71212
0.07231	0.70854
0.07231	0.70500
0.07282	0.70647
0.07333	0.70792
0.07333	0.70443
0.07385	0.70588
0.07385	0.70244
0.07436	0.70388
0.07436	0.70048
0.07487	0.70192
0.07487	0.69856
0.07487	0.69524
0.07487	0.69194
0.07538	0.69340
0.07590	0.69484
0.07641	0.69626
0.07692	0.69767
0.07744	0.69907
0.07744	0.69585
0.07795	0.69725
0.07795	0.69406
0.07846	0.69546
0.07846	0.69231
0.07897	0.69369
0.07897	0.69058
0.07897	0.68750
0.07949	0.68889
0.08000	0.69027
0.08000	0.68722
0.08051	0.68860
0.08051	0.68559
0.08103	0.68696
0.08154	0.68831
0.08205	0.68966
0.08205	0.68670
0.08205	0.68376
0.08256	0.68511
0.08256	0.68220
0.08308	0.68354
0.08359	0.68487
0.08410	0.68619
0.08461	0.68750
0.08513	0.68880
0.08564	0.69008
0.08615	0.69136
0.08615	0.68853
0.08667	0.68980
0.08718	0.69106
0.08718	0.68826
0.08769	0.68952
0.08769	0.68675
0.08821	0.68800
0.08872	0.68924
0.08872	0.68651
0.08872	0.68379
0.08872	0.68110
0.08923	0.68235
0.08923	0.67969
0.08923	0.67704
0.08923	0.67442
0.08923	0.67182
0.08923	0.66923
0.08974	0.67050
0.09026	0.67176
0.09026	0.66920
0.09077	0.67046
0.09077	0.66792
0.09077	0.66541
0.09128	0.66667
0.09180	0.66791
0.09231	0.66914
0.09231	0.66667
0.09231	0.66421
0.09231	0.66177
0.09282	0.66300
0.09333	0.66423
0.09385	0.66546
0.09436	0.66667
0.09487	0.66787
0.09487	0.66547
0.09538	0.66667
0.09590	0.66786
0.09641	0.66904
0.09692	0.67021
0.09744	0.67138
0.09744	0.66901
0.09795	0.67017
0.09846	0.67133
0.09897	0.67247
0.09949	0.67361
0.10000	0.67474
0.10051	0.67586
0.10051	0.67354
0.10103	0.67466
0.10154	0.67577
0.10154	0.67347
0.10154	0.67119
0.10205	0.67230
0.10205	0.67003
0.10205	0.66778
0.10256	0.66890
0.10256	0.66667
0.10256	0.66445
0.10256	0.66225
0.10308	0.66337
0.10359	0.66447
0.10410	0.66557
0.10461	0.66667
0.10461	0.66449
0.10513	0.66558
0.10564	0.66667
0.10564	0.66452
0.10564	0.66238
0.10615	0.66346
0.10667	0.66454
0.10667	0.66242
0.10667	0.66032
0.10667	0.65823
0.10667	0.65615
0.10718	0.65723
0.10718	0.65517
0.10769	0.65625
0.10820	0.65732
0.10820	0.65528
0.10820	0.65325
0.10820	0.65124
0.10872	0.65231
0.10923	0.65337
0.10974	0.65443
0.10974	0.65244
0.10974	0.65046
0.10974	0.64848
0.10974	0.64653
0.11026	0.64759
0.11026	0.64565
0.11026	0.64371
0.11026	0.64179
0.11077	0.64286
0.11077	0.64095
0.11077	0.63905
0.11077	0.63717
0.11128	0.63823
0.11128	0.63636
0.11128	0.63450
0.11128	0.63265
0.11180	0.63372
0.11180	0.63188
0.11180	0.63006
0.11180	0.62824
0.11231	0.62931
0.11282	0.63037
0.11282	0.62857
0.11282	0.62678
0.11282	0.62500
0.11282	0.62323
0.11333	0.62429
0.11385	0.62535
0.11436	0.62640
0.11487	0.62745
0.11487	0.62570
0.11539	0.62674
0.11590	0.62778
0.11590	0.62604
0.11590	0.62431
0.11641	0.62534
0.11641	0.62363
0.11692	0.62466
0.11744	0.62568
0.11744	0.62398
0.11795	0.62500
0.11846	0.62602
0.11897	0.62703
0.11949	0.62803
0.12000	0.62903
0.12051	0.63003
0.12103	0.63102
0.12154	0.63200
0.12205	0.63298
0.12205	0.63130
0.12256	0.63228
0.12308	0.63324
0.12359	0.63421
0.12410	0.63517
0.12410	0.63351
0.12410	0.63185
0.12462	0.63281
0.12462	0.63117
0.12462	0.62953
0.12513	0.63049
0.12513	0.62887
0.12564	0.62982
0.12564	0.62821
0.12564	0.62660
0.12615	0.62755
0.12667	0.62850
0.12718	0.62944
0.12718	0.62785
0.12769	0.62879
0.12769	0.62720
0.12821	0.62814
0.12872	0.62907
0.12872	0.62750
0.12923	0.62843
0.12974	0.62935
0.12974	0.62779
0.12974	0.62624
0.13026	0.62716
0.13077	0.62808
0.13128	0.62899
0.13179	0.62990
0.13231	0.63081
0.13231	0.62927
0.13282	0.63017
0.13282	0.62864
0.13333	0.62954
0.13385	0.63043
0.13385	0.62892
0.13436	0.62981
0.13436	0.62830
0.13487	0.62919
0.13487	0.62769
0.13539	0.62857
0.13539	0.62708
0.13590	0.62796
0.13590	0.62648
0.13590	0.62500
0.13641	0.62588
0.13641	0.62441
0.13641	0.62295
0.13692	0.62383
0.13692	0.62238
0.13744	0.62326
0.13795	0.62413
0.13795	0.62269
0.13795	0.62125
0.13795	0.61982
0.13795	0.61839
0.13795	0.61697
0.13795	0.61556
0.13795	0.61416
0.13795	0.61276
0.13846	0.61364
0.13897	0.61451
0.13897	0.61312
0.13897	0.61174
0.13949	0.61261
0.14000	0.61348
0.14000	0.61211
0.14000	0.61074
0.14000	0.60938
0.14051	0.61025
0.14103	0.61111
0.14154	0.61197
0.14205	0.61283
0.14256	0.61369
0.14256	0.61233
0.14308	0.61319
0.14359	0.61403
0.14410	0.61488
0.14410	0.61354
0.14461	0.61438
0.14461	0.61304
0.14513	0.61388
0.14564	0.61472
0.14564	0.61339
0.14615	0.61422
0.14615	0.61290
0.14615	0.61159
0.14615	0.61028
0.14615	0.60897
0.14615	0.60768
0.14667	0.60851
0.14718	0.60934
0.14718	0.60805
0.14769	0.60888
0.14821	0.60971
0.14821	0.60842
0.14821	0.60714
0.14821	0.60587
0.14872	0.60669
0.14872	0.60543
0.14872	0.60417
0.14923	0.60499
0.14974	0.60581
0.15026	0.60662
0.15026	0.60537
0.15026	0.60412
0.15026	0.60288
0.15026	0.60164
0.15026	0.60041
0.15026	0.59918
0.15077	0.60000
0.15077	0.59878
0.15077	0.59756
0.15077	0.59635
0.15077	0.59514
0.15128	0.59596
0.15128	0.59476
0.15128	0.59356
0.15128	0.59237
0.15180	0.59319
0.15231	0.59400
0.15231	0.59281
0.15282	0.59362
0.15333	0.59443
0.15385	0.59524
0.15385	0.59406
0.15436	0.59486
0.15487	0.59566
0.15487	0.59449
0.15538	0.59528
0.15590	0.59608
0.15641	0.59687
0.15641	0.59570
0.15692	0.59649
0.15744	0.59728
0.15744	0.59612
0.15744	0.59496
0.15795	0.59574
0.15795	0.59459
0.15795	0.59345
0.15846	0.59423
0.15846	0.59309
0.15897	0.59387
0.15897	0.59273
0.15897	0.59160
0.15949	0.59238
0.16000	0.59316
0.16000	0.59203
0.16000	0.59091
0.16051	0.59168
0.16051	0.59057
0.16103	0.59134
0.16154	0.59210
0.16205	0.59287
0.16256	0.59363
0.16256	0.59252
0.16256	0.59142
0.16308	0.59218
0.16308	0.59108
0.16359	0.59184
0.16410	0.59259
0.16410	0.59150
0.16462	0.59225
0.16462	0.59116
0.16462	0.59007
0.16462	0.58899
0.16462	0.58791
0.16513	0.58866
0.16513	0.58759
0.16564	0.58834
0.16615	0.58909
0.16667	0.58984
0.16667	0.58877
0.16667	0.58770
0.16667	0.58664
0.16667	0.58559
0.16667	0.58453
0.16667	0.58348
0.16667	0.58244
0.16667	0.58139
0.16718	0.58214
0.16769	0.58289
0.16769	0.58185
0.16769	0.58082
0.16820	0.58156
0.16820	0.58053
0.16872	0.58127
0.16923	0.58201
0.16923	0.58099
0.16974	0.58172
0.16974	0.58070
0.17026	0.58144
0.17077	0.58217
0.17077	0.58115
0.17077	0.58014
0.17077	0.57913
0.17077	0.57813
0.17077	0.57712
0.17077	0.57612
0.17077	0.57513
0.17128	0.57586
0.17180	0.57659
0.17180	0.57560
0.17180	0.57461
0.17180	0.57363
0.17180	0.57265
0.17180	0.57167
0.17180	0.57070
0.17231	0.57143
0.17231	0.57046
0.17231	0.56949
0.17231	0.56853
0.17282	0.56926
0.17333	0.56998
0.17385	0.57071
0.17436	0.57143
0.17487	0.57215
0.17487	0.57119
0.17539	0.57191
0.17590	0.57262
0.17590	0.57167
0.17641	0.57238
0.17641	0.57143
0.17641	0.57048
0.17641	0.56954
0.17641	0.56859
0.17692	0.56931
0.17692	0.56837
0.17692	0.56743
0.17744	0.56814
0.17744	0.56721
0.17744	0.56629
0.17795	0.56699
0.17846	0.56770
0.17846	0.56678
0.17846	0.56585
0.17846	0.56493
0.17897	0.56564
0.17897	0.56473
0.17897	0.56381
0.17897	0.56290
0.17897	0.56200
0.17897	0.56109
0.17897	0.56019
0.17897	0.55929
0.17897	0.55840
0.17949	0.55910
0.17949	0.55821
0.18000	0.55892
0.18000	0.55803
0.18000	0.55714
0.18000	0.55626
0.18000	0.55538
0.18051	0.55608
0.18051	0.55520
0.18051	0.55433
0.18051	0.55346
0.18103	0.55416
0.18103	0.55329
0.18154	0.55399
0.18205	0.55469
0.18205	0.55382
0.18256	0.55452
0.18256	0.55366
0.18256	0.55280
0.18256	0.55194
0.18256	0.55108
0.18256	0.55023
0.18256	0.54938
0.18256	0.54854
0.18308	0.54923
0.18308	0.54839
0.18308	0.54755
0.18359	0.54824
0.18410	0.54893
0.18462	0.54962
0.18513	0.55031
0.18513	0.54947
0.18513	0.54863
0.18513	0.54780
0.18513	0.54697
0.18564	0.54766
0.18564	0.54683
0.18615	0.54751
0.18615	0.54669
0.18615	0.54587
0.18615	0.54505
0.18667	0.54573
0.18718	0.54641
0.18718	0.54559
0.18769	0.54627
0.18821	0.54695
0.18821	0.54613
0.18821	0.54532
0.18821	0.54451
0.18821	0.54370
0.18821	0.54290
0.18821	0.54210
0.18821	0.54130
0.18821	0.54050
0.18872	0.54118
0.18872	0.54038
0.18872	0.53959
0.18872	0.53880
0.18872	0.53801
0.18872	0.53723
0.18923	0.53790
0.18923	0.53712
0.18974	0.53779
0.19026	0.53846
0.19077	0.53913
0.19128	0.53980
0.19128	0.53902
0.19179	0.53968
0.19179	0.53890
0.19179	0.53813
0.19179	0.53736
0.19179	0.53658
0.19179	0.53582
0.19179	0.53505
0.19179	0.53429
0.19179	0.53352
0.19231	0.53419
0.19282	0.53485
0.19282	0.53409
0.19282	0.53333
0.19333	0.53399
0.19333	0.53324
0.19385	0.53390
0.19436	0.53456
0.19436	0.53380
0.19487	0.53446
0.19487	0.53371
0.19539	0.53436
0.19539	0.53361
0.19590	0.53427
0.19641	0.53492
0.19692	0.53556
0.19692	0.53482
0.19692	0.53407
0.19692	0.53333
0.19692	0.53259
0.19744	0.53324
0.19744	0.53250
0.19795	0.53315
0.19795	0.53241
0.19846	0.53306
0.19846	0.53233
0.19846	0.53159
0.19846	0.53086
0.19846	0.53014
0.19846	0.52941
0.19897	0.53006
0.19897	0.52933
0.19897	0.52861
0.19897	0.52789
0.19949	0.52853
0.19949	0.52782
0.20000	0.52846
0.20000	0.52774
0.20051	0.52838
0.20051	0.52767
0.20051	0.52695
0.20103	0.52759
0.20103	0.52688
0.20154	0.52752
0.20205	0.52815
0.20205	0.52744
0.20205	0.52674
0.20205	0.52604
0.20205	0.52533
0.20256	0.52597
0.20256	0.52527
0.20256	0.52457
0.20256	0.52387
0.20308	0.52450
0.20359	0.52513
0.20359	0.52444
0.20410	0.52507
0.20410	0.52437
0.20410	0.52368
0.20410	0.52300
0.20461	0.52362
0.20461	0.52294
0.20461	0.52225
0.20461	0.52157
0.20461	0.52089
0.20461	0.52021
0.20513	0.52083
0.20513	0.52016
0.20513	0.51948
0.20513	0.51881
0.20513	0.51814
0.20513	0.51746
0.20564	0.51809
0.20564	0.51742
0.20615	0.51804
0.20615	0.51738
0.20615	0.51671
0.20615	0.51605
0.20615	0.51538
0.20615	0.51472
0.20667	0.51535
0.20718	0.51596
0.20769	0.51658
0.20769	0.51592
0.20769	0.51527
0.20821	0.51588
0.20872	0.51650
0.20872	0.51584
0.20872	0.51519
0.20872	0.51454
0.20872	0.51389
0.20923	0.51450
0.20923	0.51385
0.20974	0.51446
0.20974	0.51382
0.21026	0.51443
0.21077	0.51504
0.21128	0.51565
0.21128	0.51500
0.21128	0.51436
0.21180	0.51496
0.21180	0.51432
0.21231	0.51492
0.21231	0.51429
0.21231	0.51365
0.21231	0.51301
0.21282	0.51361
0.21282	0.51298
0.21333	0.51358
0.21333	0.51295
0.21333	0.51231
0.21333	0.51168
0.21333	0.51106
0.21385	0.51166
0.21385	0.51103
0.21436	0.51163
0.21436	0.51100
0.21487	0.51160
0.21487	0.51098
0.21538	0.51157
0.21538	0.51095
0.21590	0.51154
0.21641	0.51214
0.21692	0.51273
0.21692	0.51211
0.21744	0.51270
0.21744	0.51208
0.21744	0.51146
0.21795	0.51205
0.21795	0.51143
0.21795	0.51082
0.21846	0.51140
0.21846	0.51079
0.21897	0.51138
0.21949	0.51196
0.22000	0.51255
0.22051	0.51313
0.22051	0.51252
0.22051	0.51191
0.22051	0.51130
0.22103	0.51188
0.22154	0.51246
0.22154	0.51185
0.22154	0.51124
0.22154	0.51064
0.22205	0.51122
0.22256	0.51179
0.22256	0.51119
0.22256	0.51059
0.22256	0.50999
0.22256	0.50939
0.22308	0.50997
0.22308	0.50937
0.22359	0.50994
0.22359	0.50935
0.22410	0.50992
0.22410	0.50932
0.22410	0.50873
0.22410	0.50814
0.22462	0.50871
0.22513	0.50928
0.22513	0.50869
0.22564	0.50926
0.22564	0.50867
0.22564	0.50808
0.22615	0.50865
0.22615	0.50806
0.22615	0.50748
0.22615	0.50690
0.22667	0.50746
0.22718	0.50803
0.22718	0.50745
0.22769	0.50801
0.22769	0.50743
0.22769	0.50685
0.22769	0.50627
0.22769	0.50570
0.22769	0.50512
0.22769	0.50455
0.22769	0.50397
0.22820	0.50453
0.22820	0.50396
0.22820	0.50339
0.22820	0.50282
0.22820	0.50226
0.22820	0.50169
0.22820	0.50113
0.22820	0.50056
0.22872	0.50112
0.22872	0.50056
0.22923	0.50112
0.22923	0.50056
0.22923	0.50000
0.22923	0.49944
0.22923	0.49888
0.22923	0.49833
0.22923	0.49777
0.22923	0.49722
0.22923	0.49667
0.22974	0.49722
0.22974	0.49667
0.23026	0.49723
0.23026	0.49668
0.23026	0.49613
0.23026	0.49558
0.23077	0.49614
0.23077	0.49560
0.23128	0.49615
0.23180	0.49670
0.23180	0.49616
0.23231	0.49671
0.23282	0.49726
0.23333	0.49781
0.23385	0.49836
0.23385	0.49782
0.23436	0.49836
0.23436	0.49782
0.23436	0.49728
0.23436	0.49674
0.23436	0.49620
0.23487	0.49675
0.23487	0.49621
0.23539	0.49675
0.23539	0.49622
0.23590	0.49676
0.23641	0.49730
0.23641	0.49677
0.23641	0.49623
0.23692	0.49677
0.23692	0.49624
0.23692	0.49571
0.23692	0.49518
0.23744	0.49572
0.23744	0.49519
0.23744	0.49466
0.23744	0.49413
0.23744	0.49360
0.23744	0.49308
0.23744	0.49255
0.23744	0.49203
0.23744	0.49151
0.23795	0.49205
0.23846	0.49258
0.23846	0.49206
0.23897	0.49260
0.23897	0.49208
0.23949	0.49262
0.24000	0.49315
0.24051	0.49368
0.24103	0.49422
0.24103	0.49370
0.24154	0.49423
0.24205	0.49476
0.24256	0.49529
0.24308	0.49582
0.24308	0.49530
0.24308	0.49478
0.24359	0.49531
0.24359	0.49479
0.24410	0.49532
0.24410	0.49480
0.24461	0.49533
0.24461	0.49481
0.24513	0.49534
0.24564	0.49586
0.24564	0.49535
0.24564	0.49484
0.24564	0.49432
0.24564	0.49381
0.24615	0.49434
0.24615	0.49383
0.24615	0.49332
0.24615	0.49281
0.24615	0.49231
0.24615	0.49180
0.24615	0.49130
0.24615	0.49080
0.24667	0.49132
0.24718	0.49184
0.24718	0.49134
0.24718	0.49084
0.24718	0.49034
0.24718	0.48984
0.24718	0.48934
0.24769	0.48986
0.24769	0.48936
0.24769	0.48887
0.24769	0.48837
0.24821	0.48889
0.24872	0.48940
0.24923	0.48992
0.24923	0.48943
0.24974	0.48994
0.25026	0.49045
0.25026	0.48996
0.25026	0.48947
0.25026	0.48898
0.25077	0.48949
0.25077	0.48900
0.25077	0.48851
0.25077	0.48802
0.25077	0.48754
0.25077	0.48705
0.25128	0.48756
0.25128	0.48708
0.25179	0.48759
0.25231	0.48810
0.25231	0.48761
0.25231	0.48713
0.25231	0.48665
0.25282	0.48715
0.25333	0.48766
0.25333	0.48718
0.25333	0.48670
0.25333	0.48622
0.25333	0.48574
0.25333	0.48527
0.25333	0.48479
0.25385	0.48529
0.25436	0.48580
0.25436	0.48532
0.25436	0.48485
0.25487	0.48535
0.25538	0.48585
0.25538	0.48538
0.25590	0.48588
0.25590	0.48541
0.25641	0.48591
0.25641	0.48544
0.25641	0.48497
0.25692	0.48546
0.25744	0.48596
0.25795	0.48646
0.25846	0.48696
0.25846	0.48649
0.25897	0.48698
0.25949	0.48748
0.25949	0.48701
0.26000	0.48750
0.26000	0.48703
0.26000	0.48656
0.26051	0.48706
0.26103	0.48755
0.26103	0.48708
0.26103	0.48662
0.26103	0.48615
0.26103	0.48569
0.26154	0.48618
0.26205	0.48667
0.26256	0.48716
0.26308	0.48764
0.26359	0.48813
0.26359	0.48767
0.26359	0.48720
0.26359	0.48674
0.26359	0.48628
0.26410	0.48677
0.26461	0.48725
0.26461	0.48679
0.26513	0.48728
0.26513	0.48682
0.26513	0.48636
0.26513	0.48590
0.26513	0.48545
0.26513	0.48499
0.26564	0.48547
0.26564	0.48502
0.26615	0.48550
0.26667	0.48598
0.26667	0.48553
0.26667	0.48507
0.26718	0.48556
0.26769	0.48603
0.26769	0.48558
0.26769	0.48513
0.26821	0.48561
0.26821	0.48516
0.26821	0.48471
0.26821	0.48426
0.26872	0.48474
0.26872	0.48429
0.26872	0.48384
0.26872	0.48340
0.26872	0.48295
0.26872	0.48251
0.26923	0.48298
0.26923	0.48254
0.26923	0.48209
0.26974	0.48257
0.26974	0.48213
0.26974	0.48168
0.26974	0.48124
0.27026	0.48172
0.27026	0.48128
0.27077	0.48175
0.27077	0.48131
0.27077	0.48087
0.27077	0.48044
0.27077	0.48000
0.27128	0.48047
0.27128	0.48004
0.27180	0.48051
0.27180	0.48007
0.27231	0.48054
0.27282	0.48101
0.27282	0.48058
0.27282	0.48014
0.27282	0.47971
0.27333	0.48018
0.27333	0.47975
0.27333	0.47932
0.27385	0.47978
0.27385	0.47935
0.27385	0.47892
0.27385	0.47850
0.27385	0.47807
0.27385	0.47764
0.27385	0.47721
0.27436	0.47768
0.27436	0.47725
0.27436	0.47683
0.27436	0.47640
0.27487	0.47687
0.27538	0.47733
0.27590	0.47780
0.27590	0.47737
0.27590	0.47695
0.27590	0.47653
0.27590	0.47611
0.27590	0.47569
0.27590	0.47526
0.27590	0.47485
0.27590	0.47443
0.27641	0.47489
0.27641	0.47447
0.27692	0.47493
0.27692	0.47452
0.27692	0.47410
0.27744	0.47456
0.27744	0.47414
0.27795	0.47461
0.27846	0.47507
0.27846	0.47465
0.27897	0.47511
0.27897	0.47469
0.27897	0.47428
0.27897	0.47387
0.27897	0.47346
0.27897	0.47304
0.27897	0.47263
0.27897	0.47222
0.27897	0.47181
0.27897	0.47140
0.27897	0.47100
0.27897	0.47059
0.27897	0.47018
0.27897	0.46977
0.27949	0.47023
0.27949	0.46983
0.27949	0.46942
0.28000	0.46988
0.28000	0.46947
0.28051	0.46993
0.28051	0.46953
0.28051	0.46913
0.28103	0.46958
0.28103	0.46918
0.28154	0.46963
0.28154	0.46923
0.28205	0.46968
0.28205	0.46928
0.28256	0.46974
0.28256	0.46934
0.28308	0.46979
0.28308	0.46939
0.28359	0.46984
0.28359	0.46944
0.28410	0.46989
0.28410	0.46949
0.28410	0.46909
0.28410	0.46870
0.28462	0.46915
0.28462	0.46875
0.28462	0.46835
0.28462	0.46796
0.28462	0.46757
0.28462	0.46717
0.28462	0.46678
0.28513	0.46723
0.28513	0.46684
0.28564	0.46728
0.28564	0.46689
0.28564	0.46650
0.28564	0.46611
0.28615	0.46655
0.28615	0.46616
0.28615	0.46578
0.28615	0.46539
0.28615	0.46500
0.28615	0.46461
0.28615	0.46423
0.28615	0.46384
0.28615	0.46346
0.28615	0.46307
0.28667	0.46352
0.28667	0.46313
0.28718	0.46358
0.28718	0.46319
0.28718	0.46281
0.28769	0.46325
0.28769	0.46287
0.28820	0.46331
0.28820	0.46293
0.28872	0.46337
0.28923	0.46382
0.28974	0.46426
0.28974	0.46387
0.29026	0.46431
0.29026	0.46393
0.29026	0.46355
0.29077	0.46399
0.29128	0.46443
0.29128	0.46405
0.29128	0.46367
0.29180	0.46411
0.29180	0.46373
0.29231	0.46417
0.29282	0.46460
0.29333	0.46504
0.29385	0.46548
0.29385	0.46510
0.29385	0.46472
0.29436	0.46515
0.29436	0.46478
0.29436	0.46440
0.29436	0.46403
0.29436	0.46365
0.29487	0.46408
0.29487	0.46371
0.29487	0.46334
0.29539	0.46377
0.29539	0.46340
0.29539	0.46302
0.29539	0.46265
0.29539	0.46228
0.29539	0.46191
0.29590	0.46234
0.29641	0.46277
0.29692	0.46320
0.29692	0.46283
0.29744	0.46326
0.29744	0.46289
0.29744	0.46252
0.29744	0.46215
0.29744	0.46178
0.29744	0.46142
0.29744	0.46105
0.29795	0.46148
0.29846	0.46191
0.29897	0.46233
0.29897	0.46197
0.29897	0.46160
0.29897	0.46123
0.29897	0.46087
0.29897	0.46051
0.29897	0.46014
0.29949	0.46057
0.29949	0.46020
0.29949	0.45984
0.29949	0.45948
0.29949	0.45912
0.29949	0.45876
0.29949	0.45840
0.29949	0.45804
0.29949	0.45768
0.30000	0.45810
0.30000	0.45775
0.30051	0.45817
0.30103	0.45859
0.30103	0.45824
0.30103	0.45788
0.30103	0.45752
0.30154	0.45794
0.30154	0.45759
0.30154	0.45723
0.30205	0.45765
0.30205	0.45730
0.30256	0.45772
0.30256	0.45736
0.30256	0.45701
0.30308	0.45743
0.30308	0.45708
0.30308	0.45672
0.30359	0.45714
0.30410	0.45756
0.30410	0.45721
0.30410	0.45686
0.30410	0.45650
0.30410	0.45615
0.30410	0.45580
0.30410	0.45545
0.30462	0.45587
0.30462	0.45552
0.30462	0.45517
0.30462	0.45482
0.30462	0.45448
0.30462	0.45413
0.30462	0.45378
0.30462	0.45343
0.30462	0.45309
0.30462	0.45274
0.30462	0.45240
0.30462	0.45205
0.30462	0.45171
0.30513	0.45213
0.30513	0.45178
0.30513	0.45144
0.30513	0.45110
0.30513	0.45076
0.30513	0.45042
0.30513	0.45008
0.30513	0.44973
0.30564	0.45015
0.30564	0.44981
0.30564	0.44947
0.30564	0.44913
0.30564	0.44879
0.30564	0.44846
0.30564	0.44812
0.30564	0.44778
0.30615	0.44820
0.30667	0.44861
0.30667	0.44828
0.30718	0.44869
0.30718	0.44835
0.30718	0.44802
0.30718	0.44768
0.30769	0.44810
0.30769	0.44776
0.30769	0.44743
0.30769	0.44709
0.30769	0.44676
0.30769	0.44643
0.30769	0.44610
0.30769	0.44577
0.30769	0.44543
0.30821	0.44585
0.30872	0.44626
0.30923	0.44667
0.30923	0.44634
0.30923	0.44601
0.30974	0.44642
0.31026	0.44682
0.31026	0.44649
0.31026	0.44616
0.31077	0.44657
0.31077	0.44624
0.31128	0.44665
0.31128	0.44632
0.31128	0.44600
0.31179	0.44640
0.31179	0.44607
0.31179	0.44575
0.31179	0.44542
0.31231	0.44583
0.31282	0.44623
0.31282	0.44591
0.31282	0.44558
0.31282	0.44526
0.31282	0.44493
0.31333	0.44533
0.31333	0.44501
0.31333	0.44469
0.31333	0.44436
0.31333	0.44404
0.31333	0.44372
0.31385	0.44412
0.31385	0.44380
0.31436	0.44420
0.31487	0.44460
0.31487	0.44428
0.31487	0.44396
0.31487	0.44364
0.31487	0.44332
0.31487	0.44300
0.31487	0.44268
0.31487	0.44236
0.31487	0.44205
0.31487	0.44173
0.31487	0.44141
0.31487	0.44109
0.31539	0.44149
0.31590	0.44189
0.31641	0.44229
0.31641	0.44198
0.31641	0.44166
0.31641	0.44134
0.31692	0.44174
0.31692	0.44143
0.31744	0.44183
0.31744	0.44151
0.31744	0.44120
0.31744	0.44088
0.31744	0.44057
0.31795	0.44097
0.31846	0.44137
0.31846	0.44105
0.31846	0.44074
0.31846	0.44043
0.31897	0.44082
0.31897	0.44051
0.31897	0.44020
0.31897	0.43989
0.31897	0.43958
0.31897	0.43927
0.31897	0.43896
0.31897	0.43865
0.31949	0.43904
0.31949	0.43873
0.31949	0.43842
0.31949	0.43811
0.31949	0.43781
0.32000	0.43820
0.32000	0.43789
0.32000	0.43759
0.32051	0.43798
0.32103	0.43838
0.32154	0.43877
0.32205	0.43916
0.32205	0.43885
0.32256	0.43925
0.32256	0.43894
0.32256	0.43863
0.32308	0.43902
0.32308	0.43872
0.32308	0.43841
0.32359	0.43880
0.32359	0.43850
0.32359	0.43819
0.32359	0.43789
0.32359	0.43759
0.32359	0.43728
0.32359	0.43698
0.32359	0.43668
0.32410	0.43707
0.32410	0.43677
0.32461	0.43716
0.32461	0.43685
0.32461	0.43655
0.32461	0.43625
0.32513	0.43664
0.32564	0.43703
0.32615	0.43741
0.32615	0.43711
0.32615	0.43681
0.32615	0.43651
0.32615	0.43621
0.32615	0.43591
0.32615	0.43562
0.32667	0.43600
0.32667	0.43571
0.32718	0.43609
0.32718	0.43579
0.32718	0.43550
0.32769	0.43588
0.32769	0.43558
0.32769	0.43529
0.32769	0.43499
0.32769	0.43469
0.32821	0.43508
0.32821	0.43478
0.32821	0.43449
0.32821	0.43419
0.32821	0.43390
0.32872	0.43428
0.32872	0.43399
0.32872	0.43369
0.32872	0.43340
0.32872	0.43311
0.32872	0.43282
0.32872	0.43252
0.32872	0.43223
0.32923	0.43262
0.32923	0.43232
0.32923	0.43203
0.32923	0.43174
0.32923	0.43145
0.32923	0.43116
0.32923	0.43087
0.32923	0.43058
0.32923	0.43029
0.32923	0.43001
0.32974	0.43039
0.32974	0.43010
0.33026	0.43048
0.33026	0.43019
0.33026	0.42991
0.33077	0.43029
0.33077	0.43000
0.33077	0.42971
0.33128	0.43009
0.33180	0.43047
0.33180	0.43019
0.33180	0.42990
0.33180	0.42962
0.33231	0.42999
0.33231	0.42971
0.33231	0.42942
0.33282	0.42980
0.33282	0.42952
0.33282	0.42923
0.33282	0.42895
0.33282	0.42867
0.33282	0.42838
0.33282	0.42810
0.33333	0.42848
0.33333	0.42819
0.33333	0.42791
0.33333	0.42763
0.33385	0.42801
0.33385	0.42773
0.33436	0.42810
0.33436	0.42782
0.33436	0.42754
0.33436	0.42726
0.33487	0.42764
0.33538	0.42801
0.33538	0.42773
0.33538	0.42745
0.33538	0.42717
0.33538	0.42689
0.33590	0.42727
0.33590	0.42699
0.33590	0.42671
0.33590	0.42643
0.33641	0.42680
0.33692	0.42718
0.33692	0.42690
0.33692	0.42662
0.33692	0.42635
0.33692	0.42607
0.33692	0.42579
0.33692	0.42552
0.33692	0.42524
0.33692	0.42497
0.33692	0.42469
0.33692	0.42442
0.33692	0.42414
0.33692	0.42387
0.33692	0.42360
0.33692	0.42333
0.33692	0.42305
0.33692	0.42278
0.33692	0.42251
0.33744	0.42288
0.33744	0.42261
0.33795	0.42298
0.33795	0.42271
0.33795	0.42244
0.33795	0.42217
0.33795	0.42190
0.33795	0.42163
0.33795	0.42135
0.33795	0.42109
0.33795	0.42082
0.33846	0.42119
0.33846	0.42092
0.33846	0.42065
0.33846	0.42038
0.33897	0.42075
0.33897	0.42048
0.33949	0.42085
0.34000	0.42122
0.34000	0.42095
0.34000	0.42068
0.34000	0.42042
0.34000	0.42015
0.34000	0.41989
0.34000	0.41962
0.34000	0.41935
0.34051	0.41972
0.34051	0.41946
0.34051	0.41919
0.34051	0.41893
0.34051	0.41866
0.34051	0.41840
0.34051	0.41814
0.34103	0.41850
0.34103	0.41824
0.34103	0.41798
0.34103	0.41771
0.34103	0.41745
0.34103	0.41719
0.34103	0.41693
0.34103	0.41667
0.34103	0.41641
0.34103	0.41614
0.34154	0.41651
0.34154	0.41625
0.34154	0.41599
0.34154	0.41573
0.34205	0.41609
0.34205	0.41584
0.34205	0.41558
0.34205	0.41532
0.34205	0.41506
0.34205	0.41480
0.34205	0.41454
0.34205	0.41429
0.34256	0.41465
0.34256	0.41439
0.34256	0.41413
0.34308	0.41450
0.34308	0.41424
0.34308	0.41398
0.34308	0.41373
0.34308	0.41347
0.34308	0.41322
0.34359	0.41358
0.34410	0.41394
0.34410	0.41369
0.34410	0.41343
0.34462	0.41379
0.34462	0.41354
0.34462	0.41328
0.34462	0.41303
0.34462	0.41278
0.34462	0.41252
0.34462	0.41227
0.34462	0.41202
0.34462	0.41176
0.34462	0.41151
0.34513	0.41187
0.34513	0.41162
0.34513	0.41137
0.34564	0.41173
0.34615	0.41209
0.34615	0.41184
0.34615	0.41158
0.34615	0.41134
0.34615	0.41108
0.34615	0.41083
0.34615	0.41058
0.34615	0.41033
0.34667	0.41069
0.34718	0.41105
0.34718	0.41080
0.34769	0.41116
0.34820	0.41152
0.34820	0.41127
0.34820	0.41102
0.34820	0.41077
0.34820	0.41052
0.34820	0.41027
0.34820	0.41002
0.34820	0.40978
0.34820	0.40953
0.34820	0.40928
0.34820	0.40904
0.34820	0.40879
0.34820	0.40854
0.34872	0.40890
0.34872	0.40865
0.34872	0.40841
0.34923	0.40876
0.34923	0.40852
0.34923	0.40827
0.34923	0.40803
0.34923	0.40778
0.34923	0.40754
0.34923	0.40730
0.34923	0.40705
0.34923	0.40681
0.34923	0.40657
0.34923	0.40632
0.34923	0.40608
0.34923	0.40584
0.34923	0.40560
0.34923	0.40536
0.34923	0.40512
0.34923	0.40487
0.34923	0.40464
0.34974	0.40499
0.34974	0.40475
0.34974	0.40451
0.34974	0.40427
0.34974	0.40403
0.35026	0.40438
0.35026	0.40414
0.35077	0.40449
0.35128	0.40485
0.35180	0.40520
0.35180	0.40496
0.35231	0.40531
0.35231	0.40507
0.35231	0.40483
0.35231	0.40459
0.35282	0.40494
0.35333	0.40529
0.35385	0.40564
0.35385	0.40541
0.35385	0.40517
0.35436	0.40552
0.35487	0.40586
0.35539	0.40621
0.35539	0.40597
0.35539	0.40574
0.35590	0.40608
0.35590	0.40585
0.35641	0.40619
0.35641	0.40596
0.35641	0.40572
0.35641	0.40548
0.35641	0.40525
0.35641	0.40501
0.35641	0.40478
0.35641	0.40454
0.35641	0.40431
0.35641	0.40407
0.35641	0.40383
0.35641	0.40360
0.35641	0.40337
0.35641	0.40313
0.35692	0.40348
0.35692	0.40324
0.35692	0.40301
0.35692	0.40278
0.35692	0.40254
0.35692	0.40231
0.35692	0.40208
0.35744	0.40242
0.35795	0.40277
0.35795	0.40254
0.35795	0.40231
0.35795	0.40207
0.35795	0.40184
0.35795	0.40161
0.35795	0.40138
0.35795	0.40115
0.35795	0.40092
0.35795	0.40069
0.35795	0.40046
0.35846	0.40080
0.35846	0.40057
0.35846	0.40034
0.35846	0.40011
0.35846	0.39989
0.35897	0.40023
0.35949	0.40057
0.36000	0.40091
0.36051	0.40126
0.36051	0.40103
0.36051	0.40080
0.36051	0.40057
0.36051	0.40034
0.36103	0.40068
0.36154	0.40102
0.36154	0.40080
0.36205	0.40114
0.36205	0.40091
0.36205	0.40068
0.36256	0.40102
0.36256	0.40079
0.36256	0.40057
0.36256	0.40034
0.36308	0.40068
0.36308	0.40045
0.36308	0.40023
0.36308	0.40000
0.36308	0.39977
0.36308	0.39955
0.36308	0.39932
0.36308	0.39910
0.36308	0.39887
0.36308	0.39865
0.36308	0.39842
0.36308	0.39820
0.36308	0.39798
0.36308	0.39775
0.36359	0.39809
0.36359	0.39787
0.36410	0.39820
0.36462	0.39854
0.36513	0.39888
0.36513	0.39866
0.36513	0.39843
0.36513	0.39821
0.36513	0.39799
0.36513	0.39776
0.36513	0.39754
0.36564	0.39788
0.36564	0.39766
0.36564	0.39744
0.36564	0.39721
0.36615	0.39755
0.36667	0.39788
0.36667	0.39766
0.36667	0.39744
0.36667	0.39722
0.36718	0.39756
0.36718	0.39734
0.36718	0.39712
0.36769	0.39745
0.36821	0.39778
0.36821	0.39756
0.36821	0.39734
0.36821	0.39712
0.36821	0.39690
0.36872	0.39724
0.36872	0.39702
0.36872	0.39680
0.36872	0.39658
0.36872	0.39636
0.36872	0.39614
0.36872	0.39593
0.36923	0.39626
0.36923	0.39604
0.36974	0.39637
0.36974	0.39615
0.37026	0.39648
0.37026	0.39627
0.37026	0.39605
0.37026	0.39583
0.37026	0.39562
0.37026	0.39540
0.37026	0.39518
0.37026	0.39497
0.37026	0.39475
0.37026	0.39454
0.37026	0.39432
0.37026	0.39410
0.37077	0.39443
0.37077	0.39422
0.37077	0.39400
0.37077	0.39379
0.37077	0.39358
0.37077	0.39336
0.37077	0.39315
0.37128	0.39348
0.37179	0.39381
0.37179	0.39359
0.37179	0.39338
0.37179	0.39317
0.37179	0.39295
0.37179	0.39274
0.37179	0.39253
0.37179	0.39232
0.37179	0.39210
0.37179	0.39189
0.37179	0.39168
0.37179	0.39147
0.37179	0.39126
0.37179	0.39105
0.37231	0.39137
0.37282	0.39170
0.37282	0.39149
0.37333	0.39182
0.37333	0.39161
0.37333	0.39140
0.37385	0.39172
0.37385	0.39152
0.37385	0.39130
0.37385	0.39109
0.37385	0.39088
0.37436	0.39121
0.37436	0.39100
0.37436	0.39079
0.37436	0.39058
0.37436	0.39037
0.37436	0.39017
0.37436	0.38996
0.37436	0.38975
0.37436	0.38954
0.37436	0.38933
0.37436	0.38913
0.37436	0.38892
0.37436	0.38871
0.37436	0.38850
0.37436	0.38830
0.37436	0.38809
0.37436	0.38788
0.37487	0.38821
0.37487	0.38800
0.37487	0.38780
0.37487	0.38759
0.37487	0.38739
0.37487	0.38718
0.37487	0.38698
0.37539	0.38730
0.37539	0.38710
0.37539	0.38689
0.37539	0.38669
0.37590	0.38701
0.37590	0.38681
0.37590	0.38660
0.37590	0.38640
0.37590	0.38620
0.37590	0.38599
0.37590	0.38579
0.37641	0.38611
0.37641	0.38591
0.37641	0.38571
0.37641	0.38550
0.37641	0.38530
0.37692	0.38562
0.37692	0.38542
0.37692	0.38522
0.37744	0.38554
0.37744	0.38534
0.37744	0.38514
0.37744	0.38494
0.37795	0.38526
0.37795	0.38506
0.37795	0.38486
0.37795	0.38466
0.37795	0.38445
0.37795	0.38425
0.37795	0.38405
0.37846	0.38438
0.37846	0.38417
0.37846	0.38398
0.37846	0.38377
0.37846	0.38358
0.37897	0.38390
0.37897	0.38370
0.37897	0.38350
0.37949	0.38382
0.37949	0.38362
0.37949	0.38342
0.37949	0.38322
0.37949	0.38302
0.37949	0.38283
0.37949	0.38263
0.37949	0.38243
0.37949	0.38223
0.37949	0.38203
0.37949	0.38184
0.37949	0.38164
0.37949	0.38144
0.37949	0.38125
0.37949	0.38105
0.38000	0.38137
0.38000	0.38117
0.38000	0.38098
0.38000	0.38078
0.38000	0.38059
0.38000	0.38039
0.38000	0.38020
0.38000	0.38000
0.38000	0.37981
0.38000	0.37961
0.38000	0.37942
0.38000	0.37922
0.38000	0.37903
0.38000	0.37883
0.38000	0.37864
0.38000	0.37845
0.38000	0.37825
0.38000	0.37806
0.38000	0.37787
0.38051	0.37819
0.38051	0.37799
0.38103	0.37831
0.38103	0.37812
0.38103	0.37793
0.38103	0.37773
0.38103	0.37754
0.38103	0.37735
0.38154	0.37766
0.38154	0.37747
0.38154	0.37728
0.38154	0.37709
0.38154	0.37690
0.38154	0.37671
0.38154	0.37652
0.38154	0.37633
0.38154	0.37614
0.38154	0.37595
0.38154	0.37576
0.38154	0.37557
0.38205	0.37588
0.38205	0.37569
0.38205	0.37550
0.38205	0.37532
0.38205	0.37513
0.38205	0.37494
0.38205	0.37475
0.38205	0.37456
0.38205	0.37437
0.38205	0.37418
0.38205	0.37400
0.38205	0.37381
0.38205	0.37362
0.38205	0.37343
0.38205	0.37325
0.38205	0.37306
0.38205	0.37287
0.38205	0.37269
0.38205	0.37250


==> cnn_one.dat <==
Precision Recall
0	0
0.000513	0.5
0.001026	0.666667
0.001538	0.75
0.002051	0.8
0.002564	0.833333
0.003077	0.857143
0.00359	0.875
0.004103	0.888889
0.004615	0.9
0.005128	0.909091
0.005641	0.916667
0.005641	0.846154
0.006154	0.857143
0.006667	0.866667
0.006667	0.8125
0.007179	0.823529
0.007179	0.777778
0.007692	0.789474
0.008205	0.8
0.008718	0.809524
0.008718	0.772727
0.008718	0.73913
0.009231	0.75
0.009744	0.76
0.010256	0.769231
0.010769	0.777778
0.011282	0.785714
0.011795	0.793103
0.011795	0.766667
0.012308	0.774194
0.012308	0.75
0.012308	0.727273
0.012821	0.735294
0.013333	0.742857
0.013846	0.75
0.013846	0.72973
0.014359	0.736842
0.014872	0.74359
0.014872	0.725
0.014872	0.707317
0.014872	0.690476
0.015385	0.697674
0.015385	0.681818
0.015897	0.688889
0.015897	0.673913
0.01641	0.680851
0.016923	0.6875
0.016923	0.673469
0.017436	0.68
0.017949	0.686275
0.018462	0.692308
0.018974	0.698113
0.019487	0.703704
0.02	0.709091
0.020513	0.714286
0.021026	0.719298
0.021026	0.706897
0.021538	0.711864
0.022051	0.716667
0.022564	0.721311
0.023077	0.725806
0.02359	0.730159
0.024103	0.734375
0.024615	0.738462
0.025128	0.742424
0.025641	0.746269
0.025641	0.735294
0.025641	0.724638
0.026154	0.728571
0.026154	0.71831
0.026154	0.708333
0.026667	0.712329
0.026667	0.702703
0.026667	0.693333
0.027179	0.697368
0.027692	0.701299
0.028205	0.705128
0.028205	0.696203
0.028718	0.7
0.028718	0.691358
0.029231	0.695122
0.029231	0.686747
0.029744	0.690476
0.030256	0.694118
0.030256	0.686047
0.030769	0.689655
0.030769	0.681818
0.030769	0.674157
0.031282	0.677778
0.031795	0.681319
0.032308	0.684783
0.032308	0.677419
0.032821	0.680851
0.033333	0.684211
0.033846	0.6875
0.033846	0.680412
0.033846	0.673469
0.033846	0.666667
0.033846	0.66
0.034359	0.663366
0.034872	0.666667
0.034872	0.660194
0.034872	0.653846
0.035385	0.657143
0.035385	0.650943
0.035897	0.654206
0.035897	0.648148
0.03641	0.651376
0.03641	0.645455
0.036923	0.648649
0.036923	0.642857
0.036923	0.637168
0.037436	0.640351
0.037436	0.634783
0.037949	0.637931
0.038462	0.641026
0.038974	0.644068
0.039487	0.647059
0.039487	0.641667
0.039487	0.636364
0.039487	0.631148
0.039487	0.626016
0.04	0.629032
0.040513	0.632
0.040513	0.626984
0.041026	0.629921
0.041538	0.632812
0.042051	0.635659
0.042051	0.630769
0.042564	0.633588
0.042564	0.628788
0.043077	0.631579
0.04359	0.634328
0.04359	0.62963
0.04359	0.625
0.04359	0.620438
0.04359	0.615942
0.044103	0.618705
0.044615	0.621429
0.045128	0.624113
0.045641	0.626761
0.045641	0.622378
0.046154	0.625
0.046154	0.62069
0.046154	0.616438
0.046667	0.619048
0.047179	0.621622
0.047692	0.624161
0.048205	0.626667
0.048205	0.622517
0.048205	0.618421
0.048718	0.620915
0.049231	0.623377
0.049231	0.619355
0.049231	0.615385
0.049744	0.617834
0.049744	0.613924
0.050256	0.616352
0.050769	0.61875
0.051282	0.621118
0.051795	0.623457
0.052308	0.625767
0.052308	0.621951
0.052821	0.624242
0.052821	0.620482
0.053333	0.622754
0.053846	0.625
0.054359	0.627219
0.054872	0.629412
0.055385	0.631579
0.055897	0.633721
0.055897	0.630058
0.055897	0.626437
0.05641	0.628571
0.056923	0.630682
0.056923	0.627119
0.057436	0.629213
0.057949	0.631285
0.057949	0.627778
0.058462	0.629834
0.058974	0.631868
0.059487	0.63388
0.059487	0.630435
0.06	0.632432
0.060513	0.634409
0.061026	0.636364
0.061026	0.632979
0.061538	0.634921
0.061538	0.631579
0.061538	0.628272
0.062051	0.630208
0.062051	0.626943
0.062564	0.628866
0.063077	0.630769
0.063077	0.627551
0.06359	0.629442
0.06359	0.626263
0.064103	0.628141
0.064103	0.625
0.064103	0.621891
0.064615	0.623762
0.064615	0.62069
0.064615	0.617647
0.065128	0.619512
0.065128	0.616505
0.065641	0.618357
0.066154	0.620192
0.066667	0.62201
0.066667	0.619048
0.067179	0.620853
0.067692	0.622642
0.067692	0.619718
0.068205	0.621495
0.068205	0.618605
0.068718	0.62037
0.069231	0.62212
0.069744	0.623853
0.069744	0.621005
0.070256	0.622727
0.070256	0.61991
0.070256	0.617117
0.070256	0.61435
0.070256	0.611607
0.070769	0.613333
0.071282	0.615044
0.071282	0.612335
0.071795	0.614035
0.072308	0.615721
0.072821	0.617391
0.073333	0.619048
0.073846	0.62069
0.074359	0.622318
0.074359	0.619658
0.074872	0.621277
0.074872	0.618644
0.075385	0.620253
0.075897	0.621849
0.07641	0.623431
0.076923	0.625
0.077436	0.626556
0.077949	0.628099
0.077949	0.625514
0.077949	0.622951
0.078462	0.62449
0.078974	0.626016
0.078974	0.623482
0.078974	0.620968
0.079487	0.62249
0.08	0.624
0.08	0.621514
0.080513	0.623016
0.081026	0.624506
0.081538	0.625984
0.081538	0.623529
0.082051	0.625
0.082051	0.622568
0.082564	0.624031
0.083077	0.625483
0.08359	0.626923
0.08359	0.624521
0.08359	0.622137
0.084103	0.623574
0.084103	0.621212
0.084615	0.622642
0.084615	0.620301
0.085128	0.621723
0.085128	0.619403
0.085641	0.620818
0.085641	0.618519
0.086154	0.619926
0.086154	0.617647
0.086154	0.615385
0.086154	0.613139
0.086667	0.614545
0.086667	0.612319
0.087179	0.613718
0.087692	0.615108
0.087692	0.612903
0.088205	0.614286
0.088205	0.6121
0.088718	0.613475
0.088718	0.611307
0.088718	0.609155
0.089231	0.610526
0.089744	0.611888
0.089744	0.609756
0.090256	0.611111
0.090769	0.612457
0.091282	0.613793
0.091795	0.61512
0.092308	0.616438
0.092308	0.614334
0.092308	0.612245
0.092821	0.613559
0.092821	0.611486
0.092821	0.609428
0.093333	0.610738
0.093333	0.608696
0.093846	0.61
0.093846	0.607973
0.093846	0.60596
0.094359	0.607261
0.094872	0.608553
0.094872	0.606557
0.094872	0.604575
0.094872	0.602606
0.094872	0.600649
0.095385	0.601942
0.095385	0.6
0.095385	0.598071
0.095897	0.599359
0.095897	0.597444
0.09641	0.598726
0.09641	0.596825
0.09641	0.594937
0.096923	0.596215
0.097436	0.597484
0.097949	0.598746
0.097949	0.596875
0.098462	0.598131
0.098974	0.599379
0.098974	0.597523
0.098974	0.595679
0.099487	0.596923
0.099487	0.595092
0.099487	0.593272
0.1	0.594512
0.100513	0.595745
0.100513	0.593939
0.100513	0.592145
0.100513	0.590361
0.101026	0.591592
0.101026	0.58982
0.101538	0.591045
0.102051	0.592262
0.102051	0.590504
0.102051	0.588757
0.102564	0.589971
0.102564	0.588235
0.102564	0.58651
0.103077	0.587719
0.10359	0.588921
0.10359	0.587209
0.104103	0.588406
0.104103	0.586705
0.104103	0.585014
0.104103	0.583333
0.104615	0.584527
0.104615	0.582857
0.105128	0.584046
0.105128	0.582386
0.105641	0.583569
0.105641	0.581921
0.105641	0.580282
0.106154	0.581461
0.106154	0.579832
0.106667	0.581006
0.106667	0.579387
0.107179	0.580556
0.107179	0.578947
0.107179	0.577348
0.107692	0.578512
0.108205	0.57967
0.108718	0.580822
0.108718	0.579235
0.108718	0.577657
0.109231	0.578804
0.109744	0.579946
0.109744	0.578378
0.110256	0.579515
0.110769	0.580645
0.110769	0.579088
0.111282	0.580214
0.111795	0.581333
0.112308	0.582447
0.112821	0.583554
0.113333	0.584656
0.113846	0.585752
0.113846	0.584211
0.113846	0.582677
0.113846	0.581152
0.114359	0.582245
0.114359	0.580729
0.114359	0.579221
0.114872	0.580311
0.115385	0.581395
0.115385	0.579897
0.115385	0.578406
0.115385	0.576923
0.115385	0.575448
0.115385	0.57398
0.115385	0.572519
0.115385	0.571066
0.115385	0.56962
0.115897	0.570707
0.115897	0.56927
0.11641	0.570352
0.116923	0.571429
0.116923	0.57
0.116923	0.568579
0.117436	0.569652
0.117436	0.568238
0.117949	0.569307
0.117949	0.567901
0.117949	0.566502
0.118462	0.567568
0.118462	0.566176
0.118974	0.567237
0.118974	0.565854
0.118974	0.564477
0.118974	0.563107
0.118974	0.561743
0.119487	0.562802
0.119487	0.561446
0.12	0.5625
0.12	0.561151
0.12	0.559809
0.120513	0.560859
0.120513	0.559524
0.120513	0.558195
0.121026	0.559242
0.121538	0.560284
0.122051	0.561321
0.122564	0.562353
0.122564	0.561033
0.123077	0.562061
0.12359	0.563084
0.124103	0.564103
0.124615	0.565116
0.125128	0.566125
0.125128	0.564815
0.125128	0.56351
0.125128	0.562212
0.125128	0.56092
0.125128	0.559633
0.125641	0.560641
0.125641	0.559361
0.126154	0.560364
0.126667	0.561364
0.127179	0.562358
0.127692	0.563348
0.128205	0.564334
0.128718	0.565315
0.128718	0.564045
0.128718	0.56278
0.128718	0.561521
0.128718	0.560268
0.129231	0.561247
0.129231	0.56
0.129744	0.560976
0.130256	0.561947
0.130256	0.560706
0.130256	0.559471
0.130769	0.56044
0.130769	0.559211
0.130769	0.557987
0.131282	0.558952
0.131282	0.557734
0.131282	0.556522
0.131282	0.555315
0.131282	0.554113
0.131282	0.552916
0.131282	0.551724
0.131795	0.552688
0.131795	0.551502
0.131795	0.550321
0.131795	0.549145
0.132308	0.550107
0.132821	0.551064
0.132821	0.549894
0.132821	0.548729
0.133333	0.549683
0.133846	0.550633
0.134359	0.551579
0.134359	0.55042
0.134359	0.549266
0.134872	0.550209
0.135385	0.551148
0.135385	0.55
0.135897	0.550936
0.135897	0.549793
0.13641	0.550725
0.13641	0.549587
0.13641	0.548454
0.13641	0.547325
0.13641	0.546201
0.136923	0.547131
0.136923	0.546012
0.137436	0.546939
0.137949	0.547862
0.137949	0.546748
0.137949	0.545639
0.137949	0.544534
0.137949	0.543434
0.137949	0.542339
0.137949	0.541247
0.137949	0.540161
0.137949	0.539078
0.138462	0.54
0.138974	0.540918
0.138974	0.539841
0.139487	0.540755
0.14	0.541667
0.140513	0.542574
0.141026	0.543478
0.141026	0.542406
0.141026	0.541339
0.141538	0.54224
0.141538	0.541176
0.142051	0.542074
0.142051	0.541016
0.142564	0.54191
0.142564	0.540856
0.142564	0.539806
0.142564	0.53876
0.143077	0.539652
0.143077	0.53861
0.143077	0.537572
0.143077	0.536538
0.14359	0.537428
0.144103	0.538314
0.144103	0.537285
0.144615	0.538168
0.144615	0.537143
0.145128	0.538023
0.145641	0.538899
0.146154	0.539773
0.146154	0.538752
0.146154	0.537736
0.146154	0.536723
0.146154	0.535714
0.146667	0.536585
0.146667	0.535581
0.147179	0.536449
0.147692	0.537313
0.147692	0.536313
0.148205	0.537175
0.148718	0.538033
0.149231	0.538889
0.149744	0.539741
0.150256	0.54059
0.150256	0.539595
0.150256	0.538603
0.150769	0.53945
0.150769	0.538462
0.151282	0.539305
0.151282	0.538321
0.151282	0.537341
0.151795	0.538182
0.151795	0.537205
0.151795	0.536232
0.151795	0.535262
0.151795	0.534296
0.152308	0.535135
0.152308	0.534173
0.152308	0.533214
0.152308	0.532258
0.152308	0.531306
0.152308	0.530357
0.152308	0.529412
0.152821	0.530249
0.152821	0.529307
0.152821	0.528369
0.152821	0.527434
0.153333	0.528269
0.153846	0.529101
0.153846	0.528169
0.153846	0.527241
0.154359	0.52807
0.154872	0.528897
0.155385	0.52972
0.155385	0.528796
0.155385	0.527875
0.155385	0.526957
0.155385	0.526042
0.155385	0.52513
0.155897	0.525952
0.155897	0.525043
0.155897	0.524138
0.15641	0.524957
0.15641	0.524055
0.15641	0.523156
0.156923	0.523973
0.157436	0.524786
0.157436	0.523891
0.157949	0.524702
0.157949	0.52381
0.158462	0.524618
0.158462	0.523729
0.158974	0.524535
0.159487	0.525338
0.16	0.526138
0.16	0.525253
0.16	0.52437
0.16	0.52349
0.160513	0.524288
0.161026	0.525084
0.161026	0.524207
0.161538	0.525
0.162051	0.52579
0.162051	0.524917
0.162051	0.524046
0.162564	0.524834
0.163077	0.52562
0.163077	0.524752
0.163077	0.523888
0.16359	0.524671
0.16359	0.52381
0.164103	0.52459
0.164103	0.523732
0.164615	0.52451
0.165128	0.525285
0.165641	0.526059
0.165641	0.525203
0.165641	0.524351
0.165641	0.523501
0.165641	0.522654
0.165641	0.521809
0.165641	0.520968
0.166154	0.521739
0.166667	0.522508
0.167179	0.523274
0.167179	0.522436
0.167692	0.5232
0.168205	0.523962
0.168205	0.523126
0.168718	0.523885
0.169231	0.524642
0.169744	0.525397
0.169744	0.524564
0.169744	0.523734
0.170256	0.524487
0.170769	0.525237
0.171282	0.525984
0.171282	0.525157
0.171282	0.524333
0.171282	0.523511
0.171795	0.524257
0.171795	0.523438
0.172308	0.524181
0.172308	0.523364
0.172308	0.522551
0.172821	0.523292
0.172821	0.522481
0.172821	0.521672
0.172821	0.520866
0.172821	0.520062
0.173333	0.520801
0.173333	0.52
0.173846	0.520737
0.173846	0.519939
0.174359	0.520674
0.174872	0.521407
0.174872	0.520611
0.175385	0.521341
0.175385	0.520548
0.175897	0.521277
0.17641	0.522003
0.176923	0.522727
0.177436	0.523449
0.177436	0.522659
0.177436	0.52187
0.177436	0.521084
0.177436	0.520301
0.177949	0.521021
0.178462	0.521739
0.178974	0.522455
0.178974	0.521674
0.178974	0.520896
0.179487	0.52161
0.18	0.522321
0.18	0.521545
0.18	0.520772
0.18	0.52
0.18	0.519231
0.18	0.518464
0.180513	0.519174
0.180513	0.518409
0.181026	0.519118
0.181026	0.518355
0.181538	0.519062
0.181538	0.518302
0.181538	0.517544
0.181538	0.516788
0.181538	0.516035
0.181538	0.515284
0.181538	0.514535
0.182051	0.515239
0.182051	0.514493
0.182564	0.515195
0.183077	0.515896
0.183077	0.515152
0.183077	0.514409
0.18359	0.515108
0.184103	0.515805
0.184615	0.516499
0.184615	0.515759
0.184615	0.515021
0.184615	0.514286
0.184615	0.513552
0.184615	0.512821
0.184615	0.512091
0.185128	0.512784
0.185641	0.513475
0.185641	0.512748
0.185641	0.512023
0.186154	0.512712
0.186154	0.511989
0.186667	0.512676
0.187179	0.513361
0.187179	0.51264
0.187179	0.511921
0.187179	0.511204
0.187692	0.511888
0.187692	0.511173
0.187692	0.51046
0.188205	0.511142
0.188205	0.510431
0.188205	0.509722
0.188205	0.509015
0.188718	0.509695
0.188718	0.50899
0.188718	0.508287
0.189231	0.508966
0.189231	0.508264
0.189231	0.507565
0.189231	0.506868
0.189744	0.507545
0.189744	0.506849
0.190256	0.507524
0.190769	0.508197
0.191282	0.508868
0.191795	0.509537
0.192308	0.510204
0.192308	0.509511
0.192308	0.50882
0.192821	0.509485
0.193333	0.510149
0.193846	0.510811
0.193846	0.510121
0.193846	0.509434
0.194359	0.510094
0.194359	0.509409
0.194872	0.510067
0.195385	0.510724
0.195897	0.511379
0.195897	0.510695
0.19641	0.511348
0.196923	0.512
0.196923	0.511318
0.196923	0.510638
0.197436	0.511288
0.197436	0.51061
0.197949	0.511258
0.197949	0.510582
0.197949	0.509908
0.198462	0.510554
0.198462	0.509881
0.198462	0.509211
0.198462	0.508541
0.198462	0.507874
0.198974	0.508519
0.198974	0.507853
0.199487	0.508497
0.199487	0.507833
0.199487	0.507171
0.2	0.507812
0.200513	0.508453
0.201026	0.509091
0.201538	0.509728
0.202051	0.510363
0.202051	0.509702
0.202051	0.509044
0.202564	0.509677
0.202564	0.509021
0.202564	0.508366
0.203077	0.508997
0.203077	0.508344
0.203077	0.507692
0.203077	0.507042
0.203077	0.506394
0.20359	0.507024
0.204103	0.507653
0.204103	0.507006
0.204103	0.506361
0.204103	0.505718
0.204103	0.505076
0.204103	0.504436
0.204615	0.505063
0.205128	0.505689
0.205128	0.505051
0.205128	0.504414
0.205128	0.503778
0.205128	0.503145
0.205128	0.502513
0.205128	0.501882
0.205128	0.501253
0.205128	0.500626
0.205128	0.5
0.205128	0.499376
0.205641	0.5
0.206154	0.500623
0.206154	0.5
0.206667	0.500621
0.206667	0.5
0.206667	0.49938
0.207179	0.5
0.207179	0.499382
0.207692	0.5
0.207692	0.499383
0.207692	0.498768
0.207692	0.498155
0.207692	0.497543
0.208205	0.49816
0.208205	0.497549
0.208205	0.49694
0.208205	0.496333
0.208205	0.495726
0.208205	0.495122
0.208205	0.494519
0.208205	0.493917
0.208205	0.493317
0.208205	0.492718
0.208205	0.492121
0.208205	0.491525
0.208718	0.49214
0.208718	0.491546
0.209231	0.492159
0.209744	0.492771
0.209744	0.492178
0.209744	0.491587
0.210256	0.492197
0.210769	0.492806
0.211282	0.493413
0.211282	0.492823
0.211795	0.493429
0.211795	0.49284
0.211795	0.492253
0.211795	0.491667
0.212308	0.492271
0.212308	0.491686
0.212308	0.491103
0.212308	0.490521
0.212308	0.489941
0.212308	0.489362
0.212308	0.488784
0.212308	0.488208
0.212308	0.487633
0.212821	0.488235
0.212821	0.487662
0.212821	0.487089
0.212821	0.486518
0.212821	0.485948
0.212821	0.48538
0.212821	0.484813
0.213333	0.485414
0.213333	0.484848
0.213846	0.485448
0.213846	0.484884
0.214359	0.485482
0.214359	0.484919
0.214872	0.485516
0.214872	0.484954
0.214872	0.484393
0.214872	0.483834
0.214872	0.483276
0.214872	0.482719
0.214872	0.482163
0.215385	0.482759
0.215385	0.482204
0.215385	0.481651
0.215385	0.4811
0.215897	0.481693
0.215897	0.481143
0.215897	0.480594
0.21641	0.481186
0.216923	0.481777
0.216923	0.481229
0.216923	0.480682
0.216923	0.480136
0.216923	0.479592
0.216923	0.479049
0.217436	0.479638
0.217436	0.479096
0.217436	0.478555
0.217436	0.478016
0.217436	0.477477
0.217436	0.47694
0.217436	0.476404
0.217436	0.47587
0.217436	0.475336
0.217436	0.474804
0.217436	0.474273
0.217949	0.47486
0.217949	0.47433
0.217949	0.473802
0.217949	0.473274
0.217949	0.472747
0.217949	0.472222
0.217949	0.471698
0.217949	0.471175
0.217949	0.470653
0.218462	0.471239
0.218462	0.470718
0.218462	0.470199
0.218974	0.470783
0.218974	0.470264
0.218974	0.469747
0.218974	0.469231
0.219487	0.469813
0.219487	0.469298
0.219487	0.468784
0.22	0.469365
0.220513	0.469945
0.220513	0.469432
0.220513	0.46892
0.221026	0.469499
0.221026	0.468988
0.221026	0.468478
0.221538	0.469055
0.221538	0.468547
0.221538	0.468039
0.221538	0.467532
0.221538	0.467027
0.221538	0.466523
0.222051	0.467098
0.222051	0.466595
0.222564	0.467169
0.222564	0.466667
0.222564	0.466165
0.223077	0.466738
0.223077	0.466238
0.223077	0.465739
0.223077	0.465241
0.223077	0.464744
0.22359	0.465315
0.22359	0.464819
0.224103	0.465389
0.224103	0.464894
0.224103	0.4644
0.224103	0.463907
0.224103	0.463415
0.224615	0.463983
0.224615	0.463492
0.225128	0.464059
0.225641	0.464625
0.225641	0.464135
0.225641	0.463646
0.226154	0.464211
0.226667	0.464774
0.226667	0.464286
0.226667	0.463799
0.227179	0.464361
0.227179	0.463874
0.227179	0.463389
0.227179	0.462905
0.227179	0.462422
0.227179	0.46194
0.227692	0.4625
0.227692	0.462019
0.227692	0.461538
0.227692	0.461059
0.227692	0.460581
0.227692	0.460104
0.227692	0.459627
0.227692	0.459152
0.227692	0.458678
0.227692	0.458204
0.227692	0.457732
0.228205	0.45829
0.228205	0.457819
0.228718	0.458376
0.228718	0.457906
0.229231	0.458462
0.229231	0.457992
0.229744	0.458547
0.229744	0.458078
0.229744	0.45761
0.229744	0.457143
0.229744	0.456677
0.230256	0.45723
0.230256	0.456765
0.230256	0.456301
0.230256	0.455838
0.230769	0.456389
0.230769	0.455927
0.230769	0.455466
0.230769	0.455005
0.230769	0.454545
0.231282	0.455096
0.231282	0.454637
0.231795	0.455186
0.231795	0.454728
0.231795	0.454271
0.231795	0.453815
0.231795	0.45336
0.231795	0.452906
0.232308	0.453453
0.232821	0.454
0.232821	0.453546
0.232821	0.453094
0.232821	0.452642
0.232821	0.452191
0.232821	0.451741
0.233333	0.452286
0.233333	0.451837
0.233333	0.451389
0.233846	0.451933
0.233846	0.451485
0.233846	0.451039
0.234359	0.451581
0.234359	0.451135
0.234872	0.451677
0.234872	0.451232
0.234872	0.450787
0.234872	0.450344
0.234872	0.449902
0.234872	0.44946
0.234872	0.44902
0.235385	0.449559
0.235897	0.450098
0.235897	0.449658
0.235897	0.449219
0.235897	0.44878
0.23641	0.449318
0.236923	0.449854
0.236923	0.449416
0.236923	0.44898
0.237436	0.449515
0.237436	0.449079
0.237436	0.448643
0.237436	0.448209
0.237436	0.447776
0.237436	0.447343
0.237436	0.446911
0.237436	0.44648
0.237436	0.44605
0.237436	0.445621
0.237949	0.446154
0.237949	0.445725
0.237949	0.445298
0.237949	0.444871
0.238462	0.445402
0.238462	0.444976
0.238462	0.444551
0.238974	0.445081
0.238974	0.444656
0.238974	0.444233
0.238974	0.44381
0.238974	0.443387
0.238974	0.442966
0.238974	0.442545
0.239487	0.443074
0.239487	0.442654
0.239487	0.442235
0.239487	0.441816
0.24	0.442344
0.24	0.441926
0.24	0.441509
0.24	0.441093
0.24	0.440678
0.24	0.440263
0.24	0.43985
0.24	0.439437
0.240513	0.439962
0.241026	0.440487
0.241026	0.440075
0.241026	0.439663
0.241026	0.439252
0.241026	0.438842
0.241026	0.438433
0.241026	0.438024
0.241026	0.437616
0.241538	0.43814
0.242051	0.438662
0.242051	0.438254
0.242564	0.438776
0.242564	0.438369
0.243077	0.438889
0.24359	0.439408
0.24359	0.439002
0.24359	0.438596
0.24359	0.438192
0.24359	0.437788
0.24359	0.437385
0.24359	0.436983
0.24359	0.436581
0.24359	0.43618
0.24359	0.43578
0.24359	0.43538
0.24359	0.434982
0.24359	0.434584
0.24359	0.434186
0.24359	0.43379
0.244103	0.434307
0.244615	0.434822
0.245128	0.435337
0.245128	0.434941
0.245641	0.435455
0.245641	0.435059
0.245641	0.434664
0.246154	0.435177
0.246667	0.435688
0.247179	0.436199
0.247179	0.435805
0.247179	0.435411
0.247179	0.435018
0.247179	0.434626
0.247692	0.435135
0.248205	0.435644
0.248205	0.435252
0.248205	0.434861
0.248205	0.43447
0.248205	0.434081
0.248205	0.433692
0.248205	0.433303
0.248205	0.432916
0.248205	0.432529
0.248205	0.432143
0.248718	0.432649
0.248718	0.432264
0.248718	0.431879
0.248718	0.431495
0.248718	0.431111
0.248718	0.430728
0.248718	0.430346
0.249231	0.430851
0.249231	0.430469
0.249231	0.430088
0.249231	0.429708
0.249231	0.429329
0.249744	0.429832
0.249744	0.429453
0.249744	0.429075
0.249744	0.428697
0.249744	0.42832
0.249744	0.427944
0.249744	0.427568
0.249744	0.427193
0.250256	0.427695
0.250256	0.42732
0.250256	0.426947
0.250769	0.427448
0.250769	0.427074
0.250769	0.426702
0.250769	0.42633
0.251282	0.426829
0.251795	0.427328
0.251795	0.426957
0.251795	0.426586
0.252308	0.427083
0.252308	0.426713
0.252308	0.426343
0.252308	0.425974
0.252821	0.426471
0.252821	0.426102
0.252821	0.425734
0.253333	0.42623
0.253333	0.425862
0.253333	0.425495
0.253333	0.425129
0.253846	0.425623
0.253846	0.425258
0.254359	0.425751
0.254359	0.425386
0.254359	0.425021
0.254359	0.424658
0.254359	0.424294
0.254359	0.423932
0.254872	0.424424
0.254872	0.424061
0.254872	0.4237
0.254872	0.423339
0.254872	0.422979
0.254872	0.422619
0.255385	0.42311
0.255385	0.42275
0.255385	0.422392
0.255385	0.422034
0.255385	0.421677
0.255385	0.42132
0.255897	0.421809
0.255897	0.421453
0.255897	0.421097
0.255897	0.420742
0.255897	0.420388
0.255897	0.420034
0.255897	0.41968
0.255897	0.419328
0.255897	0.418976
0.255897	0.418624
0.255897	0.418273
0.25641	0.41876
0.25641	0.41841
0.25641	0.41806
0.25641	0.417711
0.25641	0.417362
0.25641	0.417014
0.25641	0.416667
0.25641	0.41632
0.256923	0.416805
0.256923	0.416459
0.256923	0.416113
0.256923	0.415768
0.257436	0.416252
0.257436	0.415907
0.257436	0.415563
0.257436	0.415219
0.257436	0.414876
0.257436	0.414533
0.257436	0.414191
0.257436	0.41385
0.257436	0.413509
0.257436	0.413169
0.257949	0.413651
0.257949	0.413311
0.257949	0.412972
0.257949	0.412633
0.257949	0.412295
0.258462	0.412776
0.258462	0.412439
0.258462	0.412101
0.258462	0.411765
0.258974	0.412245
0.259487	0.412724
0.26	0.413203
0.26	0.412866
0.26	0.412531
0.26	0.412195
0.26	0.41186
0.26	0.411526
0.26	0.411192
0.260513	0.411669
0.260513	0.411336
0.260513	0.411003
0.261026	0.411479
0.261026	0.411147
0.261026	0.410815
0.261026	0.410484
0.261026	0.410153
0.261026	0.409823
0.261026	0.409493
0.261026	0.409164
0.261026	0.408835
0.261026	0.408507
0.261026	0.40818
0.261538	0.408654
0.261538	0.408327
0.261538	0.408
0.262051	0.408473
0.262051	0.408147
0.262051	0.407821
0.262051	0.407496
0.262051	0.407171
0.262051	0.406847
0.262564	0.407319
0.262564	0.406995
0.262564	0.406672
0.262564	0.406349
0.263077	0.40682
0.263077	0.406498
0.263077	0.406176
0.26359	0.406646
0.26359	0.406324
0.264103	0.406793
0.264103	0.406472
0.264615	0.40694
0.264615	0.406619
0.265128	0.407087
0.265641	0.407553
0.265641	0.407233
0.266154	0.407698
0.266154	0.407378
0.266154	0.407059
0.266667	0.407524
0.266667	0.407204
0.267179	0.407668
0.267179	0.407349
0.267179	0.407031
0.267179	0.406714
0.267179	0.406396
0.267179	0.40608
0.267692	0.406542
0.267692	0.406226
0.267692	0.40591
0.267692	0.405594
0.267692	0.40528
0.268205	0.405741
0.268205	0.405426
0.268718	0.405887
0.268718	0.405573
0.268718	0.405259
0.269231	0.405719
0.269231	0.405405
0.269231	0.405093
0.269231	0.40478
0.269231	0.404468
0.269231	0.404157
0.269231	0.403846
0.269744	0.404304
0.269744	0.403994
0.269744	0.403684
0.269744	0.403374
0.269744	0.403065
0.269744	0.402757
0.269744	0.402448
0.269744	0.402141
0.269744	0.401833
0.269744	0.401527
0.269744	0.40122
0.269744	0.400915
0.270256	0.401371
0.270256	0.401065
0.270256	0.40076
0.270256	0.400456
0.270256	0.400152
0.270256	0.399848
0.270256	0.399545
0.270256	0.399242
0.270256	0.39894
0.270256	0.398638
0.270256	0.398337
0.270256	0.398036
0.270256	0.397736
0.270256	0.397436
0.270256	0.397136
0.270769	0.39759
0.270769	0.397291
0.270769	0.396992
0.270769	0.396694
0.270769	0.396396
0.271282	0.396849
0.271282	0.396552
0.271282	0.396255
0.271795	0.396707
0.271795	0.39641
0.271795	0.396114
0.271795	0.395818
0.271795	0.395522
0.272308	0.395973
0.272308	0.395678
0.272308	0.395383
0.272308	0.395089
0.272308	0.394796
0.272308	0.394502
0.272821	0.394952
0.272821	0.394659
0.272821	0.394366
0.272821	0.394074
0.272821	0.393782
0.272821	0.393491
0.273333	0.393939
0.273333	0.393648
0.273333	0.393358
0.273333	0.393068
0.273333	0.392778
0.273333	0.392489
0.273333	0.3922
0.273333	0.391912
0.273333	0.391624
0.273333	0.391336
0.273333	0.391049
0.273333	0.390762
0.273846	0.391209
0.274359	0.391654
0.274872	0.392099
0.274872	0.391813
0.274872	0.391527
0.274872	0.391241
0.274872	0.390956
0.274872	0.390671
0.274872	0.390386
0.274872	0.390102
0.274872	0.389818
0.274872	0.389535
0.274872	0.389252
0.274872	0.38897
0.275385	0.389413
0.275385	0.38913
0.275897	0.389573
0.275897	0.389291
0.275897	0.389009
0.275897	0.388728
0.275897	0.388448
0.27641	0.388889
0.27641	0.388609
0.27641	0.388329
0.27641	0.388049
0.276923	0.388489
0.276923	0.38821
0.276923	0.387931
0.276923	0.387653
0.276923	0.387374
0.276923	0.387097
0.276923	0.386819
0.276923	0.386543
0.276923	0.386266
0.276923	0.38599
0.276923	0.385714
0.276923	0.385439
0.277436	0.385877
0.277436	0.385602
0.277949	0.38604
0.278462	0.386477
0.278462	0.386202
0.278974	0.386638
0.278974	0.386364
0.278974	0.386089
0.278974	0.385816
0.278974	0.385542
0.278974	0.385269
0.278974	0.384996
0.278974	0.384724
0.278974	0.384452
0.278974	0.384181
0.279487	0.384615
0.279487	0.384344
0.279487	0.384073
0.279487	0.383803
0.279487	0.383533
0.28	0.383966
0.28	0.383696
0.280513	0.384129
0.280513	0.38386
0.280513	0.38359
0.280513	0.383322
0.280513	0.383053
0.281026	0.383485
0.281538	0.383916
0.281538	0.383648
0.281538	0.38338
0.281538	0.383112
0.281538	0.382845
0.281538	0.382578
0.282051	0.383008
0.282564	0.383438
0.282564	0.383171
0.282564	0.382905
0.282564	0.382639
0.282564	0.382373
0.283077	0.382802
0.28359	0.383229
0.28359	0.382964
0.28359	0.382699
0.284103	0.383126
0.284615	0.383552
0.284615	0.383287
0.284615	0.383023
0.285128	0.383448
0.285128	0.383184
0.285128	0.38292
0.285128	0.382657
0.285641	0.383081
0.285641	0.382818
0.285641	0.382555
0.285641	0.382292
0.286154	0.382716
0.286154	0.382454
0.286154	0.382192
0.286154	0.38193
0.286667	0.382353
0.286667	0.382092
0.286667	0.381831
0.286667	0.38157
0.286667	0.38131
0.286667	0.38105
0.287179	0.381471
0.287179	0.381212
0.287179	0.380952
0.287179	0.380693
0.287692	0.381114
0.287692	0.380855
0.287692	0.380597
0.287692	0.380339
0.287692	0.380081
0.287692	0.379824
0.287692	0.379567
0.287692	0.37931
0.288205	0.37973
0.288205	0.379473
0.288718	0.379892
0.288718	0.379636
0.288718	0.37938
0.288718	0.379125
0.288718	0.378869
0.288718	0.378615
0.288718	0.37836
0.288718	0.378106
0.288718	0.377852
0.288718	0.377599
0.288718	0.377346
0.288718	0.377093
0.288718	0.376841
0.288718	0.376589
0.289231	0.377005
0.289744	0.377422
0.289744	0.37717
0.289744	0.376918
0.289744	0.376667
0.289744	0.376416
0.289744	0.376165
0.289744	0.375915
0.289744	0.375665
0.289744	0.375415
0.290256	0.37583
0.290256	0.375581
0.290769	0.375995
0.290769	0.375746
0.290769	0.375497
0.290769	0.375248
0.290769	0.375
0.291282	0.375413
0.291282	0.375165
0.291795	0.375578
0.292308	0.375989
0.292308	0.375742
0.292308	0.375494
0.292821	0.375905
0.292821	0.375658
0.292821	0.375411
0.293333	0.375821
0.293333	0.375575
0.293333	0.375328
0.293333	0.375082
0.293333	0.374836
0.293333	0.374591
0.293333	0.374346
0.293333	0.374101
0.293333	0.373856
0.293846	0.374265
0.293846	0.374021
0.294359	0.374429
0.294359	0.374185
0.294359	0.373941
0.294872	0.374349
0.294872	0.374105
0.295385	0.374512
0.295897	0.374919
0.295897	0.374675
0.295897	0.374432
0.295897	0.374189
0.29641	0.374595
0.29641	0.374352
0.29641	0.37411
0.29641	0.373868
0.29641	0.373626
0.29641	0.373385
0.296923	0.37379
0.296923	0.373548
0.296923	0.373308
0.296923	0.373067
0.296923	0.372827
0.296923	0.372587
0.296923	0.372347
0.296923	0.372108
0.297436	0.372511
0.297949	0.372914
0.297949	0.372675
0.297949	0.372436
0.297949	0.372197
0.297949	0.371959
0.297949	0.371721
0.297949	0.371483
0.298462	0.371885
0.298462	0.371648
0.298462	0.37141
0.298462	0.371173
0.298462	0.370937
0.298462	0.370701
0.298462	0.370465
0.298462	0.370229
0.298462	0.369994
0.298462	0.369759
0.298462	0.369524
0.298462	0.369289
0.298462	0.369055
0.298462	0.368821
0.298462	0.368588
0.298462	0.368354
0.298462	0.368121
0.298462	0.367889
0.298462	0.367656
0.298462	0.367424
0.298462	0.367192
0.298462	0.366961
0.298462	0.36673
0.298462	0.366499
0.298974	0.366897
0.299487	0.367296
0.299487	0.367065
0.299487	0.366834
0.299487	0.366604
0.299487	0.366374
0.299487	0.366144
0.299487	0.365915
0.299487	0.365686
0.299487	0.365457
0.299487	0.365228
0.299487	0.365
0.299487	0.364772
0.299487	0.364544
0.299487	0.364317
0.299487	0.36409
0.299487	0.363863
0.3	0.364259
0.3	0.364032
0.3	0.363806
0.3	0.36358
0.3	0.363354
0.3	0.363128
0.3	0.362903
0.3	0.362678
0.3	0.362454
0.3	0.362229
0.3	0.362005
0.3	0.361781
0.3	0.361557
0.3	0.361334
0.3	0.361111
0.3	0.360888
0.300513	0.361282
0.301026	0.361676
0.301026	0.361453
0.301026	0.361231
0.301026	0.361009
0.301026	0.360787
0.301026	0.360565
0.301026	0.360344
0.301026	0.360123
0.301026	0.359902
0.301026	0.359681
0.301538	0.360073
0.301538	0.359853
0.301538	0.359633
0.301538	0.359413
0.301538	0.359194
0.301538	0.358974
0.302051	0.359365
0.302564	0.359756
0.302564	0.359537
0.302564	0.359318
0.302564	0.359099
0.302564	0.358881
0.302564	0.358663
0.302564	0.358445
0.302564	0.358227
0.302564	0.35801
0.303077	0.358399
0.303077	0.358182
0.303077	0.357965
0.303077	0.357748
0.303077	0.357532
0.303077	0.357316
0.303077	0.3571
0.303077	0.356884
0.30359	0.357272
0.304103	0.35766
0.304103	0.357444
0.304103	0.357229
0.304103	0.357014
0.304103	0.356799
0.304103	0.356584
0.304103	0.35637
0.304103	0.356156
0.304103	0.355942
0.304103	0.355729
0.304103	0.355516
0.304103	0.355303
0.304103	0.35509
0.304103	0.354877
0.304615	0.355263
0.304615	0.355051
0.305128	0.355436
0.305128	0.355224
0.305128	0.355012
0.305128	0.3548
0.305128	0.354589
0.305128	0.354378
0.305128	0.354167
0.305641	0.354551
0.305641	0.35434
0.305641	0.35413
0.305641	0.353919
0.305641	0.353709
0.306154	0.354093
0.306154	0.353883
0.306154	0.353673
0.306667	0.354056
0.306667	0.353846
0.306667	0.353637
0.306667	0.353428
0.306667	0.353219
0.306667	0.353011
0.306667	0.352802
0.306667	0.352594
0.306667	0.352387
0.307179	0.352768
0.307179	0.35256
0.307179	0.352353
0.307179	0.352146
0.307179	0.351939
0.307179	0.351732
0.307179	0.351526
0.307179	0.35132
0.307179	0.351114
0.307179	0.350908
0.307179	0.350703
0.307179	0.350497
0.307179	0.350292
0.307692	0.350672
0.307692	0.350467
0.307692	0.350263
0.307692	0.350058
0.307692	0.349854
0.307692	0.34965
0.307692	0.349447
0.307692	0.349243
0.307692	0.34904
0.307692	0.348837
0.307692	0.348635
0.308205	0.349013
0.308205	0.34881
0.308718	0.349188
0.308718	0.348986
0.308718	0.348783
0.308718	0.348581
0.308718	0.34838
0.308718	0.348178
0.308718	0.347977
0.308718	0.347776
0.308718	0.347575
0.308718	0.347374
0.308718	0.347174
0.308718	0.346974
0.308718	0.346774
0.308718	0.346575
0.308718	0.346375
0.308718	0.346176
0.308718	0.345977
0.308718	0.345778
0.308718	0.34558
0.308718	0.345382
0.308718	0.345183
0.309231	0.345559
0.309231	0.345361
0.309744	0.345736
0.309744	0.345538
0.309744	0.34534
0.309744	0.345143
0.309744	0.344946
0.309744	0.344749
0.309744	0.344552
0.309744	0.344356
0.309744	0.34416
0.310256	0.344533
0.310256	0.344337
0.310256	0.344141
0.310256	0.343945
0.310769	0.344318
0.310769	0.344123
0.310769	0.343927
0.310769	0.343732
0.311282	0.344104
0.311282	0.343909
0.311282	0.343715
0.311282	0.34352
0.311282	0.343326
0.311795	0.343697
0.312308	0.344068
0.312308	0.343874
0.312821	0.344244
0.313333	0.344614
0.313333	0.344419
0.313846	0.344789
0.314359	0.345158
0.314872	0.345526
0.314872	0.345332
0.314872	0.345138
0.314872	0.344944
0.314872	0.34475
0.314872	0.344557
0.314872	0.344363
0.314872	0.34417
0.314872	0.343978
0.314872	0.343785
0.315385	0.344152
0.315385	0.34396
0.315385	0.343767
0.315385	0.343575
0.315385	0.343384
0.315385	0.343192
0.315897	0.343558
0.315897	0.343367
0.315897	0.343175
0.315897	0.342984
0.315897	0.342794
0.315897	0.342603
0.315897	0.342412
0.315897	0.342222
0.315897	0.342032
0.315897	0.341842
0.315897	0.341653
0.315897	0.341463
0.315897	0.341274
0.315897	0.341085
0.315897	0.340897
0.31641	0.341261
0.31641	0.341072
0.31641	0.340884
0.316923	0.341248
0.316923	0.34106
0.316923	0.340871
0.316923	0.340684
0.316923	0.340496
0.316923	0.340308
0.316923	0.340121
0.317436	0.340484
0.317436	0.340297
0.317949	0.340659
0.317949	0.340472
0.317949	0.340285
0.317949	0.340099
0.317949	0.339912
0.317949	0.339726
0.318462	0.340088
0.318462	0.339901
0.318462	0.339716
0.318974	0.340077
0.319487	0.340437
0.319487	0.340251
0.319487	0.340066
0.319487	0.33988
0.319487	0.339695
0.319487	0.33951
0.319487	0.339325
0.32	0.339684
0.32	0.339499
0.32	0.339315
0.32	0.33913
0.32	0.338946
0.32	0.338762
0.32	0.338578
0.32	0.338395
0.32	0.338211
0.32	0.338028
0.320513	0.338387
0.320513	0.338203
0.320513	0.338021
0.320513	0.337838
0.321026	0.338196
0.321026	0.338013
0.321538	0.33837
0.321538	0.338188
0.321538	0.338005
0.321538	0.337823
0.321538	0.337641
0.321538	0.33746
0.321538	0.337278
0.321538	0.337097
0.322051	0.337453
0.322051	0.337272
0.322051	0.337091
0.322051	0.33691
0.322564	0.337265
0.322564	0.337085
0.322564	0.336904
0.322564	0.336724
0.322564	0.336544
0.322564	0.336364
0.322564	0.336184
0.323077	0.336538
0.323077	0.336359
0.323077	0.336179
0.323077	0.336
0.323077	0.335821
0.323077	0.335642
0.323077	0.335463
0.323077	0.335285
0.323077	0.335106
0.323077	0.334928
0.323077	0.33475
0.323077	0.334572
0.323077	0.334395
0.323077	0.334218
0.323077	0.33404
0.323077	0.333863
0.323077	0.333686
0.323077	0.33351
0.323077	0.333333
0.323077	0.333157
0.323077	0.332981
0.323077	0.332805
0.323077	0.332629
0.323077	0.332454
0.323077	0.332278
0.323077	0.332103
0.32359	0.332455
0.32359	0.33228
0.32359	0.332105
0.32359	0.331931
0.32359	0.331756
0.32359	0.331582
0.32359	0.331408
0.32359	0.331234
0.32359	0.33106
0.324103	0.331411
0.324103	0.331237
0.324615	0.331587
0.325128	0.331937
0.325128	0.331763
0.325128	0.33159
0.325641	0.331939
0.325641	0.331766
0.326154	0.332115
0.326154	0.331942
0.326154	0.331768
0.326154	0.331595
0.326154	0.331423
0.326154	0.33125
0.326154	0.331078
0.326154	0.330905
0.326154	0.330733
0.326154	0.330561
0.326154	0.33039
0.326154	0.330218
0.326154	0.330047
0.326154	0.329876
0.326154	0.329705
0.326154	0.329534
0.326154	0.329363
0.326154	0.329193
0.326154	0.329022
0.326154	0.328852
0.326154	0.328682
0.326667	0.329029
0.326667	0.328859
0.326667	0.328689
0.326667	0.32852
0.326667	0.328351
0.326667	0.328181
0.326667	0.328012
0.326667	0.327844
0.326667	0.327675
0.326667	0.327506
0.326667	0.327338
0.326667	0.32717
0.326667	0.327002
0.326667	0.326834
0.326667	0.326667
0.326667	0.326499
0.326667	0.326332
0.326667	0.326165
0.326667	0.325998
0.326667	0.325831
0.326667	0.325665
0.326667	0.325498
0.326667	0.325332
0.326667	0.325166
0.327179	0.32551
0.327179	0.325344
0.327179	0.325178
0.327179	0.325013
0.327179	0.324847
0.327692	0.325191
0.327692	0.325025
0.327692	0.32486
0.327692	0.324695
0.327692	0.32453
0.327692	0.324365
0.328205	0.324708
0.328205	0.324544
0.328205	0.324379
0.328205	0.324215
0.328205	0.324051
0.328205	0.323887
0.328205	0.323723
0.328205	0.323559
0.328718	0.323901
0.328718	0.323737
0.328718	0.323574
0.328718	0.323411
0.328718	0.323248
0.328718	0.323085
0.328718	0.322922
0.328718	0.322759
0.328718	0.322597
0.328718	0.322435
0.328718	0.322272
0.328718	0.322111
0.328718	0.321949
0.328718	0.321787
0.328718	0.321626
0.328718	0.321464
0.328718	0.321303
0.328718	0.321142
0.328718	0.320981
0.329231	0.321321
0.329231	0.321161
0.329744	0.3215


==> concatenation.dat <==
Precision Recall
0.000000 0.000000
0.000000 0.000000
0.000000 0.000000
0.000513 0.250000
0.001026 0.400000
0.001538 0.500000
0.001538 0.428571
0.002051 0.500000
0.002051 0.444444
0.002051 0.400000
0.002564 0.454545
0.002564 0.416667
0.002564 0.384615
0.003077 0.428571
0.003590 0.466667
0.004103 0.500000
0.004615 0.529412
0.004615 0.500000
0.005128 0.526316
0.005641 0.550000
0.005641 0.523810
0.006154 0.545455
0.006154 0.521739
0.006154 0.500000
0.006667 0.520000
0.006667 0.500000
0.006667 0.481481
0.006667 0.464286
0.007179 0.482759
0.007692 0.500000
0.008205 0.516129
0.008205 0.500000
0.008718 0.515152
0.008718 0.500000
0.009231 0.514286
0.009744 0.527778
0.010256 0.540541
0.010256 0.526316
0.010256 0.512821
0.010769 0.525000
0.011282 0.536585
0.011282 0.523810
0.011795 0.534884
0.011795 0.522727
0.012308 0.533333
0.012821 0.543478
0.013333 0.553191
0.013333 0.541667
0.013333 0.530612
0.013333 0.520000
0.013846 0.529412
0.014359 0.538462
0.014359 0.528302
0.014359 0.518519
0.014359 0.509091
0.014872 0.517857
0.015385 0.526316
0.015385 0.517241
0.015897 0.525424
0.016410 0.533333
0.016410 0.524590
0.016410 0.516129
0.016410 0.507937
0.016923 0.515625
0.016923 0.507692
0.016923 0.500000
0.016923 0.492537
0.016923 0.485294
0.017436 0.492754
0.017949 0.500000
0.018462 0.507042
0.018462 0.500000
0.018462 0.493151
0.018462 0.486486
0.018462 0.480000
0.018974 0.486842
0.019487 0.493506
0.020000 0.500000
0.020000 0.493671
0.020513 0.500000
0.021026 0.506173
0.021538 0.512195
0.021538 0.506024
0.021538 0.500000
0.021538 0.494118
0.022051 0.500000
0.022564 0.505747
0.023077 0.511364
0.023077 0.505618
0.023590 0.511111
0.024103 0.516484
0.024615 0.521739
0.025128 0.526882
0.025641 0.531915
0.025641 0.526316
0.025641 0.520833
0.025641 0.515464
0.026154 0.520408
0.026667 0.525253
0.027179 0.530000
0.027179 0.524752
0.027692 0.529412
0.028205 0.533981
0.028205 0.528846
0.028205 0.523810
0.028205 0.518868
0.028205 0.514019
0.028718 0.518519
0.028718 0.513761
0.028718 0.509091
0.029231 0.513514
0.029231 0.508929
0.029231 0.504425
0.029231 0.500000
0.029744 0.504348
0.030256 0.508621
0.030256 0.504274
0.030769 0.508475
0.030769 0.504202
0.030769 0.500000
0.030769 0.495868
0.031282 0.500000
0.031282 0.495935
0.031795 0.500000
0.032308 0.504000
0.032308 0.500000
0.032308 0.496063
0.032821 0.500000
0.032821 0.496124
0.033333 0.500000
0.033846 0.503817
0.033846 0.500000
0.034359 0.503759
0.034359 0.500000
0.034872 0.503704
0.034872 0.500000
0.034872 0.496350
0.034872 0.492754
0.035385 0.496403
0.035385 0.492857
0.035385 0.489362
0.035385 0.485915
0.035897 0.489510
0.036410 0.493056
0.036923 0.496552
0.037436 0.500000
0.037436 0.496599
0.037949 0.500000
0.037949 0.496644
0.038462 0.500000
0.038462 0.496689
0.038462 0.493421
0.038462 0.490196
0.038462 0.487013
0.038462 0.483871
0.038462 0.480769
0.038462 0.477707
0.038462 0.474684
0.038462 0.471698
0.038462 0.468750
0.038462 0.465839
0.038462 0.462963
0.038974 0.466258
0.038974 0.463415
0.038974 0.460606
0.039487 0.463855
0.039487 0.461078
0.040000 0.464286
0.040513 0.467456
0.041026 0.470588
0.041026 0.467836
0.041538 0.470930
0.042051 0.473988
0.042564 0.477011
0.043077 0.480000
0.043077 0.477273
0.043590 0.480226
0.043590 0.477528
0.043590 0.474860
0.044103 0.477778
0.044615 0.480663
0.044615 0.478022
0.044615 0.475410
0.044615 0.472826
0.044615 0.470270
0.044615 0.467742
0.044615 0.465241
0.044615 0.462766
0.045128 0.465608
0.045128 0.463158
0.045641 0.465969
0.045641 0.463542
0.045641 0.461140
0.046154 0.463918
0.046154 0.461538
0.046667 0.464286
0.046667 0.461929
0.047179 0.464646
0.047692 0.467337
0.048205 0.470000
0.048718 0.472637
0.048718 0.470297
0.048718 0.467980
0.049231 0.470588
0.049744 0.473171
0.049744 0.470874
0.050256 0.473430
0.050256 0.471154
0.050256 0.468900
0.050769 0.471429
0.050769 0.469194
0.050769 0.466981
0.050769 0.464789
0.051282 0.467290
0.051282 0.465116
0.051282 0.462963
0.051282 0.460829
0.051282 0.458716
0.051282 0.456621
0.051282 0.454545
0.051795 0.457014
0.051795 0.454955
0.052308 0.457399
0.052821 0.459821
0.052821 0.457778
0.053333 0.460177
0.053333 0.458150
0.053846 0.460526
0.053846 0.458515
0.053846 0.456522
0.053846 0.454545
0.054359 0.456897
0.054872 0.459227
0.055385 0.461538
0.055385 0.459574
0.055897 0.461864
0.056410 0.464135
0.056410 0.462185
0.056923 0.464435
0.056923 0.462500
0.057436 0.464730
0.057949 0.466942
0.057949 0.465021
0.058462 0.467213
0.058462 0.465306
0.058974 0.467480
0.059487 0.469636
0.059487 0.467742
0.059487 0.465863
0.060000 0.468000
0.060513 0.470120
0.060513 0.468254
0.060513 0.466403
0.060513 0.464567
0.060513 0.462745
0.061026 0.464844
0.061538 0.466926
0.061538 0.465116
0.061538 0.463320
0.061538 0.461538
0.061538 0.459770
0.061538 0.458015
0.061538 0.456274
0.062051 0.458333
0.062051 0.456604
0.062051 0.454887
0.062051 0.453184
0.062564 0.455224
0.062564 0.453532
0.062564 0.451852
0.062564 0.450185
0.062564 0.448529
0.062564 0.446886
0.062564 0.445255
0.062564 0.443636
0.063077 0.445652
0.063077 0.444043
0.063590 0.446043
0.063590 0.444444
0.063590 0.442857
0.063590 0.441281
0.064103 0.443262
0.064615 0.445230
0.064615 0.443662
0.064615 0.442105
0.064615 0.440559
0.064615 0.439024
0.065128 0.440972
0.065128 0.439446
0.065128 0.437931
0.065128 0.436426
0.065641 0.438356
0.065641 0.436860
0.065641 0.435374
0.066154 0.437288
0.066154 0.435811
0.066154 0.434343
0.066667 0.436242
0.066667 0.434783
0.066667 0.433333
0.066667 0.431894
0.067179 0.433775
0.067179 0.432343
0.067179 0.430921
0.067692 0.432787
0.068205 0.434641
0.068205 0.433225
0.068205 0.431818
0.068205 0.430421
0.068205 0.429032
0.068205 0.427653
0.068718 0.429487
0.068718 0.428115
0.068718 0.426752
0.068718 0.425397
0.068718 0.424051
0.069231 0.425868
0.069231 0.424528
0.069744 0.426332
0.069744 0.425000
0.070256 0.426791
0.070769 0.428571
0.071282 0.430341
0.071282 0.429012
0.071795 0.430769
0.071795 0.429448
0.072308 0.431193
0.072821 0.432927
0.072821 0.431611
0.072821 0.430303
0.073333 0.432024
0.073333 0.430723
0.073846 0.432432
0.073846 0.431138
0.073846 0.429851
0.073846 0.428571
0.073846 0.427300
0.074359 0.428994
0.074872 0.430678
0.074872 0.429412
0.074872 0.428152
0.075385 0.429825
0.075385 0.428571
0.075385 0.427326
0.075385 0.426087
0.075385 0.424855
0.075897 0.426513
0.075897 0.425287
0.076410 0.426934
0.076410 0.425714
0.076923 0.427350
0.076923 0.426136
0.076923 0.424929
0.076923 0.423729
0.077436 0.425352
0.077949 0.426966
0.078462 0.428571
0.078462 0.427374
0.078974 0.428969
0.079487 0.430556
0.079487 0.429363
0.080000 0.430939
0.080000 0.429752
0.080000 0.428571
0.080000 0.427397
0.080000 0.426230
0.080000 0.425068
0.080000 0.423913
0.080513 0.425474
0.080513 0.424324
0.081026 0.425876
0.081538 0.427419
0.082051 0.428954
0.082051 0.427807
0.082051 0.426667
0.082051 0.425532
0.082051 0.424403
0.082564 0.425926
0.082564 0.424802
0.082564 0.423684
0.082564 0.422572
0.082564 0.421466
0.082564 0.420366
0.082564 0.419271
0.083077 0.420779
0.083077 0.419689
0.083077 0.418605
0.083590 0.420103
0.084103 0.421594
0.084103 0.420513
0.084103 0.419437
0.084615 0.420918
0.084615 0.419847
0.084615 0.418782
0.085128 0.420253
0.085641 0.421717
0.086154 0.423174
0.086154 0.422111
0.086667 0.423559
0.086667 0.422500
0.086667 0.421446
0.087179 0.422886
0.087179 0.421836
0.087179 0.420792
0.087692 0.422222
0.087692 0.421182
0.088205 0.422604
0.088205 0.421569
0.088718 0.422983
0.089231 0.424390
0.089231 0.423358
0.089231 0.422330
0.089231 0.421308
0.089231 0.420290
0.089231 0.419277
0.089231 0.418269
0.089231 0.417266
0.089231 0.416268
0.089231 0.415274
0.089231 0.414286
0.089231 0.413302
0.089231 0.412322
0.089744 0.413712
0.090256 0.415094
0.090769 0.416471
0.090769 0.415493
0.090769 0.414520
0.090769 0.413551
0.090769 0.412587
0.091282 0.413953
0.091282 0.412993
0.091795 0.414352
0.091795 0.413395
0.091795 0.412442
0.091795 0.411494
0.092308 0.412844
0.092821 0.414188
0.092821 0.413242
0.092821 0.412301
0.092821 0.411364
0.092821 0.410431
0.092821 0.409502
0.092821 0.408578
0.093333 0.409910
0.093846 0.411236
0.093846 0.410314
0.094359 0.411633
0.094872 0.412946
0.094872 0.412027
0.094872 0.411111
0.094872 0.410200
0.094872 0.409292
0.094872 0.408389
0.095385 0.409692
0.095385 0.408791
0.095385 0.407895
0.095385 0.407002
0.095385 0.406114
0.095385 0.405229
0.095385 0.404348
0.095385 0.403471
0.095385 0.402597
0.095385 0.401728
0.095385 0.400862
0.095385 0.400000
0.095385 0.399142
0.095385 0.398287
0.095385 0.397436
0.095385 0.396588
0.095897 0.397872
0.095897 0.397028
0.096410 0.398305
0.096410 0.397463
0.096410 0.396624
0.096410 0.395789
0.096923 0.397059
0.096923 0.396226
0.096923 0.395397
0.096923 0.394572
0.096923 0.393750
0.096923 0.392931
0.096923 0.392116
0.097436 0.393375
0.097436 0.392562
0.097949 0.393814
0.097949 0.393004
0.097949 0.392197
0.098462 0.393443
0.098974 0.394683
0.098974 0.393878
0.098974 0.393075
0.099487 0.394309
0.099487 0.393509
0.100000 0.394737
0.100513 0.395960
0.100513 0.395161
0.101026 0.396378
0.101026 0.395582
0.101026 0.394790
0.101026 0.394000
0.101026 0.393214
0.101538 0.394422
0.101538 0.393638
0.102051 0.394841
0.102051 0.394059
0.102051 0.393281
0.102051 0.392505
0.102564 0.393701
0.102564 0.392927
0.103077 0.394118
0.103077 0.393346
0.103077 0.392578
0.103077 0.391813
0.103077 0.391051
0.103077 0.390291
0.103077 0.389535
0.103077 0.388781
0.103590 0.389961
0.103590 0.389210
0.103590 0.388462
0.103590 0.387716
0.104103 0.388889
0.104615 0.390057
0.105128 0.391221
0.105128 0.390476
0.105128 0.389734
0.105641 0.390892
0.106154 0.392045
0.106154 0.391304
0.106154 0.390566
0.106667 0.391714
0.107179 0.392857
0.107179 0.392120
0.107179 0.391386
0.107179 0.390654
0.107692 0.391791
0.107692 0.391061
0.107692 0.390335
0.107692 0.389610
0.107692 0.388889
0.108205 0.390018
0.108718 0.391144
0.108718 0.390424
0.109231 0.391544
0.109231 0.390826
0.109231 0.390110
0.109231 0.389397
0.109744 0.390511
0.109744 0.389800
0.109744 0.389091
0.110256 0.390200
0.110256 0.389493
0.110256 0.388788
0.110769 0.389892
0.110769 0.389189
0.110769 0.388489
0.111282 0.389587
0.111282 0.388889
0.111282 0.388193
0.111282 0.387500
0.111282 0.386809
0.111282 0.386121
0.111795 0.387211
0.112308 0.388298
0.112308 0.387611
0.112308 0.386926
0.112821 0.388007
0.113333 0.389085
0.113333 0.388401
0.113333 0.387719
0.113333 0.387040
0.113333 0.386364
0.113333 0.385689
0.113333 0.385017
0.113333 0.384348
0.113333 0.383681
0.113333 0.383016
0.113333 0.382353
0.113333 0.381693
0.113333 0.381034
0.113333 0.380379
0.113333 0.379725
0.113846 0.380789
0.113846 0.380137
0.113846 0.379487
0.114359 0.380546
0.114359 0.379898
0.114359 0.379252
0.114359 0.378608
0.114872 0.379661
0.114872 0.379019
0.115385 0.380068
0.115385 0.379427
0.115385 0.378788
0.115385 0.378151
0.115385 0.377517
0.115897 0.378559
0.115897 0.377926
0.115897 0.377295
0.115897 0.376667
0.115897 0.376040
0.115897 0.375415
0.115897 0.374793
0.115897 0.374172
0.115897 0.373554
0.116410 0.374587
0.116410 0.373970
0.116410 0.373355
0.116410 0.372742
0.116410 0.372131
0.116410 0.371522
0.116410 0.370915
0.116410 0.370310
0.116923 0.371336
0.116923 0.370732
0.116923 0.370130
0.117436 0.371151
0.117436 0.370550
0.117436 0.369952
0.117949 0.370968
0.117949 0.370370
0.117949 0.369775
0.117949 0.369181
0.117949 0.368590
0.118462 0.369600
0.118462 0.369010
0.118462 0.368421
0.118462 0.367834
0.118462 0.367250
0.118462 0.366667
0.118462 0.366086
0.118974 0.367089
0.118974 0.366509
0.119487 0.367508
0.119487 0.366929
0.119487 0.366352
0.119487 0.365777
0.120000 0.366771
0.120513 0.367762
0.120513 0.367188
0.121026 0.368175
0.121026 0.367601
0.121026 0.367030
0.121026 0.366460
0.121026 0.365891
0.121026 0.365325
0.121026 0.364760
0.121026 0.364198
0.121538 0.365177
0.121538 0.364615
0.122051 0.365591
0.122564 0.366564
0.122564 0.366003
0.122564 0.365443
0.123077 0.366412
0.123077 0.365854
0.123077 0.365297
0.123590 0.366261
0.123590 0.365706
0.124103 0.366667
0.124103 0.366112
0.124103 0.365559
0.124103 0.365008
0.124615 0.365964
0.124615 0.365414
0.124615 0.364865
0.125128 0.365817
0.125128 0.365269
0.125128 0.364723
0.125128 0.364179
0.125641 0.365127
0.125641 0.364583
0.125641 0.364042
0.125641 0.363501
0.125641 0.362963
0.125641 0.362426
0.125641 0.361891
0.126154 0.362832
0.126154 0.362297
0.126154 0.361765
0.126154 0.361233
0.126154 0.360704
0.126154 0.360176
0.126154 0.359649
0.126667 0.360584
0.127179 0.361516
0.127692 0.362445
0.127692 0.361919
0.127692 0.361393
0.127692 0.360870
0.127692 0.360347
0.127692 0.359827
0.127692 0.359307
0.127692 0.358790
0.127692 0.358273
0.127692 0.357759
0.128205 0.358680
0.128205 0.358166
0.128205 0.357654
0.128205 0.357143
0.128205 0.356633
0.128205 0.356125
0.128205 0.355619
0.128205 0.355114
0.128205 0.354610
0.128205 0.354108
0.128205 0.353607
0.128205 0.353107
0.128205 0.352609
0.128205 0.352113
0.128205 0.351617
0.128718 0.352528
0.128718 0.352034
0.128718 0.351541
0.129231 0.352448
0.129744 0.353352
0.129744 0.352859
0.129744 0.352368
0.129744 0.351878
0.130256 0.352778
0.130256 0.352288
0.130769 0.353186
0.130769 0.352697
0.130769 0.352210
0.130769 0.351724
0.130769 0.351240
0.130769 0.350757
0.131282 0.351648
0.131795 0.352538
0.131795 0.352055
0.132308 0.352941
0.132821 0.353825
0.133333 0.354707
0.133333 0.354223
0.133333 0.353741
0.133846 0.354620
0.133846 0.354138
0.133846 0.353659
0.134359 0.354533
0.134359 0.354054
0.134872 0.354926
0.134872 0.354447
0.135385 0.355316
0.135385 0.354839
0.135385 0.354362
0.135385 0.353887
0.135385 0.353414
0.135897 0.354278
0.135897 0.353805
0.135897 0.353333
0.135897 0.352863
0.135897 0.352394
0.135897 0.351926
0.135897 0.351459
0.136410 0.352318
0.136923 0.353175
0.136923 0.352708
0.136923 0.352243
0.136923 0.351779
0.136923 0.351316
0.136923 0.350854
0.136923 0.350394
0.136923 0.349934
0.136923 0.349476
0.136923 0.349020
0.136923 0.348564
0.136923 0.348110
0.136923 0.347656
0.136923 0.347204
0.136923 0.346753
0.136923 0.346304
0.136923 0.345855
0.136923 0.345408
0.136923 0.344961
0.136923 0.344516
0.136923 0.344072
0.136923 0.343629
0.136923 0.343188
0.136923 0.342747
0.136923 0.342308
0.136923 0.341869
0.136923 0.341432
0.136923 0.340996
0.136923 0.340561
0.137436 0.341401
0.137436 0.340967
0.137436 0.340534
0.137436 0.340102
0.137436 0.339670
0.137436 0.339241
0.137436 0.338812
0.137436 0.338384
0.137436 0.337957
0.137436 0.337531
0.137436 0.337107
0.137436 0.336683
0.137949 0.337516
0.137949 0.337093
0.137949 0.336671
0.137949 0.336250
0.138462 0.337079
0.138462 0.336658
0.138462 0.336239
0.138974 0.337065
0.138974 0.336646
0.139487 0.337469
0.139487 0.337051
0.140000 0.337871
0.140000 0.337454
0.140000 0.337037
0.140000 0.336621
0.140513 0.337438
0.140513 0.337023
0.140513 0.336609
0.140513 0.336196
0.140513 0.335784
0.140513 0.335373
0.140513 0.334963
0.140513 0.334554
0.140513 0.334146
0.141026 0.334957
0.141026 0.334550
0.141026 0.334143
0.141026 0.333738
0.141026 0.333333
0.141026 0.332930
0.141026 0.332527
0.141026 0.332126
0.141026 0.331725
0.141026 0.331325
0.141538 0.332130
0.141538 0.331731
0.141538 0.331333
0.142051 0.332134
0.142051 0.331737
0.142051 0.331340
0.142051 0.330944
0.142051 0.330549
0.142051 0.330155
0.142051 0.329762
0.142051 0.329370
0.142051 0.328979
0.142051 0.328588
0.142051 0.328199
0.142051 0.327811
0.142564 0.328605
0.142564 0.328217
0.142564 0.327830
0.142564 0.327444
0.142564 0.327059
0.142564 0.326675
0.142564 0.326291
0.142564 0.325909
0.142564 0.325527
0.142564 0.325146
0.142564 0.324766
0.142564 0.324387
0.142564 0.324009
0.142564 0.323632
0.143077 0.324419
0.143077 0.324042
0.143077 0.323666
0.143077 0.323291
0.143077 0.322917
0.143077 0.322543
0.143077 0.322171
0.143590 0.322953
0.144103 0.323733
0.144103 0.323360
0.144103 0.322989
0.144103 0.322618
0.144103 0.322248
0.144103 0.321879
0.144103 0.321510
0.144103 0.321143
0.144615 0.321918
0.144615 0.321551
0.144615 0.321185
0.144615 0.320819
0.144615 0.320455
0.145128 0.321226
0.145128 0.320862
0.145128 0.320498
0.145128 0.320136
0.145641 0.320904
0.146154 0.321670
0.146154 0.321308
0.146667 0.322072
0.146667 0.321710
0.146667 0.321348
0.146667 0.320988
0.146667 0.320628
0.146667 0.320269
0.146667 0.319911
0.146667 0.319553
0.146667 0.319196
0.146667 0.318841
0.146667 0.318486
0.146667 0.318131
0.146667 0.317778
0.146667 0.317425
0.146667 0.317073
0.146667 0.316722
0.146667 0.316372
0.146667 0.316022
0.146667 0.315673
0.146667 0.315325
0.146667 0.314978
0.147179 0.315732
0.147179 0.315385
0.147179 0.315038
0.147179 0.314693
0.147179 0.314348
0.147179 0.314004
0.147179 0.313661
0.147179 0.313319
0.147692 0.314068
0.147692 0.313725
0.147692 0.313384
0.148205 0.314130
0.148205 0.313789
0.148205 0.313449
0.148205 0.313109
0.148205 0.312771
0.148205 0.312432
0.148205 0.312095
0.148718 0.312837
0.148718 0.312500
0.148718 0.312164
0.148718 0.311828
0.148718 0.311493
0.148718 0.311159
0.148718 0.310825
0.148718 0.310493
0.149231 0.311230
0.149231 0.310897
0.149231 0.310566
0.149231 0.310235
0.149231 0.309904
0.149231 0.309574
0.149231 0.309245
0.149231 0.308917
0.149744 0.309650
0.150256 0.310381
0.150769 0.311111
0.150769 0.310782
0.150769 0.310454
0.150769 0.310127
0.150769 0.309800
0.150769 0.309474
0.150769 0.309148
0.150769 0.308824
0.150769 0.308499
0.151282 0.309224
0.151282 0.308901
0.151282 0.308577
0.151795 0.309300
0.152308 0.310021
0.152308 0.309698
0.152308 0.309375
0.152308 0.309053
0.152308 0.308732
0.152308 0.308411
0.152308 0.308091
0.152308 0.307772
0.152308 0.307453
0.152308 0.307135
0.152308 0.306818
0.152821 0.307534
0.152821 0.307216
0.153333 0.307930
0.153333 0.307613
0.153333 0.307297
0.153333 0.306982
0.153333 0.306667
0.153333 0.306352
0.153846 0.307062
0.153846 0.306748
0.153846 0.306435
0.153846 0.306122
0.153846 0.305810
0.154359 0.306517
0.154872 0.307223
0.155385 0.307927
0.155897 0.308629
0.155897 0.308316
0.156410 0.309017
0.156410 0.308704
0.156410 0.308392
0.156410 0.308081
0.156410 0.307770
0.156410 0.307460
0.156410 0.307150
0.156410 0.306841
0.156923 0.307538
0.156923 0.307229
0.156923 0.306921
0.156923 0.306613
0.156923 0.306306
0.156923 0.306000
0.156923 0.305694
0.156923 0.305389
0.156923 0.305085
0.157436 0.305777
0.157436 0.305473
0.157436 0.305169
0.157949 0.305859
0.157949 0.305556
0.158462 0.306244
0.158462 0.305941
0.158462 0.305638
0.158462 0.305336
0.158462 0.305035
0.158462 0.304734
0.158974 0.305419
0.158974 0.305118
0.158974 0.304818
0.158974 0.304519
0.158974 0.304220
0.158974 0.303922
0.158974 0.303624
0.158974 0.303327
0.158974 0.303030
0.158974 0.302734
0.158974 0.302439
0.158974 0.302144
0.158974 0.301850
0.158974 0.301556
0.158974 0.301263
0.158974 0.300971
0.158974 0.300679
0.158974 0.300388
0.158974 0.300097
0.158974 0.299807
0.158974 0.299517
0.158974 0.299228
0.159487 0.299904
0.159487 0.299615
0.159487 0.299326
0.159487 0.299038
0.159487 0.298751
0.159487 0.298464
0.159487 0.298178
0.159487 0.297893
0.159487 0.297608
0.159487 0.297323
0.159487 0.297039
0.159487 0.296756
0.159487 0.296473
0.159487 0.296190
0.159487 0.295909
0.159487 0.295627
0.159487 0.295347
0.159487 0.295066
0.159487 0.294787
0.159487 0.294508
0.160000 0.295175
0.160000 0.294896
0.160000 0.294618
0.160000 0.294340
0.160000 0.294062
0.160000 0.293785
0.160000 0.293509
0.160000 0.293233
0.160000 0.292958
0.160000 0.292683
0.160000 0.292409
0.160000 0.292135
0.160513 0.292797
0.160513 0.292523
0.160513 0.292250
0.160513 0.291978
0.160513 0.291705
0.160513 0.291434
0.160513 0.291163
0.160513 0.290892
0.160513 0.290622
0.160513 0.290353
0.160513 0.290083
0.160513 0.289815
0.160513 0.289547
0.160513 0.289279
0.160513 0.289012
0.160513 0.288745
0.160513 0.288479
0.160513 0.288214
0.160513 0.287948
0.160513 0.287684
0.160513 0.287420
0.160513 0.287156
0.160513 0.286893
0.160513 0.286630
0.160513 0.286368
0.161026 0.287020
0.161026 0.286758
0.161026 0.286496
0.161026 0.286235
0.161538 0.286885
0.161538 0.286624
0.161538 0.286364
0.161538 0.286104
0.161538 0.285844
0.161538 0.285585
0.161538 0.285326
0.162051 0.285973
0.162051 0.285714
0.162051 0.285456
0.162051 0.285199
0.162051 0.284941
0.162051 0.284685
0.162051 0.284428
0.162051 0.284173
0.162051 0.283917
0.162051 0.283662
0.162564 0.284305
0.162564 0.284050
0.162564 0.283796
0.162564 0.283542
0.162564 0.283289
0.162564 0.283036
0.162564 0.282783
0.162564 0.282531
0.162564 0.282280
0.162564 0.282028
0.162564 0.281778
0.162564 0.281528
0.162564 0.281278
0.162564 0.281028
0.162564 0.280779
0.162564 0.280531
0.162564 0.280283
0.162564 0.280035
0.162564 0.279788
0.162564 0.279541
0.162564 0.279295
0.163077 0.279930
0.163077 0.279683
0.163077 0.279438
0.163077 0.279192
0.163077 0.278947
0.163077 0.278703
0.163077 0.278459
0.163077 0.278215
0.163590 0.278846
0.163590 0.278603
0.163590 0.278360
0.163590 0.278117
0.163590 0.277875
0.163590 0.277633
0.163590 0.277391
0.164103 0.278019
0.164103 0.277778
0.164103 0.277537
0.164615 0.278163
0.164615 0.277922
0.164615 0.277682
0.164615 0.277442
0.164615 0.277202
0.164615 0.276963
0.164615 0.276724
0.164615 0.276486
0.164615 0.276248
0.164615 0.276010
0.164615 0.275773
0.164615 0.275536
0.164615 0.275300
0.164615 0.275064
0.164615 0.274829
0.164615 0.274594
0.164615 0.274359
0.165128 0.274979
0.165128 0.274744
0.165641 0.275362
0.165641 0.275128
0.165641 0.274894
0.165641 0.274660
0.165641 0.274427
0.165641 0.274194
0.165641 0.273961
0.165641 0.273729
0.165641 0.273497
0.165641 0.273266
0.165641 0.273035
0.165641 0.272804
0.165641 0.272574
0.165641 0.272344
0.165641 0.272115
0.165641 0.271886
0.165641 0.271657
0.165641 0.271429
0.165641 0.271201
0.165641 0.270973
0.165641 0.270746
0.165641 0.270519
0.165641 0.270293
0.165641 0.270067
0.165641 0.269841
0.165641 0.269616
0.165641 0.269391
0.165641 0.269167
0.165641 0.268943
0.165641 0.268719
0.165641 0.268495
0.165641 0.268272
0.165641 0.268050
0.165641 0.267828
0.165641 0.267606
0.165641 0.267384
0.165641 0.267163
0.165641 0.266942
0.165641 0.266722
0.165641 0.266502
0.165641 0.266282
0.165641 0.266063
0.165641 0.265844
0.165641 0.265625
0.165641 0.265407
0.165641 0.265189
0.165641 0.264971
0.165641 0.264754
0.165641 0.264537
0.165641 0.264321
0.166154 0.264922
0.166667 0.265523
0.166667 0.265306
0.166667 0.265090
0.166667 0.264874
0.166667 0.264658
0.166667 0.264443
0.166667 0.264228
0.166667 0.264013
0.166667 0.263799
0.166667 0.263585
0.166667 0.263371
0.166667 0.263158
0.166667 0.262945
0.166667 0.262732
0.166667 0.262520
0.166667 0.262308
0.166667 0.262097
0.166667 0.261886
0.166667 0.261675
0.166667 0.261464
0.166667 0.261254
0.167179 0.261847
0.167179 0.261637
0.167179 0.261427
0.167692 0.262019
0.167692 0.261809
0.167692 0.261600
0.167692 0.261391
0.168205 0.261981
0.168205 0.261772
0.168205 0.261563
0.168205 0.261355
0.168205 0.261146
0.168205 0.260939
0.168205 0.260731
0.168205 0.260524
0.168205 0.260317
0.168205 0.260111
0.168205 0.259905
0.168205 0.259699
0.168205 0.259494
0.168205 0.259289
0.168718 0.259874
0.168718 0.259669
0.168718 0.259464
0.168718 0.259259
0.168718 0.259055
0.168718 0.258851
0.169231 0.259434
0.169231 0.259230
0.169231 0.259027
0.169231 0.258824
0.169231 0.258621
0.169231 0.258418
0.169231 0.258216
0.169744 0.258796
0.169744 0.258594
0.169744 0.258392
0.169744 0.258190
0.169744 0.257989
0.169744 0.257788
0.169744 0.257588
0.169744 0.257387
0.169744 0.257187
0.169744 0.256988
0.169744 0.256788
0.169744 0.256589
0.169744 0.256390
0.169744 0.256192
0.169744 0.255994
0.169744 0.255796
0.169744 0.255598
0.169744 0.255401
0.169744 0.255204
0.169744 0.255008
0.169744 0.254811
0.169744 0.254615
0.169744 0.254420
0.169744 0.254224
0.169744 0.254029
0.169744 0.253834
0.169744 0.253640
0.170256 0.254211
0.170256 0.254017
0.170256 0.253823
0.170256 0.253629
0.170256 0.253435
0.170256 0.253242
0.170769 0.253811
0.170769 0.253618
0.170769 0.253425
0.170769 0.253232
0.170769 0.253040
0.171282 0.253607
0.171282 0.253414
0.171282 0.253222
0.171282 0.253030
0.171282 0.252839
0.171282 0.252648
0.171282 0.252457
0.171282 0.252266
0.171282 0.252075
0.171282 0.251885
0.171282 0.251696
0.171282 0.251506
0.171282 0.251317
0.171282 0.251128
0.171282 0.250939
0.171282 0.250751
0.171282 0.250563
0.171282 0.250375
0.171282 0.250187
0.171282 0.250000
0.171282 0.249813
0.171282 0.249626
0.171282 0.249440
0.171282 0.249254
0.171282 0.249068
0.171795 0.249627
0.171795 0.249442
0.171795 0.249256
0.171795 0.249071
0.171795 0.248886
0.171795 0.248701
0.171795 0.248516
0.171795 0.248332
0.171795 0.248148
0.171795 0.247964
0.171795 0.247781
0.172308 0.248337
0.172308 0.248154
0.172308 0.247970
0.172308 0.247788
0.172308 0.247605
0.172308 0.247423
0.172308 0.247241
0.172308 0.247059
0.172308 0.246877
0.172308 0.246696
0.172821 0.247249
0.172821 0.247067
0.172821 0.246886
0.172821 0.246706
0.172821 0.246525
0.172821 0.246345
0.172821 0.246165
0.172821 0.245985
0.172821 0.245806
0.172821 0.245627
0.172821 0.245448
0.172821 0.245269
0.172821 0.245091
0.172821 0.244913
0.172821 0.244735
0.172821 0.244557
0.172821 0.244380
0.172821 0.244203
0.172821 0.244026
0.172821 0.243849
0.172821 0.243673
0.172821 0.243497
0.172821 0.243321
0.172821 0.243146
0.172821 0.242970
0.172821 0.242795
0.172821 0.242621
0.172821 0.242446
0.172821 0.242272
0.172821 0.242098
0.172821 0.241924
0.172821 0.241750
0.172821 0.241577
0.172821 0.241404
0.172821 0.241231
0.172821 0.241059
0.172821 0.240886
0.172821 0.240714
0.172821 0.240542
0.172821 0.240371
0.172821 0.240200
0.172821 0.240028
0.172821 0.239858
0.172821 0.239687
0.172821 0.239517
0.172821 0.239347
0.172821 0.239177
0.172821 0.239007
0.172821 0.238838
0.172821 0.238669
0.172821 0.238500
0.172821 0.238331
0.172821 0.238163
0.172821 0.237994
0.172821 0.237826
0.172821 0.237659
0.172821 0.237491
0.172821 0.237324
0.172821 0.237157
0.172821 0.236990
0.172821 0.236824
0.172821 0.236657
0.172821 0.236491
0.172821 0.236325
0.172821 0.236160
0.172821 0.235994
0.172821 0.235829
0.172821 0.235664
0.172821 0.235500
0.172821 0.235335
0.172821 0.235171
0.172821 0.235007
0.172821 0.234843
0.172821 0.234680
0.172821 0.234516
0.172821 0.234353
0.172821 0.234190
0.172821 0.234028
0.172821 0.233865
0.172821 0.233703
0.172821 0.233541
0.172821 0.233380
0.172821 0.233218
0.172821 0.233057
0.173333 0.233587
0.173333 0.233425
0.173333 0.233264
0.173333 0.233103
0.173333 0.232943
0.173333 0.232782
0.173333 0.232622
0.173333 0.232462
0.173333 0.232302
0.173333 0.232143
0.173333 0.231984
0.173333 0.231824
0.173333 0.231666
0.173333 0.231507
0.173846 0.232033
0.173846 0.231874
0.173846 0.231716
0.173846 0.231557
0.173846 0.231399
0.174359 0.231924
0.174359 0.231766
0.174359 0.231608
0.174359 0.231450
0.174359 0.231293
0.174359 0.231135
0.174359 0.230978
0.174359 0.230821
0.174359 0.230665
0.174359 0.230508
0.174359 0.230352
0.174359 0.230196
0.174359 0.230041
0.174872 0.230561
0.174872 0.230405
0.174872 0.230250
0.174872 0.230094
0.174872 0.229939
0.174872 0.229784
0.175385 0.230303
0.175385 0.230148
0.175385 0.229993
0.175385 0.229839
0.175897 0.230356
0.175897 0.230201
0.175897 0.230047
0.175897 0.229893
0.175897 0.229739
0.175897 0.229585
0.175897 0.229431
0.175897 0.229278
0.175897 0.229125
0.175897 0.228972
0.175897 0.228819
0.175897 0.228667
0.175897 0.228514
0.175897 0.228362
0.175897 0.228210
0.175897 0.228059
0.175897 0.227907
0.175897 0.227756
0.175897 0.227605
0.175897 0.227454
0.176410 0.227966
0.176410 0.227815
0.176923 0.228326
0.176923 0.228175
0.177436 0.228685
0.177436 0.228534
0.177436 0.228383
0.177436 0.228232
0.177436 0.228082
0.177436 0.227931
0.177436 0.227781
0.177436 0.227632
0.177436 0.227482
0.177436 0.227332
0.177949 0.227840
0.177949 0.227690
0.177949 0.227541
0.177949 0.227392
0.177949 0.227243
0.177949 0.227094
0.177949 0.226946
0.177949 0.226797
0.177949 0.226649
0.178462 0.227154
0.178462 0.227006
0.178462 0.226858
0.178462 0.226710
0.178462 0.226562
0.178462 0.226415
0.178462 0.226268
0.178462 0.226121
0.178462 0.225974
0.178462 0.225827
0.178462 0.225681
0.178462 0.225535
0.178974 0.226036
0.178974 0.225890
0.178974 0.225744
0.178974 0.225598
0.178974 0.225452
0.178974 0.225307
0.178974 0.225161
0.178974 0.225016
0.178974 0.224871
0.178974 0.224726
0.178974 0.224582
0.178974 0.224437
0.178974 0.224293
0.178974 0.224149
0.178974 0.224005
0.178974 0.223861
0.178974 0.223718
0.178974 0.223575
0.178974 0.223431
0.178974 0.223289
0.178974 0.223146
0.178974 0.223003
0.178974 0.222861
0.178974 0.222719
0.178974 0.222577
0.178974 0.222435
0.178974 0.222293
0.178974 0.222151
0.178974 0.222010
0.178974 0.221869
0.178974 0.221728
0.179487 0.222222
0.179487 0.222081
0.179487 0.221940
0.179487 0.221800
0.179487 0.221659
0.179487 0.221519
0.179487 0.221379
0.179487 0.221239
0.179487 0.221099
0.179487 0.220960
0.179487 0.220820
0.179487 0.220681
0.179487 0.220542
0.179487 0.220403
0.179487 0.220264
0.180000 0.220755
0.180000 0.220616
0.180000 0.220477
0.180000 0.220339
0.180000 0.220201
0.180000 0.220063
0.180000 0.219925
0.180000 0.219787
0.180000 0.219650
0.180513 0.220138
0.181026 0.220625
0.181026 0.220487
0.181026 0.220350
0.181026 0.220212
0.181026 0.220075
0.181026 0.219938
0.181026 0.219801
0.181026 0.219664
0.181026 0.219527
0.181026 0.219391
0.181026 0.219255
0.181026 0.219119
0.181026 0.218983
0.181026 0.218847
0.181026 0.218711
0.181026 0.218576
0.181026 0.218441
0.181026 0.218306
0.181026 0.218171
0.181026 0.218036
0.181538 0.218519
0.181538 0.218384
0.181538 0.218249
0.181538 0.218115
0.181538 0.217980
0.181538 0.217846
0.181538 0.217712
0.182051 0.218193
0.182051 0.218059
0.182051 0.217925
0.182051 0.217791
0.182051 0.217658
0.182051 0.217525
0.182051 0.217391
0.182051 0.217258
0.182051 0.217125
0.182051 0.216993
0.182051 0.216860
0.182051 0.216728
0.182051 0.216595
0.182051 0.216463
0.182051 0.216332
0.182564 0.216809
0.182564 0.216677
0.182564 0.216545
0.182564 0.216413
0.182564 0.216282
0.182564 0.216151
0.182564 0.216019
0.182564 0.215888
0.182564 0.215758
0.183077 0.216233
0.183077 0.216102
0.183077 0.215971
0.183077 0.215840
0.183077 0.215710
0.183077 0.215580
0.183077 0.215450
0.183077 0.215320
0.183077 0.215190
0.183077 0.215060
0.183077 0.214931
0.183077 0.214801
0.183077 0.214672
0.183077 0.214543
0.183077 0.214414
0.183077 0.214286
0.183077 0.214157
0.183077 0.214029
0.183077 0.213901
0.183077 0.213772
0.183077 0.213645
0.183590 0.214115
0.183590 0.213987
0.183590 0.213859
0.183590 0.213731
0.183590 0.213604
0.183590 0.213476
0.183590 0.213349
0.183590 0.213222
0.183590 0.213095
0.183590 0.212968
0.183590 0.212842
0.183590 0.212715
0.183590 0.212589
0.183590 0.212463
0.183590 0.212337
0.183590 0.212211
0.183590 0.212085
0.183590 0.211960
0.183590 0.211834
0.183590 0.211709
0.184103 0.212175
0.184103 0.212050
0.184103 0.211924
0.184103 0.211799
0.184103 0.211675
0.184103 0.211550
0.184103 0.211425
0.184103 0.211301
0.184615 0.211765
0.184615 0.211640
0.184615 0.211516
0.184615 0.211392
0.184615 0.211268
0.184615 0.211144
0.184615 0.211020
0.184615 0.210896
0.184615 0.210773
0.184615 0.210650
0.184615 0.210526
0.184615 0.210403
0.184615 0.210280
0.184615 0.210158
0.184615 0.210035
0.184615 0.209913
0.184615 0.209790
0.184615 0.209668
0.185128 0.210128
0.185128 0.210006
0.185128 0.209884
0.185128 0.209762
0.185128 0.209640
0.185128 0.209518
0.185128 0.209397
0.185128 0.209275
0.185128 0.209154
0.185128 0.209033
0.185128 0.208912
0.185128 0.208791
0.185128 0.208671
0.185128 0.208550
0.185128 0.208430
0.185128 0.208309
0.185641 0.208766
0.185641 0.208646
0.185641 0.208525
0.185641 0.208405
0.185641 0.208285
0.185641 0.208166
0.185641 0.208046
0.185641 0.207926
0.185641 0.207807
0.185641 0.207688
0.185641 0.207569
0.185641 0.207450
0.185641 0.207331
0.185641 0.207212
0.185641 0.207094
0.186154 0.207547
0.186154 0.207429
0.186154 0.207310
0.186154 0.207192
0.186154 0.207074
0.186154 0.206956
0.186154 0.206838
0.186154 0.206720
0.186154 0.206602
0.186154 0.206485
0.186154 0.206367
0.186154 0.206250
0.186154 0.206133
0.186154 0.206016
0.186154 0.205899
0.186154 0.205782
0.186154 0.205666
0.186154 0.205549
0.186154 0.205433
0.186667 0.205882
0.186667 0.205766
0.186667 0.205650
0.186667 0.205534
0.186667 0.205418
0.186667 0.205302
0.186667 0.205186
0.186667 0.205070
0.186667 0.204955
0.186667 0.204840
0.187179 0.205287
0.187692 0.205734
0.187692 0.205618
0.187692 0.205503
0.187692 0.205387
0.187692 0.205272
0.187692 0.205157
0.187692 0.205042
0.187692 0.204927
0.187692 0.204813
0.187692 0.204698
0.187692 0.204584
0.187692 0.204469
0.187692 0.204355
0.187692 0.204241
0.187692 0.204127
0.187692 0.204013
0.187692 0.203900
0.187692 0.203786
0.187692 0.203673
0.187692 0.203560
0.187692 0.203446
0.187692 0.203333
0.187692 0.203220
0.187692 0.203108
0.187692 0.202995
0.187692 0.202882
0.188205 0.203324
0.188205 0.203212
0.188205 0.203099
0.188205 0.202987
0.188205 0.202875
0.188205 0.202762
0.188205 0.202650
0.188205 0.202539
0.188205 0.202427
0.188205 0.202315
0.188205 0.202204
0.188205 0.202093
0.188205 0.201981
0.188205 0.201870
0.188205 0.201759
0.188205 0.201648
0.188205 0.201538
0.188205 0.201427
0.188205 0.201317
0.188205 0.201206
0.188205 0.201096
0.188205 0.200986
0.188205 0.200876
0.188205 0.200766
0.188205 0.200656
0.188205 0.200546
0.188205 0.200437
0.188205 0.200328
0.188205 0.200218
0.188205 0.200109
0.188205 0.200000
0.188205 0.199891
0.188205 0.199782
0.188205 0.199674
0.188205 0.199565
0.188205 0.199457
0.188205 0.199348
0.188205 0.199240
0.188205 0.199132
0.188718 0.199566
0.188718 0.199458
0.188718 0.199350
0.188718 0.199242
0.188718 0.199134
0.188718 0.199027
0.188718 0.198919
0.188718 0.198811
0.188718 0.198704
0.188718 0.198597
0.188718 0.198490
0.188718 0.198383
0.188718 0.198276
0.188718 0.198169
0.188718 0.198062
0.188718 0.197956
0.188718 0.197849
0.188718 0.197743
0.188718 0.197637
0.188718 0.197531
0.188718 0.197425
0.188718 0.197319
0.188718 0.197213
0.188718 0.197108
0.188718 0.197002
0.188718 0.196897
0.188718 0.196791
0.188718 0.196686
0.188718 0.196581
0.188718 0.196476
0.188718 0.196371
0.189231 0.196800
0.189231 0.196695
0.189231 0.196590
0.189231 0.196486
0.189231 0.196381
0.189744 0.196809
0.189744 0.196704
0.189744 0.196599
0.189744 0.196495
0.189744 0.196391
0.189744 0.196286
0.189744 0.196182
0.189744 0.196078
0.189744 0.195975
0.189744 0.195871
0.189744 0.195767
0.189744 0.195664
0.190256 0.196089
0.190256 0.195985
0.190256 0.195882
0.190256 0.195778
0.190256 0.195675
0.190256 0.195572
0.190256 0.195469
0.190256 0.195366
0.190256 0.195263
0.190256 0.195160
0.190256 0.195058
0.190256 0.194955
0.190256 0.194853
0.190256 0.194751
0.190256 0.194648
0.190256 0.194546
0.190256 0.194444
0.190256 0.194343
0.190256 0.194241
0.190256 0.194139
0.190256 0.194038
0.190256 0.193936
0.190256 0.193835
0.190769 0.194256
0.190769 0.194154
0.190769 0.194053
0.190769 0.193952
0.190769 0.193851
0.190769 0.193750
0.190769 0.193649
0.190769 0.193548
0.190769 0.193448
0.190769 0.193347
0.190769 0.193247
0.190769 0.193146
0.191282 0.193565
0.191282 0.193465
0.191282 0.193364
0.191795 0.193782
0.191795 0.193682
0.191795 0.193582
0.191795 0.193482
0.191795 0.193382
0.191795 0.193282
0.191795 0.193182
0.191795 0.193082
0.191795 0.192982
0.191795 0.192883
0.191795 0.192784
0.191795 0.192684
0.191795 0.192585
0.191795 0.192486
0.191795 0.192387
0.191795 0.192288
0.191795 0.192189
0.191795 0.192090
0.191795 0.191992
0.191795 0.191893
0.191795 0.191795
0.191795 0.191697
0.191795 0.191598
0.191795 0.191500
0.191795 0.191402
0.191795 0.191304
0.191795 0.191207
0.192308 0.191620
0.192821 0.192033
0.192821 0.191935
0.192821 0.191837
0.192821 0.191739
0.192821 0.191641
0.192821 0.191544
0.192821 0.191446
0.192821 0.191349
0.192821 0.191251
0.192821 0.191154
0.192821 0.191057
0.192821 0.190960
0.192821 0.190863
0.192821 0.190766
0.192821 0.190669
0.192821 0.190573
0.192821 0.190476
0.192821 0.190380
0.192821 0.190283
0.192821 0.190187
0.192821 0.190091
0.192821 0.189995
0.192821 0.189899
0.192821 0.189803
0.192821 0.189707
0.192821 0.189612
0.192821 0.189516
0.192821 0.189421
0.192821 0.189325
0.192821 0.189230
0.193333 0.189638
0.193333 0.189542
0.193333 0.189447
0.193333 0.189352
0.193333 0.189257
0.193333 0.189162
0.193333 0.189067
0.193333 0.188972
0.193333 0.188878
0.193333 0.188783
0.193333 0.188689
0.193333 0.188594
0.193333 0.188500


==> difference.dat <==
Precision Recall
0.000513 1.000000
0.000513 0.500000
0.000513 0.333333
0.001026 0.500000
0.001538 0.600000
0.001538 0.500000
0.001538 0.428571
0.001538 0.375000
0.001538 0.333333
0.002051 0.400000
0.002564 0.454545
0.003077 0.500000
0.003590 0.538462
0.004103 0.571429
0.004615 0.600000
0.005128 0.625000
0.005128 0.588235
0.005128 0.555556
0.005641 0.578947
0.006154 0.600000
0.006667 0.619048
0.006667 0.590909
0.006667 0.565217
0.007179 0.583333
0.007692 0.600000
0.008205 0.615385
0.008205 0.592593
0.008718 0.607143
0.008718 0.586207
0.009231 0.600000
0.009744 0.612903
0.010256 0.625000
0.010769 0.636364
0.011282 0.647059
0.011282 0.628571
0.011795 0.638889
0.012308 0.648649
0.012308 0.631579
0.012308 0.615385
0.012308 0.600000
0.012308 0.585366
0.012308 0.571429
0.012308 0.558140
0.012308 0.545455
0.012821 0.555556
0.013333 0.565217
0.013846 0.574468
0.014359 0.583333
0.014872 0.591837
0.014872 0.580000
0.014872 0.568627
0.015385 0.576923
0.015897 0.584906
0.015897 0.574074
0.016410 0.581818
0.016923 0.589286
0.016923 0.578947
0.017436 0.586207
0.017436 0.576271
0.017949 0.583333
0.017949 0.573770
0.017949 0.564516
0.018462 0.571429
0.018974 0.578125
0.019487 0.584615
0.019487 0.575758
0.019487 0.567164
0.020000 0.573529
0.020000 0.565217
0.020000 0.557143
0.020513 0.563380
0.021026 0.569444
0.021538 0.575342
0.022051 0.581081
0.022051 0.573333
0.022564 0.578947
0.022564 0.571429
0.022564 0.564103
0.023077 0.569620
0.023077 0.562500
0.023590 0.567901
0.024103 0.573171
0.024615 0.578313
0.025128 0.583333
0.025128 0.576471
0.025128 0.569767
0.025128 0.563218
0.025641 0.568182
0.026154 0.573034
0.026154 0.566667
0.026667 0.571429
0.027179 0.576087
0.027179 0.569892
0.027179 0.563830
0.027692 0.568421
0.027692 0.562500
0.027692 0.556701
0.028205 0.561224
0.028205 0.555556
0.028718 0.560000
0.029231 0.564356
0.029744 0.568627
0.030256 0.572816
0.030256 0.567308
0.030256 0.561905
0.030256 0.556604
0.030256 0.551402
0.030769 0.555556
0.031282 0.559633
0.031795 0.563636
0.031795 0.558559
0.032308 0.562500
0.032821 0.566372
0.032821 0.561404
0.032821 0.556522
0.032821 0.551724
0.032821 0.547009
0.033333 0.550847
0.033333 0.546218
0.033846 0.550000
0.033846 0.545455
0.034359 0.549180
0.034359 0.544715
0.034872 0.548387
0.034872 0.544000
0.034872 0.539683
0.034872 0.535433
0.034872 0.531250
0.034872 0.527132
0.035385 0.530769
0.035897 0.534351
0.035897 0.530303
0.035897 0.526316
0.035897 0.522388
0.035897 0.518519
0.035897 0.514706
0.036410 0.518248
0.036923 0.521739
0.037436 0.525180
0.037949 0.528571
0.037949 0.524823
0.038462 0.528169
0.038462 0.524476
0.038462 0.520833
0.038974 0.524138
0.039487 0.527397
0.039487 0.523810
0.039487 0.520270
0.040000 0.523490
0.040513 0.526667
0.040513 0.523179
0.040513 0.519737
0.040513 0.516340
0.040513 0.512987
0.041026 0.516129
0.041538 0.519231
0.041538 0.515924
0.041538 0.512658
0.042051 0.515723
0.042564 0.518750
0.043077 0.521739
0.043590 0.524691
0.044103 0.527607
0.044615 0.530488
0.045128 0.533333
0.045641 0.536145
0.046154 0.538922
0.046667 0.541667
0.046667 0.538462
0.047179 0.541176
0.047692 0.543860
0.048205 0.546512
0.048205 0.543353
0.048718 0.545977
0.049231 0.548571
0.049744 0.551136
0.050256 0.553672
0.050256 0.550562
0.050769 0.553073
0.050769 0.550000
0.050769 0.546961
0.050769 0.543956
0.051282 0.546448
0.051282 0.543478
0.051795 0.545946
0.052308 0.548387
0.052308 0.545455
0.052308 0.542553
0.052308 0.539683
0.052308 0.536842
0.052308 0.534031
0.052308 0.531250
0.052308 0.528497
0.052308 0.525773
0.052308 0.523077
0.052308 0.520408
0.052821 0.522843
0.052821 0.520202
0.052821 0.517588
0.052821 0.515000
0.052821 0.512438
0.053333 0.514851
0.053846 0.517241
0.054359 0.519608
0.054359 0.517073
0.054359 0.514563
0.054359 0.512077
0.054359 0.509615
0.054359 0.507177
0.054872 0.509524
0.054872 0.507109
0.054872 0.504717
0.055385 0.507042
0.055897 0.509346
0.056410 0.511628
0.056923 0.513889
0.057436 0.516129
0.057436 0.513761
0.057436 0.511416
0.057436 0.509091
0.057949 0.511312
0.057949 0.509009
0.057949 0.506726
0.058462 0.508929
0.058462 0.506667
0.058974 0.508850
0.058974 0.506608
0.058974 0.504386
0.058974 0.502183
0.059487 0.504348
0.059487 0.502165
0.060000 0.504310
0.060000 0.502146
0.060000 0.500000
0.060000 0.497872
0.060000 0.495763
0.060000 0.493671
0.060513 0.495798
0.061026 0.497908
0.061026 0.495833
0.061538 0.497925
0.061538 0.495868
0.061538 0.493827
0.062051 0.495902
0.062051 0.493878
0.062564 0.495935
0.062564 0.493927
0.062564 0.491935
0.063077 0.493976
0.063590 0.496000
0.064103 0.498008
0.064615 0.500000
0.064615 0.498024
0.064615 0.496063
0.064615 0.494118
0.065128 0.496094
0.065641 0.498054
0.066154 0.500000
0.066154 0.498069
0.066667 0.500000
0.067179 0.501916
0.067692 0.503817
0.067692 0.501901
0.067692 0.500000
0.068205 0.501887
0.068205 0.500000
0.068718 0.501873
0.068718 0.500000
0.069231 0.501859
0.069744 0.503704
0.069744 0.501845
0.070256 0.503676
0.070256 0.501832
0.070256 0.500000
0.070256 0.498182
0.070769 0.500000
0.071282 0.501805
0.071795 0.503597
0.072308 0.505376
0.072308 0.503571
0.072821 0.505338
0.072821 0.503546
0.072821 0.501767
0.073333 0.503521
0.073846 0.505263
0.074359 0.506993
0.074872 0.508711
0.074872 0.506944
0.074872 0.505190
0.075385 0.506897
0.075897 0.508591
0.076410 0.510274
0.076410 0.508532
0.076923 0.510204
0.077436 0.511864
0.077436 0.510135
0.077436 0.508418
0.077436 0.506711
0.077436 0.505017
0.077436 0.503333
0.077949 0.504983
0.077949 0.503311
0.078462 0.504950
0.078462 0.503289
0.078974 0.504918
0.079487 0.506536
0.080000 0.508143
0.080000 0.506494
0.080513 0.508091
0.081026 0.509677
0.081026 0.508039
0.081538 0.509615
0.082051 0.511182
0.082051 0.509554
0.082564 0.511111
0.082564 0.509494
0.082564 0.507886
0.083077 0.509434
0.083590 0.510972
0.083590 0.509375
0.083590 0.507788
0.083590 0.506211
0.084103 0.507740
0.084615 0.509259
0.084615 0.507692
0.084615 0.506135
0.084615 0.504587
0.085128 0.506098
0.085128 0.504559
0.085128 0.503030
0.085128 0.501511
0.085128 0.500000
0.085641 0.501502
0.086154 0.502994
0.086154 0.501493
0.086154 0.500000
0.086154 0.498516
0.086667 0.500000
0.087179 0.501475
0.087179 0.500000
0.087179 0.498534
0.087179 0.497076
0.087179 0.495627
0.087692 0.497093
0.087692 0.495652
0.088205 0.497110
0.088205 0.495677
0.088718 0.497126
0.088718 0.495702
0.088718 0.494286
0.089231 0.495726
0.089231 0.494318
0.089744 0.495751
0.089744 0.494350
0.089744 0.492958
0.090256 0.494382
0.090769 0.495798
0.091282 0.497207
0.091282 0.495822
0.091795 0.497222
0.091795 0.495845
0.092308 0.497238
0.092308 0.495868
0.092308 0.494505
0.092821 0.495890
0.093333 0.497268
0.093333 0.495913
0.093333 0.494565
0.093846 0.495935
0.093846 0.494595
0.094359 0.495957
0.094872 0.497312
0.095385 0.498660
0.095385 0.497326
0.095385 0.496000
0.095385 0.494681
0.095385 0.493369
0.095385 0.492063
0.095897 0.493404
0.096410 0.494737
0.096410 0.493438
0.096923 0.494764
0.097436 0.496084
0.097436 0.494792
0.097949 0.496104
0.097949 0.494819
0.097949 0.493540
0.098462 0.494845
0.098462 0.493573
0.098462 0.492308
0.098974 0.493606
0.098974 0.492347
0.098974 0.491094
0.098974 0.489848
0.098974 0.488608
0.098974 0.487374
0.098974 0.486146
0.099487 0.487437
0.100000 0.488722
0.100513 0.490000
0.100513 0.488778
0.100513 0.487562
0.101026 0.488834
0.101538 0.490099
0.101538 0.488889
0.101538 0.487685
0.101538 0.486486
0.101538 0.485294
0.101538 0.484108
0.101538 0.482927
0.102051 0.484185
0.102564 0.485437
0.102564 0.484262
0.102564 0.483092
0.102564 0.481928
0.102564 0.480769
0.102564 0.479616
0.102564 0.478469
0.103077 0.479714
0.103590 0.480952
0.104103 0.482185
0.104103 0.481043
0.104615 0.482270
0.105128 0.483491
0.105641 0.484706
0.106154 0.485915
0.106154 0.484778
0.106154 0.483645
0.106154 0.482517
0.106667 0.483721
0.107179 0.484919
0.107692 0.486111
0.107692 0.484988
0.107692 0.483871
0.108205 0.485057
0.108718 0.486239
0.108718 0.485126
0.109231 0.486301
0.109231 0.485194
0.109231 0.484091
0.109231 0.482993
0.109744 0.484163
0.110256 0.485327
0.110769 0.486486
0.110769 0.485393
0.110769 0.484305
0.110769 0.483221
0.110769 0.482143
0.110769 0.481069
0.110769 0.480000
0.111282 0.481153
0.111282 0.480088
0.111795 0.481236
0.111795 0.480176
0.111795 0.479121
0.112308 0.480263
0.112308 0.479212
0.112308 0.478166
0.112308 0.477124
0.112308 0.476087
0.112308 0.475054
0.112308 0.474026
0.112821 0.475162
0.112821 0.474138
0.113333 0.475269
0.113333 0.474249
0.113333 0.473233
0.113333 0.472222
0.113333 0.471215
0.113846 0.472340
0.113846 0.471338
0.113846 0.470339
0.113846 0.469345
0.114359 0.470464
0.114872 0.471579
0.115385 0.472689
0.115385 0.471698
0.115385 0.470711
0.115385 0.469729
0.115897 0.470833
0.115897 0.469854
0.116410 0.470954
0.116410 0.469979
0.116923 0.471074
0.117436 0.472165
0.117436 0.471193
0.117436 0.470226
0.117436 0.469262
0.117436 0.468303
0.117949 0.469388
0.118462 0.470468
0.118462 0.469512
0.118974 0.470588
0.118974 0.469636
0.118974 0.468687
0.119487 0.469758
0.119487 0.468813
0.120000 0.469880
0.120000 0.468938
0.120513 0.470000
0.121026 0.471058
0.121026 0.470120
0.121538 0.471173
0.122051 0.472222
0.122051 0.471287
0.122051 0.470356
0.122051 0.469428
0.122564 0.470472
0.122564 0.469548
0.123077 0.470588
0.123077 0.469667
0.123590 0.470703
0.124103 0.471735
0.124103 0.470817
0.124103 0.469903
0.124103 0.468992
0.124615 0.470019
0.124615 0.469112
0.125128 0.470135
0.125641 0.471154
0.126154 0.472169
0.126154 0.471264
0.126154 0.470363
0.126667 0.471374
0.127179 0.472381
0.127179 0.471483
0.127179 0.470588
0.127692 0.471591
0.127692 0.470699
0.127692 0.469811
0.127692 0.468927
0.127692 0.468045
0.128205 0.469043
0.128718 0.470037
0.128718 0.469159
0.128718 0.468284
0.128718 0.467412
0.129231 0.468401
0.129744 0.469388
0.130256 0.470370
0.130256 0.469501
0.130769 0.470480
0.131282 0.471455
0.131795 0.472426
0.131795 0.471560
0.132308 0.472527
0.132308 0.471664
0.132821 0.472628
0.132821 0.471767
0.133333 0.472727
0.133333 0.471869
0.133333 0.471014
0.133846 0.471971
0.134359 0.472924
0.134359 0.472072
0.134872 0.473022
0.134872 0.472172
0.134872 0.471326
0.134872 0.470483
0.134872 0.469643
0.134872 0.468806
0.134872 0.467972
0.134872 0.467140
0.135385 0.468085
0.135385 0.467257
0.135897 0.468198
0.136410 0.469136
0.136410 0.468310
0.136410 0.467487
0.136410 0.466667
0.136923 0.467601
0.137436 0.468531
0.137949 0.469459
0.138462 0.470383
0.138462 0.469565
0.138974 0.470486
0.138974 0.469671
0.138974 0.468858
0.139487 0.469775
0.140000 0.470690
0.140513 0.471601
0.140513 0.470790
0.141026 0.471698
0.141026 0.470890
0.141026 0.470085
0.141538 0.470990
0.142051 0.471891
0.142564 0.472789
0.142564 0.471986
0.142564 0.471186
0.143077 0.472081
0.143077 0.471284
0.143077 0.470489
0.143077 0.469697
0.143077 0.468908
0.143590 0.469799
0.143590 0.469012
0.143590 0.468227
0.143590 0.467446
0.143590 0.466667
0.144103 0.467554
0.144103 0.466777
0.144615 0.467662
0.144615 0.466887
0.144615 0.466116
0.144615 0.465347
0.144615 0.464580
0.144615 0.463816
0.144615 0.463054
0.144615 0.462295
0.144615 0.461538
0.145128 0.462418
0.145128 0.461664
0.145128 0.460912
0.145128 0.460163
0.145128 0.459416
0.145128 0.458671
0.145128 0.457929
0.145128 0.457189
0.145128 0.456452
0.145128 0.455717
0.145641 0.456592
0.145641 0.455859
0.146154 0.456731
0.146667 0.457600
0.146667 0.456869
0.147179 0.457735
0.147179 0.457006
0.147179 0.456280
0.147179 0.455556
0.147179 0.454834
0.147179 0.454114
0.147179 0.453397
0.147179 0.452681
0.147179 0.451969
0.147179 0.451258
0.147179 0.450549
0.147179 0.449843
0.147179 0.449139
0.147179 0.448437
0.147179 0.447738
0.147179 0.447040
0.147179 0.446345
0.147179 0.445652
0.147179 0.444961
0.147692 0.445820
0.148205 0.446677
0.148205 0.445988
0.148205 0.445300
0.148718 0.446154
0.149231 0.447005
0.149744 0.447853
0.149744 0.447167
0.150256 0.448012
0.150256 0.447328
0.150256 0.446646
0.150256 0.445967
0.150256 0.445289
0.150769 0.446131
0.150769 0.445455
0.150769 0.444781
0.151282 0.445619
0.151282 0.444947
0.151282 0.444277
0.151795 0.445113
0.151795 0.444444
0.151795 0.443778
0.152308 0.444611
0.152308 0.443946
0.152821 0.444776
0.153333 0.445604
0.153333 0.444940
0.153333 0.444279
0.153333 0.443620
0.153846 0.444444
0.153846 0.443787
0.154359 0.444609
0.154359 0.443953
0.154359 0.443299
0.154872 0.444118
0.154872 0.443465
0.154872 0.442815
0.154872 0.442167
0.155385 0.442982
0.155897 0.443796
0.155897 0.443149
0.156410 0.443959
0.156410 0.443314
0.156410 0.442671
0.156410 0.442029
0.156410 0.441389
0.156923 0.442197
0.157436 0.443001
0.157436 0.442363
0.157436 0.441727
0.157436 0.441092
0.157436 0.440459
0.157949 0.441261
0.157949 0.440629
0.157949 0.440000
0.157949 0.439372
0.157949 0.438746
0.157949 0.438122
0.157949 0.437500
0.157949 0.436879
0.157949 0.436261
0.158462 0.437058
0.158462 0.436441
0.158462 0.435825
0.158462 0.435211
0.158462 0.434599
0.158974 0.435393
0.158974 0.434783
0.159487 0.435574
0.160000 0.436364
0.160513 0.437151
0.160513 0.436541
0.161026 0.437326
0.161026 0.436718
0.161026 0.436111
0.161026 0.435506
0.161538 0.436288
0.162051 0.437068
0.162564 0.437845
0.162564 0.437241
0.163077 0.438017
0.163077 0.437414
0.163590 0.438187
0.163590 0.437586
0.163590 0.436986
0.163590 0.436389
0.163590 0.435792
0.164103 0.436562
0.164103 0.435967
0.164103 0.435374
0.164103 0.434783
0.164103 0.434193
0.164103 0.433604
0.164103 0.433018
0.164615 0.433784
0.165128 0.434548
0.165128 0.433962
0.165128 0.433378
0.165128 0.432796
0.165128 0.432215
0.165128 0.431635
0.165128 0.431058
0.165128 0.430481
0.165128 0.429907
0.165128 0.429333
0.165128 0.428762
0.165128 0.428191
0.165641 0.428951
0.165641 0.428382
0.166154 0.429139
0.166154 0.428571
0.166154 0.428005
0.166154 0.427441
0.166154 0.426877
0.166154 0.426316
0.166667 0.427070
0.166667 0.426509
0.166667 0.425950
0.167179 0.426702
0.167692 0.427451
0.167692 0.426893
0.167692 0.426336
0.167692 0.425781
0.167692 0.425228
0.167692 0.424675
0.167692 0.424125
0.167692 0.423575
0.167692 0.423027
0.167692 0.422481
0.167692 0.421935
0.167692 0.421392
0.167692 0.420849
0.168205 0.421594
0.168205 0.421053
0.168205 0.420513
0.168205 0.419974
0.168205 0.419437
0.168205 0.418902
0.168205 0.418367
0.168205 0.417834
0.168718 0.418575
0.168718 0.418043
0.169231 0.418782
0.169231 0.418251
0.169231 0.417722
0.169231 0.417193
0.169744 0.417929
0.170256 0.418663
0.170256 0.418136
0.170769 0.418868
0.170769 0.418342
0.170769 0.417817
0.170769 0.417293
0.170769 0.416771
0.170769 0.416250
0.171282 0.416979
0.171282 0.416459
0.171795 0.417186
0.171795 0.416667
0.171795 0.416149
0.171795 0.415633
0.171795 0.415118
0.171795 0.414604
0.172308 0.415328
0.172308 0.414815
0.172308 0.414303
0.172308 0.413793
0.172308 0.413284
0.172308 0.412776
0.172308 0.412270
0.172308 0.411765
0.172821 0.412485
0.172821 0.411980
0.173333 0.412698
0.173333 0.412195
0.173333 0.411693
0.173333 0.411192
0.173333 0.410693
0.173846 0.411408
0.173846 0.410909
0.173846 0.410412
0.173846 0.409915
0.174359 0.410628
0.174359 0.410133
0.174359 0.409639
0.174359 0.409146
0.174359 0.408654
0.174359 0.408163
0.174872 0.408873
0.174872 0.408383
0.174872 0.407895
0.174872 0.407407
0.174872 0.406921
0.174872 0.406436
0.174872 0.405952
0.175385 0.406659
0.175385 0.406176
0.175385 0.405694
0.175897 0.406398
0.175897 0.405917
0.176410 0.406619
0.176410 0.406139
0.176923 0.406840
0.177436 0.407538
0.177436 0.407059
0.177436 0.406580
0.177436 0.406103
0.177436 0.405627
0.177949 0.406323
0.177949 0.405848
0.178462 0.406542
0.178462 0.406068
0.178974 0.406760
0.178974 0.406286
0.178974 0.405814
0.179487 0.406504
0.179487 0.406032
0.179487 0.405562
0.180000 0.406250
0.180000 0.405780
0.180000 0.405312
0.180513 0.405998
0.180513 0.405530
0.180513 0.405063
0.180513 0.404598
0.180513 0.404133
0.180513 0.403670
0.180513 0.403207
0.180513 0.402746
0.181026 0.403429
0.181026 0.402968
0.181026 0.402509
0.181026 0.402050
0.181538 0.402730
0.181538 0.402273
0.181538 0.401816
0.181538 0.401361
0.181538 0.400906
0.181538 0.400452
0.181538 0.400000
0.181538 0.399549
0.181538 0.399098
0.182051 0.399775
0.182051 0.399325
0.182564 0.400000
0.183077 0.400673
0.183077 0.400224
0.183077 0.399776
0.183077 0.399329
0.183077 0.398883
0.183590 0.399554
0.183590 0.399108
0.183590 0.398664
0.183590 0.398220
0.183590 0.397778
0.183590 0.397336
0.184103 0.398004
0.184103 0.397564
0.184103 0.397124
0.184103 0.396685
0.184615 0.397351
0.185128 0.398015
0.185128 0.397577
0.185128 0.397140
0.185128 0.396703
0.185128 0.396268
0.185641 0.396930
0.186154 0.397590
0.186154 0.397155
0.186154 0.396721
0.186154 0.396288
0.186154 0.395856
0.186154 0.395425
0.186154 0.394995
0.186154 0.394565
0.186667 0.395223
0.186667 0.394794
0.187179 0.395450
0.187179 0.395022
0.187179 0.394595
0.187179 0.394168
0.187692 0.394822
0.188205 0.395474
0.188718 0.396125
0.188718 0.395699
0.188718 0.395274
0.188718 0.394850
0.188718 0.394427
0.188718 0.394004
0.188718 0.393583
0.188718 0.393162
0.188718 0.392743
0.188718 0.392324
0.188718 0.391906
0.189231 0.392553
0.189231 0.392136
0.189744 0.392781
0.189744 0.392365
0.189744 0.391949
0.190256 0.392593
0.190256 0.392178
0.190256 0.391763
0.190256 0.391350
0.190769 0.391992
0.190769 0.391579
0.190769 0.391167
0.191282 0.391807
0.191282 0.391396
0.191795 0.392034
0.191795 0.391623
0.191795 0.391213
0.191795 0.390805
0.191795 0.390397
0.191795 0.389990
0.191795 0.389583
0.192308 0.390219
0.192308 0.389813
0.192821 0.390447
0.192821 0.390041
0.192821 0.389637
0.192821 0.389234
0.192821 0.388831
0.192821 0.388430
0.192821 0.388029
0.192821 0.387629
0.192821 0.387230
0.192821 0.386831
0.192821 0.386434
0.193333 0.387064
0.193333 0.386667
0.193333 0.386270
0.193333 0.385875
0.193333 0.385481
0.193333 0.385087
0.193333 0.384694
0.193333 0.384302
0.193333 0.383910
0.193333 0.383520
0.193333 0.383130
0.193333 0.382741
0.193333 0.382353
0.193333 0.381966
0.193333 0.381579
0.193846 0.382204
0.194359 0.382828
0.194872 0.383451
0.194872 0.383065
0.194872 0.382679
0.195385 0.383300
0.195385 0.382915
0.195385 0.382530
0.195385 0.382146
0.195385 0.381764
0.195385 0.381381
0.195385 0.381000
0.195385 0.380619
0.195385 0.380240
0.195385 0.379860
0.195897 0.380478
0.195897 0.380100
0.195897 0.379722
0.195897 0.379345
0.195897 0.378968
0.195897 0.378593
0.195897 0.378218
0.195897 0.377844
0.195897 0.377470
0.195897 0.377098
0.196410 0.377712
0.196923 0.378325
0.196923 0.377953
0.196923 0.377581
0.196923 0.377210
0.196923 0.376840
0.196923 0.376471
0.196923 0.376102
0.196923 0.375734
0.196923 0.375367
0.196923 0.375000
0.196923 0.374634
0.196923 0.374269
0.197436 0.374878
0.197436 0.374514
0.197436 0.374150
0.197949 0.374757
0.197949 0.374394
0.197949 0.374031
0.197949 0.373669
0.197949 0.373308
0.198462 0.373913
0.198462 0.373552
0.198462 0.373192
0.198462 0.372832
0.198462 0.372474
0.198462 0.372115
0.198462 0.371758
0.198462 0.371401
0.198462 0.371045
0.198462 0.370690
0.198974 0.371292
0.199487 0.371893
0.200000 0.372493
0.200000 0.372137
0.200000 0.371783
0.200000 0.371429
0.200513 0.372027
0.200513 0.371673
0.201026 0.372270
0.201026 0.371917
0.201026 0.371564
0.201026 0.371212
0.201026 0.370861
0.201026 0.370510
0.201538 0.371105
0.202051 0.371698
0.202051 0.371348
0.202564 0.371940
0.202564 0.371590
0.202564 0.371241
0.202564 0.370892
0.203077 0.371482
0.203590 0.372071
0.203590 0.371723
0.203590 0.371375
0.203590 0.371028
0.203590 0.370682
0.203590 0.370336
0.203590 0.369991
0.203590 0.369646
0.203590 0.369302
0.204103 0.369888
0.204103 0.369545
0.204103 0.369202
0.204103 0.368860
0.204103 0.368519
0.204103 0.368178
0.204103 0.367837
0.204103 0.367498
0.204103 0.367159
0.204103 0.366820
0.204615 0.367403
0.205128 0.367985
0.205128 0.367647
0.205128 0.367309
0.205128 0.366972
0.205128 0.366636
0.205128 0.366300
0.205128 0.365965
0.205128 0.365631
0.205128 0.365297
0.205128 0.364964
0.205128 0.364631
0.205128 0.364299
0.205128 0.363967
0.205128 0.363636
0.205128 0.363306
0.205128 0.362976
0.205128 0.362647
0.205128 0.362319
0.205128 0.361991
0.205128 0.361664
0.205128 0.361337
0.205128 0.361011
0.205128 0.360685
0.205641 0.361261
0.205641 0.360936
0.205641 0.360612
0.205641 0.360288
0.205641 0.359964
0.205641 0.359641
0.205641 0.359319
0.205641 0.358997
0.205641 0.358676
0.205641 0.358356
0.205641 0.358036
0.205641 0.357716
0.205641 0.357398
0.206154 0.357970
0.206667 0.358541
0.207179 0.359111
0.207179 0.358792
0.207179 0.358474
0.207692 0.359043
0.208205 0.359610
0.208205 0.359292
0.208205 0.358974
0.208718 0.359541
0.208718 0.359223
0.208718 0.358907
0.208718 0.358590
0.208718 0.358275
0.208718 0.357960
0.208718 0.357645
0.208718 0.357331
0.208718 0.357018
0.208718 0.356705
0.208718 0.356392
0.208718 0.356080
0.208718 0.355769
0.208718 0.355459
0.208718 0.355148
0.209231 0.355711
0.209231 0.355401
0.209231 0.355091
0.209231 0.354783
0.209231 0.354474
0.209231 0.354167
0.209231 0.353859
0.209231 0.353553
0.209231 0.353247
0.209231 0.352941
0.209744 0.353500
0.209744 0.353195
0.209744 0.352890
0.209744 0.352586
0.209744 0.352283
0.209744 0.351979
0.210256 0.352537
0.210256 0.352234
0.210256 0.351931
0.210256 0.351630
0.210256 0.351328
0.210256 0.351027
0.210256 0.350727
0.210256 0.350427
0.210256 0.350128
0.210256 0.349829
0.210769 0.350384
0.210769 0.350085
0.210769 0.349787
0.210769 0.349490
0.210769 0.349193
0.210769 0.348896
0.211282 0.349449
0.211282 0.349153
0.211282 0.348857
0.211282 0.348562
0.211282 0.348267
0.211282 0.347973
0.211795 0.348523
0.211795 0.348229
0.211795 0.347936
0.211795 0.347643
0.212308 0.348192
0.212821 0.348739
0.212821 0.348447
0.212821 0.348154
0.212821 0.347863
0.212821 0.347571
0.213333 0.348117
0.213333 0.347826
0.213333 0.347536
0.213333 0.347245
0.213333 0.346956
0.213333 0.346667
0.213333 0.346378
0.213333 0.346090
0.213333 0.345802
0.213333 0.345515
0.213846 0.346058
0.213846 0.345771
0.213846 0.345485
0.213846 0.345199
0.214359 0.345740
0.214359 0.345455
0.214359 0.345169
0.214359 0.344884
0.214359 0.344600
0.214359 0.344316
0.214359 0.344033
0.214359 0.343750
0.214359 0.343468
0.214872 0.344007
0.214872 0.343724
0.214872 0.343443
0.214872 0.343161
0.214872 0.342881
0.214872 0.342600
0.214872 0.342320
0.214872 0.342041
0.215385 0.342577
0.215385 0.342298
0.215897 0.342834
0.216410 0.343369
0.216923 0.343902
0.216923 0.343623
0.216923 0.343344
0.216923 0.343066
0.217436 0.343598
0.217436 0.343320
0.217436 0.343042
0.217436 0.342765
0.217436 0.342488
0.217436 0.342211
0.217436 0.341935
0.217436 0.341660
0.217436 0.341385
0.217436 0.341110
0.217436 0.340836
0.217436 0.340562
0.217436 0.340289
0.217436 0.340016
0.217436 0.339744
0.217436 0.339472
0.217436 0.339200
0.217436 0.338929
0.217436 0.338658
0.217436 0.338388
0.217436 0.338118
0.217436 0.337849
0.217436 0.337580
0.217436 0.337311
0.217436 0.337043
0.217436 0.336775
0.217436 0.336508
0.217436 0.336241
0.217436 0.335975
0.217436 0.335709
0.217436 0.335443
0.217949 0.335968
0.217949 0.335703
0.217949 0.335438
0.217949 0.335174
0.218462 0.335697
0.218462 0.335433
0.218462 0.335169
0.218462 0.334906
0.218974 0.335428
0.218974 0.335165
0.219487 0.335686
0.219487 0.335423
0.219487 0.335161
0.219487 0.334898
0.219487 0.334636
0.219487 0.334375
0.219487 0.334114
0.219487 0.333853
0.219487 0.333593
0.219487 0.333333
0.219487 0.333074
0.219487 0.332815
0.219487 0.332556
0.219487 0.332298
0.220000 0.332816
0.220000 0.332558
0.220000 0.332301
0.220000 0.332043
0.220000 0.331787
0.220513 0.332303
0.221026 0.332819
0.221026 0.332562
0.221538 0.333076
0.221538 0.332820
0.221538 0.332564
0.222051 0.333077
0.222051 0.332821
0.222051 0.332565
0.222051 0.332310
0.222564 0.332822
0.223077 0.333333
0.223077 0.333078
0.223590 0.333588
0.224103 0.334098
0.224103 0.333843
0.224103 0.333588
0.224615 0.334096
0.224615 0.333841
0.224615 0.333587
0.224615 0.333333
0.224615 0.333080
0.224615 0.332827
0.224615 0.332574
0.224615 0.332322
0.224615 0.332070
0.224615 0.331818
0.224615 0.331567
0.224615 0.331316
0.224615 0.331066
0.224615 0.330816
0.224615 0.330566
0.224615 0.330317
0.224615 0.330068
0.224615 0.329819
0.224615 0.329571
0.224615 0.329323
0.224615 0.329076
0.224615 0.328829
0.225128 0.329332
0.225128 0.329085
0.225128 0.328839
0.225641 0.329341
0.225641 0.329095
0.225641 0.328849
0.225641 0.328603
0.225641 0.328358
0.225641 0.328113
0.225641 0.327869
0.225641 0.327625
0.226154 0.328125
0.226154 0.327881
0.226154 0.327637
0.226154 0.327394
0.226154 0.327151
0.226154 0.326909
0.226154 0.326667
0.226154 0.326425
0.226154 0.326183
0.226154 0.325942
0.226154 0.325702
0.226154 0.325461
0.226154 0.325221
0.226154 0.324982
0.226154 0.324742
0.226154 0.324503
0.226154 0.324265
0.226154 0.324026
0.226154 0.323789
0.226154 0.323551
0.226667 0.324047
0.226667 0.323810
0.226667 0.323572
0.226667 0.323336
0.226667 0.323099
0.226667 0.322863
0.226667 0.322628
0.226667 0.322392
0.226667 0.322157
0.226667 0.321923
0.226667 0.321689
0.226667 0.321455
0.226667 0.321221
0.226667 0.320988
0.226667 0.320755
0.227179 0.321247
0.227179 0.321014
0.227179 0.320782
0.227179 0.320550
0.227179 0.320318
0.227692 0.320809
0.227692 0.320578
0.228205 0.321068
0.228205 0.320836
0.228205 0.320605
0.228205 0.320374
0.228205 0.320144
0.228205 0.319914
0.228205 0.319684
0.228205 0.319454
0.228205 0.319225
0.228205 0.318996
0.228205 0.318768
0.228205 0.318540
0.228718 0.319027
0.228718 0.318799
0.228718 0.318571
0.228718 0.318344
0.228718 0.318117
0.228718 0.317890
0.228718 0.317664
0.228718 0.317438
0.229231 0.317923
0.229231 0.317697
0.229744 0.318182
0.229744 0.317956
0.230256 0.318440
0.230256 0.318214
0.230256 0.317989
0.230256 0.317764
0.230256 0.317539
0.230256 0.317314
0.230256 0.317090
0.230256 0.316867
0.230256 0.316643
0.230256 0.316420
0.230256 0.316197
0.230256 0.315975
0.230256 0.315752
0.230256 0.315531
0.230256 0.315309
0.230256 0.315088
0.230256 0.314867
0.230256 0.314646
0.230256 0.314426
0.230256 0.314206
0.230256 0.313986
0.230256 0.313767
0.230256 0.313547
0.230769 0.314027
0.230769 0.313808
0.230769 0.313589
0.230769 0.313370
0.230769 0.313152
0.230769 0.312935
0.230769 0.312717
0.230769 0.312500
0.230769 0.312283
0.230769 0.312067
0.230769 0.311850
0.231282 0.312327
0.231282 0.312111
0.231282 0.311895
0.231795 0.312370
0.231795 0.312155
0.231795 0.311939
0.231795 0.311724
0.231795 0.311509
0.231795 0.311295
0.232308 0.311769
0.232308 0.311554
0.232308 0.311340
0.232308 0.311126
0.232308 0.310913
0.232308 0.310700
0.232308 0.310487
0.232308 0.310274
0.232308 0.310062
0.232308 0.309850
0.232308 0.309638
0.232308 0.309426
0.232308 0.309215
0.232821 0.309686
0.232821 0.309475
0.232821 0.309264
0.232821 0.309054
0.232821 0.308844
0.232821 0.308634
0.232821 0.308424
0.232821 0.308215
0.232821 0.308005
0.233333 0.308475
0.233333 0.308266
0.233333 0.308057
0.233846 0.308525
0.233846 0.308316
0.233846 0.308108
0.233846 0.307900
0.233846 0.307692
0.233846 0.307485
0.233846 0.307278
0.234359 0.307744
0.234359 0.307537
0.234359 0.307330
0.234359 0.307124
0.234359 0.306917
0.234872 0.307383
0.234872 0.307176
0.234872 0.306971
0.234872 0.306765
0.234872 0.306560
0.234872 0.306355
0.234872 0.306150
0.234872 0.305945
0.234872 0.305741
0.235385 0.306204
0.235385 0.306000
0.235385 0.305796
0.235385 0.305593
0.235385 0.305389
0.235385 0.305186
0.235385 0.304983
0.235385 0.304781
0.235385 0.304579
0.235385 0.304377
0.235385 0.304175
0.235385 0.303974
0.235385 0.303772
0.235385 0.303571
0.235385 0.303371
0.235385 0.303170
0.235385 0.302970
0.235385 0.302770
0.235897 0.303230
0.235897 0.303030
0.235897 0.302831
0.235897 0.302632
0.235897 0.302433
0.235897 0.302234
0.236410 0.302692
0.236410 0.302493
0.236923 0.302951
0.236923 0.302752
0.236923 0.302554
0.236923 0.302356
0.236923 0.302158
0.236923 0.301961
0.236923 0.301764
0.236923 0.301567
0.236923 0.301370
0.236923 0.301173
0.236923 0.300977
0.236923 0.300781
0.236923 0.300586
0.236923 0.300390
0.236923 0.300195
0.236923 0.300000
0.236923 0.299805
0.236923 0.299611
0.236923 0.299417
0.236923 0.299223
0.237436 0.299676
0.237436 0.299483
0.237436 0.299289
0.237436 0.299096
0.237436 0.298903
0.237436 0.298710
0.237436 0.298517
0.237949 0.298969
0.237949 0.298777
0.237949 0.298584
0.237949 0.298392
0.237949 0.298201
0.237949 0.298009
0.237949 0.297818
0.237949 0.297627
0.237949 0.297436
0.237949 0.297245
0.238462 0.297695
0.238462 0.297505
0.238462 0.297315
0.238462 0.297125
0.238462 0.296935
0.238462 0.296745
0.238462 0.296556
0.238462 0.296367
0.238462 0.296178
0.238462 0.295990
0.238462 0.295802
0.238462 0.295613
0.238462 0.295426
0.238462 0.295238
0.238462 0.295051
0.238462 0.294864
0.238974 0.295311
0.238974 0.295123
0.238974 0.294937
0.238974 0.294750
0.238974 0.294564
0.238974 0.294378
0.238974 0.294192
0.238974 0.294006
0.238974 0.293821
0.238974 0.293636
0.239487 0.294081
0.239487 0.293896
0.239487 0.293711
0.239487 0.293526
0.240000 0.293970
0.240000 0.293785
0.240000 0.293601
0.240000 0.293417
0.240000 0.293233
0.240513 0.293676
0.240513 0.293492
0.241026 0.293934
0.241026 0.293750
0.241026 0.293567
0.241026 0.293383
0.241026 0.293200
0.241026 0.293017
0.241026 0.292835
0.241026 0.292653
0.241026 0.292470
0.241026 0.292289
0.241026 0.292107
0.241026 0.291925
0.241538 0.292365
0.242051 0.292804
0.242051 0.292622
0.242051 0.292441
0.242051 0.292260
0.242051 0.292079
0.242051 0.291899
0.242051 0.291718
0.242051 0.291538
0.242051 0.291358
0.242051 0.291178
0.242051 0.290999
0.242051 0.290819
0.242051 0.290640
0.242051 0.290462
0.242051 0.290283
0.242564 0.290719
0.242564 0.290541
0.242564 0.290362
0.242564 0.290184
0.242564 0.290006
0.242564 0.289828
0.242564 0.289651
0.242564 0.289474
0.242564 0.289297
0.242564 0.289120
0.242564 0.288943
0.242564 0.288767
0.242564 0.288591
0.242564 0.288415
0.242564 0.288239
0.242564 0.288063
0.242564 0.287888
0.242564 0.287713
0.242564 0.287538
0.242564 0.287363
0.242564 0.287189
0.242564 0.287015
0.242564 0.286841
0.243077 0.287273
0.243077 0.287099
0.243077 0.286925
0.243077 0.286751
0.243077 0.286578
0.243077 0.286405
0.243077 0.286232
0.243077 0.286059
0.243077 0.285887
0.243077 0.285714
0.243077 0.285542
0.243077 0.285370
0.243077 0.285199
0.243590 0.285628
0.243590 0.285457
0.243590 0.285285
0.243590 0.285114
0.243590 0.284943
0.243590 0.284772
0.244103 0.285201
0.244103 0.285030
0.244103 0.284859
0.244103 0.284689
0.244103 0.284519
0.244103 0.284349
0.244103 0.284179
0.244103 0.284010
0.244103 0.283840
0.244103 0.283671
0.244103 0.283502
0.244103 0.283333
0.244103 0.283165
0.244103 0.282996
0.244103 0.282828
0.244103 0.282660
0.244103 0.282493
0.244103 0.282325
0.244615 0.282750
0.245128 0.283175
0.245128 0.283008
0.245128 0.282840
0.245128 0.282673
0.245128 0.282506
0.245128 0.282339
0.245128 0.282172
0.245128 0.282006
0.245128 0.281840
0.245128 0.281674
0.245128 0.281508
0.245128 0.281342
0.245128 0.281176
0.245128 0.281011
0.245128 0.280846
0.245128 0.280681
0.245128 0.280516
0.245128 0.280352
0.245128 0.280188
0.245128 0.280023
0.245128 0.279859
0.245128 0.279696
0.245128 0.279532
0.245128 0.279369
0.245128 0.279206
0.245128 0.279043
0.245128 0.278880
0.245128 0.278717
0.245128 0.278555
0.245128 0.278393
0.245128 0.278231
0.245128 0.278069
0.245128 0.277907
0.245641 0.278327
0.245641 0.278165
0.245641 0.278003
0.245641 0.277842
0.245641 0.277681
0.245641 0.277520
0.245641 0.277360
0.245641 0.277199
0.245641 0.277039
0.245641 0.276879
0.246154 0.277296
0.246154 0.277136
0.246154 0.276976
0.246667 0.277393
0.246667 0.277233
0.246667 0.277074
0.246667 0.276914
0.247179 0.277330
0.247179 0.277171
0.247179 0.277011
0.247179 0.276852
0.247179 0.276693
0.247179 0.276535
0.247179 0.276376
0.247179 0.276218
0.247179 0.276060
0.247179 0.275902
0.247179 0.275744
0.247179 0.275586
0.247179 0.275429
0.247179 0.275271
0.247179 0.275114
0.247179 0.274957
0.247179 0.274800
0.247179 0.274644
0.247179 0.274487
0.247179 0.274331
0.247179 0.274175
0.247179 0.274019
0.247179 0.273864
0.247179 0.273708
0.247692 0.274120
0.247692 0.273965
0.247692 0.273810
0.247692 0.273654
0.247692 0.273499
0.247692 0.273345
0.247692 0.273190
0.247692 0.273036
0.247692 0.272881
0.247692 0.272727
0.247692 0.272573
0.247692 0.272420
0.247692 0.272266
0.247692 0.272113
0.247692 0.271959
0.247692 0.271806
0.247692 0.271654
0.247692 0.271501
0.247692 0.271348
0.248205 0.271757
0.248205 0.271605
0.248205 0.271453
0.248205 0.271300
0.248205 0.271148
0.248205 0.270997
0.248205 0.270845
0.248205 0.270694
0.248205 0.270542
0.248205 0.270391
0.248205 0.270240
0.248205 0.270089
0.248718 0.270496
0.249231 0.270903
0.249231 0.270752
0.249231 0.270601
0.249231 0.270451
0.249231 0.270300
0.249231 0.270150
0.249231 0.270000
0.249231 0.269850
0.249231 0.269700
0.249231 0.269551
0.249231 0.269401
0.249231 0.269252
0.249744 0.269657
0.249744 0.269507
0.249744 0.269358
0.249744 0.269210
0.249744 0.269061
0.249744 0.268912
0.250256 0.269316
0.250256 0.269167
0.250256 0.269019
0.250256 0.268871
0.250256 0.268722
0.250256 0.268575
0.250256 0.268427
0.250256 0.268279
0.250256 0.268132
0.250769 0.268534
0.250769 0.268386
0.250769 0.268239
0.250769 0.268092
0.250769 0.267945
0.250769 0.267798
0.250769 0.267652
0.250769 0.267505
0.251282 0.267906
0.251795 0.268306
0.251795 0.268159
0.251795 0.268013
0.251795 0.267867
0.251795 0.267721
0.251795 0.267575
0.251795 0.267429
0.251795 0.267284
0.251795 0.267138
0.251795 0.266993
0.251795 0.266848
0.251795 0.266703
0.251795 0.266558
0.251795 0.266413
0.251795 0.266269
0.252308 0.266667
0.252308 0.266522
0.252308 0.266378
0.252308 0.266234
0.252308 0.266090
0.252821 0.266486
0.252821 0.266343
0.252821 0.266199
0.253333 0.266595
0.253333 0.266451
0.253333 0.266307
0.253333 0.266164
0.253333 0.266020
0.253333 0.265877
0.253846 0.266272
0.253846 0.266129
0.253846 0.265986
0.253846 0.265843
0.254359 0.266237
0.254359 0.266094
0.254359 0.265952
0.254359 0.265809
0.254359 0.265667
0.254359 0.265525
0.254359 0.265383
0.254359 0.265241
0.254359 0.265099
0.254359 0.264957
0.254359 0.264816
0.254359 0.264674
0.254872 0.265067
0.255385 0.265458
0.255385 0.265317
0.255385 0.265176
0.255385 0.265035
0.255897 0.265426
0.255897 0.265284
0.255897 0.265143
0.255897 0.265003
0.255897 0.264862
0.255897 0.264721
0.255897 0.264581
0.255897 0.264441
0.255897 0.264301
0.255897 0.264161
0.255897 0.264021
0.255897 0.263882
0.255897 0.263742
0.255897 0.263603
0.255897 0.263464
0.255897 0.263325
0.255897 0.263186
0.255897 0.263047
0.255897 0.262908
0.255897 0.262770
0.255897 0.262632
0.255897 0.262493
0.255897 0.262355
0.255897 0.262218
0.256410 0.262605
0.256410 0.262467
0.256410 0.262329
0.256410 0.262192
0.256410 0.262055
0.256410 0.261917
0.256410 0.261780
0.256410 0.261643
0.256410 0.261506
0.256410 0.261370
0.256923 0.261755
0.256923 0.261619
0.256923 0.261482
0.257436 0.261868
0.257436 0.261731
0.257436 0.261595
0.257436 0.261458
0.257436 0.261322
0.257436 0.261186
0.257436 0.261050
0.257436 0.260915
0.257436 0.260779
0.257436 0.260644
0.257436 0.260509
0.257436 0.260373
0.257436 0.260238
0.257436 0.260104
0.257436 0.259969
0.257436 0.259834
0.257436 0.259700
0.257436 0.259566
0.257436 0.259432
0.257436 0.259298
0.257436 0.259164
0.257436 0.259030
0.257436 0.258896
0.257436 0.258763
0.257949 0.259145
0.257949 0.259011
0.258462 0.259393
0.258974 0.259774
0.258974 0.259640
0.258974 0.259507
0.258974 0.259373
0.258974 0.259240
0.258974 0.259107
0.258974 0.258974
0.258974 0.258842
0.258974 0.258709
0.258974 0.258577
0.259487 0.258956
0.259487 0.258824
0.259487 0.258691
0.259487 0.258559
0.259487 0.258427
0.259487 0.258295
0.259487 0.258163
0.259487 0.258032
0.259487 0.257900
0.259487 0.257769
0.259487 0.257637
0.259487 0.257506
0.259487 0.257375
0.259487 0.257245
0.259487 0.257114
0.259487 0.256983
0.259487 0.256853
0.259487 0.256722
0.259487 0.256592
0.259487 0.256462
0.259487 0.256332
0.259487 0.256203
0.259487 0.256073
0.259487 0.255943
0.259487 0.255814
0.259487 0.255685
0.259487 0.255556
0.259487 0.255427
0.259487 0.255298
0.259487 0.255169
0.259487 0.255040
0.259487 0.254912
0.259487 0.254783
0.260000 0.255159
0.260000 0.255030
0.260000 0.254902
0.260000 0.254774
0.260000 0.254646
0.260000 0.254518
0.260000 0.254390
0.260000 0.254263
0.260000 0.254135
0.260000 0.254008
0.260000 0.253881
0.260000 0.253754
0.260000 0.253627
0.260000 0.253500


==> hoffman.dat <==
Precision Recall
0.00000	0.00000
0.00051	0.50000
0.00103	0.66667
0.00103	0.50000
0.00154	0.60000
0.00154	0.50000
0.00206	0.57143
0.00206	0.50000
0.00257	0.55556
0.00308	0.60000
0.00360	0.63636
0.00411	0.66667
0.00462	0.69231
0.00514	0.71429
0.00514	0.66667
0.00565	0.68750
0.00617	0.70588
0.00668	0.72222
0.00719	0.73684
0.00771	0.75000
0.00822	0.76190
0.00874	0.77273
0.00925	0.78261
0.00976	0.79167
0.01028	0.80000
0.01028	0.76923
0.01028	0.74074
0.01079	0.75000
0.01131	0.75862
0.01182	0.76667
0.01233	0.77419
0.01233	0.75000
0.01233	0.72727
0.01285	0.73529
0.01336	0.74286
0.01387	0.75000
0.01439	0.75676
0.01439	0.73684
0.01490	0.74359
0.01542	0.75000
0.01593	0.75610
0.01593	0.73810
0.01593	0.72093
0.01644	0.72727
0.01696	0.73333
0.01747	0.73913
0.01799	0.74468
0.01799	0.72917
0.01850	0.73469
0.01901	0.74000
0.01953	0.74510
0.02004	0.75000
0.02055	0.75472
0.02107	0.75926
0.02107	0.74545
0.02158	0.75000
0.02158	0.73684
0.02158	0.72414
0.02210	0.72881
0.02261	0.73333
0.02312	0.73770
0.02364	0.74194
0.02415	0.74603
0.02467	0.75000
0.02518	0.75385
0.02569	0.75758
0.02621	0.76119
0.02621	0.75000
0.02672	0.75362
0.02672	0.74286
0.02724	0.74648
0.02775	0.75000
0.02775	0.73973
0.02775	0.72973
0.02826	0.73333
0.02878	0.73684
0.02878	0.72727
0.02878	0.71795
0.02929	0.72152
0.02980	0.72500
0.02980	0.71605
0.03032	0.71951
0.03032	0.71084
0.03083	0.71429
0.03135	0.71765
0.03135	0.70930
0.03186	0.71264
0.03237	0.71591
0.03237	0.70787
0.03289	0.71111
0.03340	0.71429
0.03340	0.70652
0.03392	0.70968
0.03443	0.71277
0.03494	0.71579
0.03494	0.70833
0.03494	0.70103
0.03546	0.70408
0.03597	0.70707
0.03649	0.71000
0.03649	0.70297
0.03649	0.69608
0.03700	0.69903
0.03751	0.70192
0.03803	0.70476
0.03803	0.69811
0.03854	0.70093
0.03854	0.69444
0.03854	0.68807
0.03905	0.69091
0.03957	0.69369
0.04008	0.69643
0.04060	0.69912
0.04111	0.70175
0.04111	0.69565
0.04111	0.68966
0.04111	0.68376
0.04111	0.67797
0.04111	0.67227
0.04162	0.67500
0.04162	0.66942
0.04162	0.66393
0.04162	0.65854
0.04214	0.66129
0.04265	0.66400
0.04317	0.66667
0.04317	0.66142
0.04368	0.66406
0.04368	0.65891
0.04419	0.66154
0.04419	0.65649
0.04471	0.65909
0.04471	0.65414
0.04522	0.65672
0.04522	0.65185
0.04522	0.64706
0.04573	0.64964
0.04573	0.64493
0.04625	0.64748
0.04625	0.64286
0.04625	0.63830
0.04625	0.63380
0.04676	0.63636
0.04676	0.63194
0.04728	0.63448
0.04728	0.63014
0.04779	0.63265
0.04830	0.63514
0.04830	0.63087
0.04882	0.63333
0.04933	0.63576
0.04933	0.63158
0.04985	0.63399
0.04985	0.62987
0.05036	0.63226
0.05087	0.63462
0.05139	0.63694
0.05190	0.63924
0.05190	0.63522
0.05190	0.63125
0.05190	0.62733
0.05242	0.62963
0.05293	0.63190
0.05344	0.63415
0.05344	0.63030
0.05396	0.63253
0.05447	0.63473
0.05447	0.63095
0.05498	0.63314
0.05550	0.63529
0.05601	0.63743
0.05653	0.63953
0.05653	0.63584
0.05704	0.63793
0.05755	0.64000
0.05807	0.64205
0.05858	0.64407
0.05910	0.64607
0.05961	0.64804
0.05961	0.64444
0.06012	0.64641
0.06064	0.64835
0.06064	0.64481
0.06064	0.64130
0.06115	0.64324
0.06115	0.63978
0.06166	0.64171
0.06218	0.64362
0.06269	0.64550
0.06321	0.64737
0.06372	0.64921
0.06372	0.64583
0.06423	0.64767
0.06475	0.64948
0.06526	0.65128
0.06526	0.64796
0.06578	0.64975
0.06629	0.65152
0.06680	0.65327
0.06680	0.65000
0.06732	0.65174
0.06732	0.64851
0.06732	0.64532
0.06783	0.64706
0.06835	0.64878
0.06835	0.64563
0.06886	0.64734
0.06886	0.64423
0.06937	0.64593
0.06989	0.64762
0.06989	0.64455
0.06989	0.64151
0.06989	0.63850
0.06989	0.63551
0.06989	0.63256
0.07040	0.63426
0.07040	0.63134
0.07091	0.63303
0.07091	0.63014
0.07143	0.63182
0.07194	0.63348
0.07194	0.63063
0.07246	0.63229
0.07297	0.63393
0.07348	0.63556
0.07400	0.63717
0.07451	0.63877
0.07451	0.63596
0.07503	0.63755
0.07554	0.63913
0.07554	0.63636
0.07554	0.63362
0.07554	0.63090
0.07554	0.62821
0.07605	0.62979
0.07657	0.63136
0.07708	0.63291
0.07708	0.63025
0.07760	0.63180
0.07811	0.63333
0.07811	0.63071
0.07811	0.62810
0.07811	0.62551
0.07862	0.62705
0.07914	0.62857
0.07965	0.63008
0.08016	0.63158
0.08068	0.63306
0.08068	0.63052
0.08119	0.63200
0.08171	0.63347
0.08171	0.63095
0.08222	0.63241
0.08222	0.62992
0.08273	0.63137
0.08325	0.63281
0.08376	0.63424
0.08376	0.63178
0.08428	0.63320
0.08479	0.63462
0.08479	0.63218
0.08479	0.62977
0.08479	0.62738
0.08479	0.62500
0.08479	0.62264
0.08479	0.62030
0.08530	0.62172
0.08582	0.62313
0.08582	0.62082
0.08633	0.62222
0.08684	0.62362
0.08736	0.62500
0.08787	0.62637
0.08787	0.62409
0.08787	0.62182
0.08787	0.61957
0.08787	0.61733
0.08787	0.61511
0.08839	0.61649
0.08890	0.61786
0.08941	0.61922
0.08941	0.61702
0.08993	0.61837
0.09044	0.61972
0.09096	0.62105
0.09147	0.62238
0.09198	0.62369
0.09198	0.62153
0.09250	0.62284
0.09301	0.62414
0.09301	0.62199
0.09353	0.62329
0.09404	0.62457
0.09455	0.62585
0.09507	0.62712
0.09507	0.62500
0.09507	0.62290
0.09507	0.62081
0.09507	0.61873
0.09558	0.62000
0.09558	0.61794
0.09558	0.61589
0.09609	0.61716
0.09661	0.61842
0.09712	0.61967
0.09764	0.62092
0.09764	0.61889
0.09815	0.62013
0.09866	0.62136
0.09866	0.61935
0.09866	0.61736
0.09918	0.61859
0.09918	0.61661
0.09918	0.61465
0.09969	0.61587
0.09969	0.61392
0.09969	0.61199
0.09969	0.61006
0.09969	0.60815
0.10021	0.60938
0.10021	0.60748
0.10072	0.60870
0.10072	0.60681
0.10123	0.60802
0.10123	0.60615
0.10123	0.60429
0.10123	0.60245
0.10123	0.60061
0.10123	0.59878
0.10123	0.59697
0.10123	0.59517
0.10123	0.59337
0.10123	0.59159
0.10123	0.58982
0.10175	0.59104
0.10226	0.59226
0.10226	0.59050
0.10277	0.59172
0.10277	0.58997
0.10277	0.58824
0.10277	0.58651
0.10329	0.58772
0.10329	0.58601
0.10329	0.58430
0.10329	0.58261
0.10329	0.58092
0.10329	0.57925
0.10329	0.57759
0.10329	0.57593
0.10329	0.57429
0.10329	0.57265
0.10329	0.57102
0.10329	0.56941
0.10329	0.56780
0.10329	0.56620
0.10329	0.56461
0.10380	0.56583
0.10432	0.56704
0.10483	0.56825
0.10483	0.56667
0.10483	0.56510
0.10534	0.56630
0.10586	0.56749
0.10637	0.56868
0.10689	0.56986
0.10689	0.56831
0.10689	0.56676
0.10689	0.56522
0.10689	0.56369
0.10689	0.56216
0.10689	0.56065
0.10689	0.55914
0.10689	0.55764
0.10740	0.55882
0.10740	0.55733
0.10740	0.55585
0.10791	0.55703
0.10843	0.55820
0.10843	0.55673
0.10894	0.55789
0.10946	0.55906
0.10997	0.56021
0.10997	0.55875
0.10997	0.55729
0.10997	0.55584
0.10997	0.55440
0.11048	0.55556
0.11100	0.55670
0.11100	0.55527
0.11100	0.55385
0.11100	0.55243
0.11100	0.55102
0.11100	0.54962
0.11100	0.54822
0.11100	0.54684
0.11100	0.54545
0.11151	0.54660
0.11151	0.54523
0.11202	0.54637
0.11202	0.54500
0.11202	0.54364
0.11254	0.54478
0.11254	0.54342
0.11254	0.54208
0.11254	0.54074
0.11254	0.53941
0.11254	0.53808
0.11254	0.53676
0.11305	0.53790
0.11357	0.53902
0.11357	0.53771
0.11357	0.53641
0.11357	0.53511
0.11357	0.53382
0.11408	0.53494
0.11408	0.53365
0.11459	0.53477
0.11459	0.53349
0.11459	0.53222
0.11459	0.53095
0.11511	0.53207
0.11511	0.53081
0.11511	0.52955
0.11511	0.52830
0.11511	0.52706
0.11511	0.52582
0.11511	0.52459
0.11511	0.52336
0.11511	0.52214
0.11511	0.52093
0.11511	0.51972
0.11562	0.52083
0.11562	0.51963
0.11562	0.51843
0.11562	0.51724
0.11562	0.51606
0.11562	0.51487
0.11562	0.51370
0.11562	0.51253
0.11562	0.51136
0.11562	0.51020
0.11562	0.50905
0.11562	0.50790
0.11614	0.50901
0.11614	0.50787
0.11614	0.50673
0.11614	0.50559
0.11614	0.50446
0.11665	0.50557
0.11665	0.50444
0.11665	0.50333
0.11716	0.50442
0.11716	0.50331
0.11768	0.50441
0.11768	0.50330
0.11768	0.50219
0.11768	0.50109
0.11768	0.50000
0.11768	0.49891
0.11768	0.49783
0.11768	0.49675
0.11768	0.49567
0.11819	0.49676
0.11871	0.49784
0.11871	0.49677
0.11922	0.49785
0.11922	0.49679
0.11973	0.49786
0.12025	0.49893
0.12076	0.50000
0.12127	0.50106
0.12127	0.50000
0.12127	0.49894
0.12127	0.49789
0.12179	0.49895
0.12179	0.49790
0.12179	0.49686
0.12179	0.49582
0.12179	0.49478
0.12179	0.49375
0.12230	0.49480
0.12230	0.49378
0.12282	0.49482
0.12282	0.49380
0.12282	0.49278
0.12333	0.49383
0.12333	0.49281
0.12333	0.49180
0.12333	0.49080
0.12333	0.48980
0.12333	0.48880
0.12333	0.48780
0.12333	0.48682
0.12333	0.48583
0.12333	0.48485
0.12333	0.48387
0.12333	0.48290
0.12333	0.48193
0.12333	0.48096
0.12333	0.48000
0.12384	0.48104
0.12384	0.48008
0.12384	0.47913
0.12384	0.47817
0.12384	0.47723
0.12436	0.47826
0.12436	0.47732
0.12436	0.47638
0.12436	0.47544
0.12436	0.47451
0.12436	0.47358
0.12487	0.47461
0.12487	0.47368
0.12539	0.47471
0.12590	0.47573
0.12590	0.47481
0.12590	0.47389
0.12590	0.47297
0.12641	0.47399
0.12641	0.47308
0.12641	0.47217
0.12641	0.47126
0.12641	0.47036
0.12693	0.47137
0.12693	0.47048
0.12693	0.46958
0.12693	0.46869
0.12693	0.46780
0.12693	0.46692
0.12693	0.46604
0.12693	0.46516
0.12693	0.46429
0.12744	0.46529
0.12795	0.46629
0.12795	0.46542
0.12847	0.46642
0.12898	0.46741
0.12950	0.46840
0.13001	0.46939
0.13001	0.46852
0.13001	0.46765
0.13052	0.46863
0.13052	0.46777
0.13104	0.46875
0.13104	0.46789
0.13155	0.46886
0.13155	0.46801
0.13155	0.46715
0.13155	0.46630
0.13155	0.46545
0.13155	0.46461
0.13155	0.46377
0.13207	0.46474
0.13258	0.46570
0.13258	0.46486
0.13258	0.46403
0.13309	0.46499
0.13309	0.46416
0.13309	0.46333
0.13309	0.46250
0.13309	0.46168
0.13309	0.46085
0.13309	0.46004
0.13309	0.45922
0.13309	0.45841
0.13361	0.45936
0.13361	0.45855
0.13361	0.45775
0.13412	0.45870
0.13412	0.45789
0.13412	0.45709
0.13412	0.45629
0.13412	0.45550
0.13412	0.45470
0.13412	0.45391
0.13412	0.45313
0.13412	0.45234
0.13412	0.45156
0.13412	0.45078
0.13412	0.45000
0.13412	0.44923
0.13412	0.44845
0.13412	0.44768
0.13412	0.44692
0.13412	0.44615
0.13412	0.44539
0.13412	0.44463
0.13412	0.44388
0.13412	0.44312
0.13412	0.44237
0.13412	0.44162
0.13412	0.44088
0.13412	0.44013
0.13412	0.43939
0.13464	0.44034
0.13464	0.43960
0.13464	0.43886
0.13464	0.43813
0.13464	0.43740
0.13464	0.43667
0.13464	0.43594
0.13464	0.43522
0.13515	0.43615
0.13566	0.43709
0.13618	0.43802
0.13618	0.43729
0.13669	0.43822
0.13720	0.43914
0.13720	0.43842
0.13720	0.43770
0.13720	0.43699
0.13720	0.43627
0.13720	0.43556
0.13720	0.43485
0.13720	0.43415
0.13720	0.43344
0.13720	0.43274
0.13720	0.43204
0.13720	0.43134
0.13772	0.43226
0.13772	0.43156
0.13772	0.43087
0.13772	0.43018
0.13772	0.42949
0.13772	0.42880
0.13772	0.42812
0.13772	0.42743
0.13823	0.42834
0.13823	0.42766
0.13823	0.42698
0.13823	0.42631
0.13823	0.42563
0.13823	0.42496
0.13875	0.42587
0.13875	0.42520
0.13926	0.42610
0.13977	0.42700
0.13977	0.42633
0.13977	0.42567
0.13977	0.42500
0.13977	0.42434
0.13977	0.42368
0.13977	0.42302
0.13977	0.42236
0.13977	0.42171
0.13977	0.42105
0.14029	0.42195
0.14080	0.42284
0.14132	0.42373
0.14183	0.42462
0.14183	0.42396
0.14183	0.42331
0.14234	0.42420
0.14234	0.42355
0.14286	0.42443
0.14286	0.42378
0.14286	0.42314
0.14337	0.42401
0.14337	0.42337
0.14337	0.42273
0.14337	0.42209
0.14388	0.42296
0.14388	0.42232
0.14388	0.42169
0.14388	0.42105
0.14388	0.42042
0.14388	0.41979
0.14388	0.41916
0.14388	0.41854
0.14440	0.41940
0.14440	0.41878
0.14440	0.41815
0.14440	0.41753
0.14440	0.41691
0.14440	0.41630
0.14440	0.41568
0.14440	0.41507
0.14491	0.41593
0.14491	0.41532
0.14491	0.41471
0.14491	0.41410
0.14491	0.41349
0.14543	0.41435
0.14543	0.41374
0.14543	0.41314
0.14543	0.41254
0.14543	0.41194
0.14594	0.41279
0.14594	0.41219
0.14594	0.41159
0.14645	0.41245
0.14697	0.41329
0.14748	0.41414
0.14800	0.41499
0.14800	0.41439
0.14800	0.41379
0.14800	0.41320
0.14851	0.41404
0.14902	0.41488
0.14902	0.41429
0.14902	0.41369
0.14902	0.41311
0.14902	0.41252
0.14902	0.41193
0.14902	0.41135
0.14902	0.41076
0.14954	0.41160
0.14954	0.41102
0.15005	0.41185
0.15005	0.41127
0.15005	0.41069
0.15005	0.41011
0.15057	0.41094
0.15057	0.41036
0.15108	0.41119
0.15108	0.41061
0.15108	0.41004
0.15159	0.41086
0.15159	0.41029
0.15159	0.40972
0.15159	0.40915
0.15159	0.40859
0.15159	0.40802
0.15159	0.40746
0.15211	0.40828
0.15211	0.40771
0.15262	0.40853
0.15313	0.40934
0.15365	0.41015
0.15365	0.40959
0.15416	0.41040
0.15416	0.40984
0.15416	0.40928
0.15468	0.41008
0.15519	0.41088
0.15570	0.41168
0.15622	0.41248
0.15622	0.41192
0.15622	0.41137
0.15622	0.41081
0.15622	0.41026
0.15622	0.40970
0.15622	0.40915
0.15622	0.40860
0.15622	0.40805
0.15622	0.40751
0.15622	0.40696
0.15673	0.40775
0.15673	0.40721
0.15725	0.40800
0.15725	0.40746
0.15725	0.40691
0.15725	0.40637
0.15725	0.40584
0.15725	0.40530
0.15725	0.40476
0.15776	0.40555
0.15776	0.40501
0.15776	0.40448
0.15827	0.40526
0.15827	0.40473
0.15827	0.40420
0.15827	0.40367
0.15879	0.40445
0.15879	0.40392
0.15930	0.40470
0.15930	0.40417
0.15930	0.40365
0.15930	0.40312
0.15930	0.40260
0.15982	0.40337
0.16033	0.40415
0.16033	0.40362
0.16033	0.40310
0.16033	0.40258
0.16084	0.40335
0.16136	0.40412
0.16136	0.40360
0.16136	0.40308
0.16136	0.40256
0.16187	0.40333
0.16187	0.40281
0.16238	0.40358
0.16238	0.40306
0.16290	0.40382
0.16341	0.40458
0.16341	0.40407
0.16341	0.40355
0.16341	0.40304
0.16341	0.40253
0.16393	0.40329
0.16393	0.40278
0.16393	0.40227
0.16393	0.40176
0.16444	0.40252
0.16495	0.40327
0.16495	0.40276
0.16495	0.40226
0.16495	0.40175
0.16495	0.40125
0.16495	0.40075
0.16547	0.40150
0.16598	0.40224
0.16598	0.40174
0.16598	0.40124
0.16598	0.40074
0.16598	0.40025
0.16598	0.39975
0.16598	0.39926
0.16598	0.39877
0.16598	0.39827
0.16598	0.39778
0.16598	0.39729
0.16598	0.39681
0.16598	0.39632
0.16650	0.39706
0.16701	0.39780
0.16701	0.39731
0.16752	0.39805
0.16752	0.39756
0.16804	0.39829
0.16804	0.39781
0.16804	0.39733
0.16804	0.39684
0.16804	0.39636
0.16804	0.39588
0.16804	0.39541
0.16804	0.39493
0.16804	0.39445
0.16855	0.39518
0.16855	0.39471
0.16855	0.39423
0.16855	0.39376
0.16855	0.39329
0.16855	0.39281
0.16855	0.39234
0.16906	0.39307
0.16958	0.39379
0.17009	0.39452
0.17009	0.39405
0.17061	0.39477
0.17061	0.39430
0.17112	0.39502
0.17112	0.39455
0.17112	0.39408
0.17163	0.39480
0.17163	0.39433
0.17163	0.39387
0.17163	0.39340
0.17215	0.39412
0.17266	0.39483
0.17318	0.39554
0.17318	0.39508
0.17318	0.39461
0.17318	0.39415
0.17318	0.39369
0.17318	0.39323
0.17318	0.39277
0.17369	0.39348
0.17420	0.39419
0.17420	0.39373
0.17420	0.39327
0.17420	0.39282
0.17472	0.39352
0.17472	0.39306
0.17472	0.39261
0.17523	0.39331
0.17523	0.39286
0.17523	0.39241
0.17523	0.39195
0.17523	0.39150
0.17523	0.39106
0.17575	0.39175
0.17575	0.39130
0.17575	0.39086
0.17575	0.39041
0.17575	0.38997
0.17575	0.38952
0.17575	0.38908
0.17575	0.38864
0.17575	0.38820
0.17575	0.38776
0.17575	0.38732
0.17575	0.38688
0.17626	0.38757
0.17626	0.38713
0.17626	0.38670
0.17626	0.38626
0.17626	0.38583
0.17626	0.38539
0.17626	0.38496
0.17677	0.38565
0.17677	0.38522
0.17677	0.38479
0.17677	0.38436
0.17729	0.38504
0.17729	0.38462
0.17729	0.38419
0.17729	0.38376
0.17729	0.38333
0.17780	0.38402
0.17780	0.38359
0.17831	0.38427
0.17831	0.38385
0.17831	0.38343
0.17831	0.38300
0.17831	0.38258
0.17831	0.38216
0.17883	0.38284
0.17934	0.38352
0.17934	0.38310
0.17986	0.38377
0.18037	0.38445
0.18037	0.38403
0.18037	0.38361
0.18037	0.38319
0.18037	0.38277
0.18037	0.38235
0.18037	0.38194
0.18037	0.38152
0.18037	0.38111
0.18088	0.38178
0.18088	0.38137
0.18140	0.38203
0.18191	0.38270
0.18191	0.38229
0.18191	0.38188
0.18191	0.38147
0.18243	0.38213
0.18243	0.38172
0.18243	0.38131
0.18294	0.38197
0.18294	0.38156
0.18294	0.38116
0.18294	0.38075
0.18294	0.38034
0.18294	0.37994
0.18294	0.37953
0.18294	0.37913
0.18294	0.37872
0.18294	0.37832
0.18294	0.37792
0.18345	0.37858
0.18345	0.37818
0.18345	0.37778
0.18345	0.37738
0.18345	0.37698
0.18397	0.37764
0.18448	0.37829
0.18499	0.37895
0.18499	0.37855
0.18551	0.37920
0.18551	0.37880
0.18551	0.37841
0.18551	0.37801
0.18551	0.37762
0.18551	0.37722
0.18551	0.37683
0.18551	0.37643
0.18551	0.37604
0.18551	0.37565
0.18602	0.37630
0.18602	0.37591
0.18654	0.37656
0.18705	0.37720
0.18705	0.37681
0.18705	0.37642
0.18756	0.37707
0.18756	0.37668
0.18808	0.37732
0.18808	0.37693
0.18859	0.37757
0.18859	0.37718
0.18859	0.37680
0.18859	0.37641
0.18859	0.37602
0.18911	0.37666
0.18962	0.37730
0.19013	0.37794
0.19013	0.37755
0.19013	0.37717
0.19013	0.37678
0.19065	0.37742
0.19116	0.37805
0.19168	0.37868
0.19168	0.37830
0.19168	0.37791
0.19168	0.37753
0.19168	0.37715
0.19168	0.37677
0.19168	0.37639
0.19168	0.37601
0.19168	0.37563
0.19168	0.37525
0.19168	0.37487
0.19168	0.37450
0.19219	0.37513
0.19219	0.37475
0.19270	0.37538
0.19322	0.37600
0.19322	0.37562
0.19322	0.37525
0.19322	0.37488
0.19322	0.37450
0.19322	0.37413
0.19322	0.37376
0.19322	0.37339
0.19373	0.37401
0.19373	0.37364
0.19373	0.37327
0.19373	0.37290
0.19373	0.37253
0.19373	0.37216
0.19373	0.37179
0.19424	0.37241
0.19476	0.37303
0.19476	0.37266
0.19527	0.37328
0.19527	0.37291
0.19527	0.37255
0.19527	0.37218
0.19527	0.37182
0.19527	0.37146
0.19527	0.37109
0.19527	0.37073
0.19527	0.37037
0.19527	0.37001
0.19527	0.36965
0.19579	0.37026
0.19579	0.36990
0.19579	0.36954
0.19579	0.36919
0.19579	0.36883
0.19579	0.36847
0.19579	0.36812
0.19579	0.36776
0.19579	0.36741
0.19579	0.36705
0.19579	0.36670
0.19579	0.36635
0.19579	0.36599
0.19579	0.36564
0.19579	0.36529
0.19630	0.36590
0.19681	0.36651
0.19681	0.36616
0.19681	0.36581
0.19733	0.36641
0.19733	0.36606
0.19733	0.36571
0.19784	0.36632
0.19784	0.36597
0.19784	0.36562
0.19784	0.36528
0.19784	0.36493
0.19784	0.36458
0.19784	0.36424
0.19784	0.36389
0.19836	0.36449
0.19836	0.36415
0.19836	0.36381
0.19836	0.36347
0.19836	0.36312
0.19887	0.36372
0.19887	0.36338
0.19938	0.36398
0.19938	0.36364
0.19990	0.36423
0.19990	0.36389
0.19990	0.36355
0.20041	0.36415
0.20092	0.36474
0.20144	0.36533
0.20144	0.36499
0.20144	0.36465
0.20144	0.36431
0.20195	0.36490
0.20195	0.36456
0.20195	0.36423
0.20195	0.36389
0.20195	0.36355
0.20195	0.36322
0.20247	0.36380
0.20247	0.36347
0.20298	0.36406
0.20298	0.36372
0.20298	0.36339
0.20298	0.36305
0.20298	0.36272
0.20298	0.36239
0.20298	0.36205
0.20298	0.36172
0.20298	0.36139
0.20349	0.36197
0.20349	0.36164
0.20349	0.36131
0.20349	0.36098
0.20401	0.36157
0.20401	0.36124
0.20401	0.36091
0.20401	0.36058
0.20401	0.36025
0.20401	0.35993
0.20401	0.35960
0.20401	0.35928
0.20401	0.35895
0.20401	0.35863
0.20401	0.35830
0.20401	0.35798
0.20401	0.35766
0.20401	0.35734
0.20452	0.35791
0.20452	0.35759
0.20452	0.35727
0.20452	0.35695
0.20452	0.35663
0.20504	0.35721
0.20555	0.35778
0.20555	0.35746
0.20555	0.35714
0.20555	0.35682
0.20555	0.35651
0.20555	0.35619
0.20555	0.35587
0.20555	0.35556
0.20555	0.35524
0.20555	0.35492
0.20555	0.35461
0.20555	0.35430
0.20555	0.35398
0.20555	0.35367
0.20555	0.35336
0.20606	0.35393
0.20606	0.35362
0.20606	0.35330
0.20658	0.35387
0.20658	0.35356
0.20658	0.35325
0.20709	0.35382
0.20709	0.35351
0.20761	0.35408
0.20812	0.35464
0.20812	0.35433
0.20812	0.35402
0.20812	0.35371
0.20812	0.35340
0.20812	0.35310
0.20812	0.35279
0.20812	0.35248
0.20863	0.35304
0.20863	0.35274
0.20863	0.35243
0.20863	0.35212
0.20863	0.35182
0.20863	0.35152
0.20915	0.35208
0.20915	0.35177
0.20915	0.35147
0.20915	0.35116
0.20915	0.35086
0.20915	0.35056
0.20915	0.35026
0.20915	0.34996
0.20966	0.35052
0.21017	0.35107
0.21017	0.35077
0.21017	0.35047
0.21017	0.35017
0.21017	0.34987
0.21017	0.34957
0.21017	0.34927
0.21069	0.34983
0.21069	0.34953
0.21069	0.34923
0.21069	0.34894
0.21069	0.34864
0.21069	0.34834
0.21069	0.34805
0.21069	0.34775
0.21069	0.34746
0.21069	0.34716
0.21069	0.34687
0.21069	0.34658
0.21069	0.34628
0.21069	0.34599
0.21069	0.34570
0.21120	0.34625
0.21172	0.34680
0.21172	0.34651
0.21223	0.34706
0.21223	0.34677
0.21223	0.34648
0.21223	0.34619
0.21223	0.34590
0.21274	0.34644
0.21274	0.34615
0.21274	0.34586
0.21274	0.34558
0.21274	0.34529
0.21274	0.34500
0.21274	0.34471
0.21326	0.34526
0.21377	0.34580
0.21377	0.34551
0.21377	0.34523
0.21377	0.34494
0.21429	0.34548
0.21480	0.34603
0.21480	0.34574
0.21480	0.34545
0.21480	0.34517
0.21480	0.34488
0.21480	0.34460
0.21480	0.34432
0.21480	0.34403
0.21480	0.34375
0.21480	0.34347
0.21480	0.34319
0.21480	0.34290
0.21480	0.34262
0.21531	0.34316
0.21531	0.34288
0.21583	0.34342
0.21583	0.34314
0.21583	0.34286
0.21583	0.34258
0.21634	0.34311
0.21634	0.34283
0.21686	0.34337
0.21737	0.34390
0.21788	0.34444
0.21788	0.34416
0.21788	0.34388
0.21788	0.34360
0.21840	0.34413
0.21840	0.34385
0.21840	0.34357
0.21840	0.34330
0.21891	0.34383
0.21891	0.34355
0.21891	0.34327
0.21891	0.34300
0.21891	0.34272
0.21891	0.34244
0.21891	0.34217
0.21891	0.34189
0.21891	0.34162
0.21942	0.34215
0.21994	0.34267
0.21994	0.34240
0.22045	0.34293
0.22097	0.34345
0.22097	0.34318
0.22097	0.34290
0.22097	0.34263
0.22097	0.34236
0.22148	0.34288
0.22148	0.34261
0.22199	0.34313
0.22199	0.34286
0.22251	0.34338
0.22251	0.34311
0.22251	0.34283
0.22251	0.34256
0.22251	0.34229
0.22251	0.34202
0.22251	0.34175
0.22302	0.34227
0.22302	0.34200
0.22302	0.34173
0.22302	0.34146
0.22302	0.34119
0.22302	0.34093
0.22302	0.34066
0.22302	0.34039
0.22302	0.34013
0.22302	0.33986
0.22302	0.33959
0.22302	0.33933
0.22302	0.33906
0.22302	0.33880
0.22302	0.33853
0.22302	0.33827
0.22302	0.33801
0.22302	0.33774
0.22302	0.33748
0.22302	0.33722
0.22302	0.33696
0.22354	0.33747
0.22405	0.33798
0.22405	0.33772
0.22405	0.33746
0.22405	0.33720
0.22405	0.33694
0.22405	0.33668
0.22405	0.33642
0.22405	0.33616
0.22405	0.33590
0.22456	0.33641
0.22456	0.33615
0.22456	0.33590
0.22456	0.33564
0.22456	0.33538
0.22456	0.33512
0.22456	0.33487
0.22456	0.33461
0.22456	0.33435
0.22456	0.33410
0.22456	0.33384
0.22508	0.33435
0.22508	0.33410
0.22508	0.33384
0.22508	0.33359
0.22559	0.33409
0.22559	0.33384
0.22610	0.33435
0.22610	0.33409
0.22610	0.33384
0.22610	0.33359
0.22662	0.33409
0.22713	0.33460
0.22713	0.33434
0.22713	0.33409
0.22713	0.33384
0.22713	0.33358
0.22765	0.33409
0.22765	0.33384
0.22765	0.33358
0.22765	0.33333
0.22765	0.33308
0.22765	0.33283
0.22765	0.33258
0.22765	0.33233
0.22765	0.33208
0.22816	0.33258
0.22867	0.33308
0.22867	0.33283
0.22919	0.33333
0.22919	0.33308
0.22919	0.33284
0.22919	0.33259
0.22919	0.33234
0.22970	0.33284
0.22970	0.33259
0.22970	0.33234
0.23022	0.33284
0.23073	0.33333
0.23073	0.33309
0.23124	0.33358
0.23124	0.33333
0.23124	0.33309
0.23124	0.33284
0.23124	0.33259
0.23124	0.33235
0.23124	0.33210
0.23124	0.33186
0.23124	0.33161
0.23124	0.33137
0.23124	0.33113
0.23124	0.33088
0.23124	0.33064
0.23124	0.33040
0.23176	0.33089
0.23176	0.33065
0.23227	0.33114
0.23227	0.33089
0.23227	0.33065
0.23227	0.33041
0.23227	0.33017
0.23227	0.32993
0.23227	0.32969
0.23279	0.33017
0.23279	0.32993
0.23279	0.32969
0.23279	0.32945
0.23279	0.32922
0.23279	0.32898
0.23279	0.32874
0.23330	0.32922
0.23330	0.32899
0.23330	0.32875
0.23330	0.32851
0.23330	0.32827
0.23330	0.32803
0.23330	0.32780
0.23330	0.32756
0.23330	0.32733
0.23330	0.32709
0.23330	0.32685
0.23330	0.32662
0.23381	0.32710
0.23381	0.32687
0.23381	0.32663
0.23381	0.32640
0.23381	0.32616
0.23381	0.32593
0.23381	0.32570
0.23381	0.32546
0.23381	0.32523
0.23381	0.32500
0.23381	0.32477
0.23381	0.32454
0.23381	0.32431
0.23381	0.32407
0.23381	0.32384
0.23381	0.32361
0.23381	0.32338
0.23381	0.32315
0.23381	0.32292
0.23433	0.32340
0.23433	0.32318
0.23433	0.32295
0.23433	0.32272
0.23484	0.32320
0.23484	0.32297
0.23484	0.32274
0.23535	0.32322
0.23535	0.32299
0.23535	0.32276
0.23535	0.32254
0.23587	0.32301
0.23587	0.32278
0.23587	0.32256
0.23587	0.32233
0.23587	0.32211
0.23587	0.32188
0.23587	0.32165
0.23587	0.32143
0.23587	0.32120
0.23587	0.32098
0.23638	0.32145
0.23638	0.32123
0.23638	0.32100
0.23638	0.32078
0.23690	0.32125
0.23690	0.32103
0.23741	0.32150
0.23741	0.32128
0.23741	0.32106
0.23792	0.32153
0.23844	0.32200
0.23844	0.32178
0.23844	0.32155
0.23895	0.32202
0.23895	0.32180
0.23895	0.32158
0.23895	0.32135
0.23895	0.32113
0.23895	0.32091
0.23947	0.32138
0.23947	0.32116
0.23947	0.32094
0.23947	0.32072
0.23998	0.32118
0.23998	0.32096
0.23998	0.32074
0.23998	0.32052
0.23998	0.32030
0.23998	0.32008
0.24049	0.32055
0.24049	0.32033
0.24049	0.32011
0.24049	0.31989
0.24049	0.31967
0.24049	0.31945
0.24049	0.31924
0.24049	0.31902
0.24049	0.31880
0.24049	0.31858
0.24049	0.31837
0.24049	0.31815
0.24049	0.31793
0.24049	0.31772
0.24049	0.31750
0.24101	0.31797
0.24101	0.31775
0.24101	0.31754
0.24101	0.31732
0.24101	0.31711
0.24101	0.31689
0.24101	0.31668
0.24101	0.31646
0.24101	0.31625
0.24101	0.31604
0.24101	0.31582
0.24101	0.31561
0.24101	0.31540
0.24152	0.31586
0.24152	0.31565
0.24152	0.31544
0.24152	0.31522
0.24152	0.31501
0.24203	0.31547
0.24203	0.31526
0.24203	0.31505
0.24203	0.31484
0.24203	0.31463
0.24203	0.31442
0.24203	0.31421
0.24203	0.31400
0.24203	0.31379
0.24203	0.31358
0.24203	0.31337
0.24203	0.31316
0.24203	0.31296
0.24203	0.31275
0.24203	0.31254
0.24203	0.31233
0.24203	0.31213
0.24203	0.31192
0.24255	0.31238
0.24255	0.31217
0.24255	0.31196
0.24255	0.31176
0.24255	0.31155
0.24255	0.31135
0.24306	0.31180
0.24306	0.31159
0.24306	0.31139
0.24306	0.31118
0.24358	0.31164
0.24358	0.31143
0.24358	0.31123
0.24358	0.31102
0.24358	0.31082
0.24358	0.31062
0.24358	0.31041
0.24358	0.31021
0.24358	0.31001
0.24358	0.30980
0.24409	0.31025
0.24409	0.31005
0.24409	0.30985
0.24409	0.30965
0.24409	0.30945
0.24409	0.30924
0.24409	0.30904
0.24409	0.30884
0.24409	0.30864
0.24409	0.30844
0.24409	0.30824
0.24460	0.30869
0.24460	0.30849
0.24460	0.30829
0.24460	0.30809
0.24460	0.30789
0.24460	0.30769
0.24460	0.30749
0.24512	0.30794
0.24512	0.30774
0.24512	0.30754
0.24512	0.30735
0.24512	0.30715
0.24512	0.30695
0.24512	0.30675
0.24512	0.30656
0.24512	0.30636
0.24512	0.30616
0.24512	0.30597
0.24512	0.30577
0.24512	0.30557
0.24512	0.30538
0.24512	0.30518
0.24563	0.30563
0.24563	0.30543
0.24563	0.30524
0.24563	0.30504
0.24563	0.30485
0.24563	0.30465
0.24563	0.30446
0.24563	0.30426
0.24563	0.30407
0.24563	0.30388
0.24563	0.30368
0.24563	0.30349


==> mimlre.dat <==
Precision Recall
0.003077	0.600000
0.003590	0.636364
0.004103	0.666667
0.004615	0.692308
0.005128	0.714286
0.005641	0.733333
0.006154	0.750000
0.006154	0.705882
0.006667	0.722222
0.007179	0.736842
0.007692	0.750000
0.008205	0.761905
0.008718	0.772727
0.009231	0.782609
0.009231	0.750000
0.009231	0.720000
0.009231	0.692308
0.009744	0.703704
0.010256	0.714286
0.010256	0.689655
0.010769	0.700000
0.011282	0.709677
0.011795	0.718750
0.012308	0.727273
0.012821	0.735294
0.013333	0.742857
0.013333	0.722222
0.013846	0.729730
0.014359	0.736842
0.014872	0.743590
0.014872	0.725000
0.014872	0.707317
0.015385	0.714286
0.015385	0.697674
0.015897	0.704545
0.016410	0.711111
0.016923	0.717391
0.017436	0.723404
0.017949	0.729167
0.018462	0.734694
0.018974	0.740000
0.019487	0.745098
0.020000	0.750000
0.020513	0.754717
0.020513	0.740741
0.021026	0.745455
0.021538	0.750000
0.022051	0.754386
0.022051	0.741379
0.022564	0.745763
0.023077	0.750000
0.023590	0.754098
0.024103	0.758065
0.024103	0.746032
0.024103	0.734375
0.024103	0.723077
0.024103	0.712121
0.024615	0.716418
0.025128	0.720588
0.025641	0.724638
0.026154	0.728571
0.026667	0.732394
0.027179	0.736111
0.027692	0.739726
0.028205	0.743243
0.028205	0.733333
0.028205	0.723684
0.028718	0.727273
0.029231	0.730769
0.029744	0.734177
0.029744	0.725000
0.030256	0.728395
0.030769	0.731707
0.031282	0.734940
0.031795	0.738095
0.031795	0.729412
0.032308	0.732558
0.032308	0.724138
0.032308	0.715909
0.032308	0.707865
0.032308	0.700000
0.032821	0.703297
0.032821	0.695652
0.033333	0.698925
0.033846	0.702128
0.034359	0.705263
0.034872	0.708333
0.035385	0.711340
0.035385	0.704082
0.035385	0.696970
0.035897	0.700000
0.036410	0.702970
0.036410	0.696078
0.036923	0.699029
0.036923	0.692308
0.037436	0.695238
0.037949	0.698113
0.038462	0.700935
0.038974	0.703704
0.039487	0.706422
0.040000	0.709091
0.040513	0.711712
0.041026	0.714286
0.041026	0.707965
0.041538	0.710526
0.042051	0.713043
0.042051	0.706897
0.042564	0.709402
0.043077	0.711864
0.043590	0.714286
0.044103	0.716667
0.044615	0.719008
0.044615	0.713115
0.045128	0.715447
0.045128	0.709677
0.045128	0.704000
0.045641	0.706349
0.046154	0.708661
0.046667	0.710938
0.046667	0.705426
0.046667	0.700000
0.046667	0.694656
0.047179	0.696970
0.047179	0.691729
0.047692	0.694030
0.047692	0.688889
0.047692	0.683824
0.047692	0.678832
0.048205	0.681159
0.048718	0.683453
0.049231	0.685714
0.049744	0.687943
0.049744	0.683099
0.050256	0.685315
0.050256	0.680556
0.050256	0.675862
0.050256	0.671233
0.050769	0.673469
0.050769	0.668919
0.051282	0.671141
0.051795	0.673333
0.052308	0.675497
0.052308	0.671053
0.052308	0.666667
0.052308	0.662338
0.052308	0.658065
0.052821	0.660256
0.053333	0.662420
0.053333	0.658228
0.053333	0.654088
0.053846	0.656250
0.053846	0.652174
0.054359	0.654321
0.054872	0.656442
0.055385	0.658537
0.055385	0.654545
0.055897	0.656627
0.055897	0.652695
0.055897	0.648810
0.055897	0.644970
0.055897	0.641176
0.056410	0.643275
0.056923	0.645349
0.057436	0.647399
0.057949	0.649425
0.058462	0.651429
0.058974	0.653409
0.059487	0.655367
0.060000	0.657303
0.060513	0.659218
0.061026	0.661111
0.061538	0.662983
0.062051	0.664835
0.062564	0.666667
0.063077	0.668478
0.063077	0.664865
0.063590	0.666667
0.063590	0.663102
0.064103	0.664894
0.064103	0.661376
0.064615	0.663158
0.064615	0.659686
0.065128	0.661458
0.065128	0.658031
0.065128	0.654639
0.065641	0.656410
0.066154	0.658163
0.066154	0.654822
0.066154	0.651515
0.066154	0.648241
0.066154	0.645000
0.066154	0.641791
0.066154	0.638614
0.066154	0.635468
0.066154	0.632353
0.066154	0.629268
0.066667	0.631068
0.067179	0.632850
0.067179	0.629808
0.067179	0.626794
0.067692	0.628571
0.068205	0.630332
0.068718	0.632075
0.069231	0.633803
0.069744	0.635514
0.069744	0.632558
0.069744	0.629630
0.069744	0.626728
0.070256	0.628440
0.070769	0.630137
0.070769	0.627273
0.071282	0.628959
0.071795	0.630631
0.071795	0.627803
0.072308	0.629464
0.072308	0.626667
0.072308	0.623894
0.072308	0.621145
0.072821	0.622807
0.073333	0.624454
0.073333	0.621739
0.073846	0.623377
0.074359	0.625000
0.074872	0.626609
0.075385	0.628205
0.075385	0.625532
0.075385	0.622881
0.075897	0.624473
0.076410	0.626050
0.076410	0.623431
0.076410	0.620833
0.076923	0.622407
0.076923	0.619835
0.076923	0.617284
0.076923	0.614754
0.076923	0.612245
0.077436	0.613821
0.077949	0.615385
0.078462	0.616935
0.078974	0.618474
0.079487	0.620000
0.080000	0.621514
0.080000	0.619048
0.080000	0.616601
0.080000	0.614173
0.080000	0.611765
0.080513	0.613281
0.081026	0.614786
0.081538	0.616279
0.082051	0.617761
0.082051	0.615385
0.082051	0.613027
0.082051	0.610687
0.082051	0.608365
0.082051	0.606061
0.082051	0.603774
0.082051	0.601504
0.082051	0.599251
0.082051	0.597015
0.082564	0.598513
0.083077	0.600000
0.083590	0.601476
0.084103	0.602941
0.084615	0.604396
0.085128	0.605839
0.085128	0.603636
0.085128	0.601449
0.085128	0.599278
0.085641	0.600719
0.085641	0.598566
0.085641	0.596429
0.085641	0.594306
0.086154	0.595745
0.086667	0.597173
0.087179	0.598592
0.087692	0.600000
0.087692	0.597902
0.087692	0.595819
0.088205	0.597222
0.088718	0.598616
0.089231	0.600000
0.089744	0.601375
0.090256	0.602740
0.090256	0.600683
0.090256	0.598639
0.090256	0.596610
0.090769	0.597973
0.091282	0.599327
0.091795	0.600671
0.092308	0.602007
0.092821	0.603333
0.093333	0.604651
0.093846	0.605960
0.094359	0.607261
0.094872	0.608553
0.095385	0.609836
0.095897	0.611111
0.096410	0.612378
0.096923	0.613636
0.096923	0.611650
0.096923	0.609677
0.096923	0.607717
0.096923	0.605769
0.096923	0.603834
0.097436	0.605096
0.097949	0.606349
0.097949	0.604430
0.098462	0.605678
0.098462	0.603774
0.098974	0.605016
0.099487	0.606250
0.100000	0.607477
0.100513	0.608696
0.100513	0.606811
0.100513	0.604938
0.100513	0.603077
0.100513	0.601227
0.100513	0.599388
0.100513	0.597561
0.101026	0.598784
0.101026	0.596970
0.101026	0.595166
0.101026	0.593373
0.101026	0.591592
0.101026	0.589820
0.101538	0.591045
0.101538	0.589286
0.102051	0.590504
0.102564	0.591716
0.103077	0.592920
0.103590	0.594118
0.104103	0.595308
0.104103	0.593567
0.104103	0.591837
0.104103	0.590116
0.104615	0.591304
0.105128	0.592486
0.105641	0.593660
0.105641	0.591954
0.106154	0.593123
0.106154	0.591429
0.106667	0.592593
0.106667	0.590909
0.107179	0.592068
0.107692	0.593220
0.107692	0.591549
0.107692	0.589888
0.108205	0.591036
0.108718	0.592179
0.108718	0.590529
0.109231	0.591667
0.109744	0.592798
0.110256	0.593923
0.110769	0.595041
0.110769	0.593407
0.110769	0.591781
0.110769	0.590164
0.110769	0.588556
0.111282	0.589674
0.111282	0.588076
0.111795	0.589189
0.112308	0.590296
0.112821	0.591398
0.112821	0.589812
0.112821	0.588235
0.112821	0.586667
0.112821	0.585106
0.112821	0.583554
0.112821	0.582011
0.112821	0.580475
0.113333	0.581579
0.113333	0.580052
0.113333	0.578534
0.113333	0.577023
0.113846	0.578125
0.113846	0.576623
0.114359	0.577720
0.114872	0.578811
0.114872	0.577320
0.114872	0.575835
0.114872	0.574359
0.114872	0.572890
0.114872	0.571429
0.115385	0.572519
0.115385	0.571066
0.115897	0.572152
0.115897	0.570707
0.115897	0.569270
0.116410	0.570352
0.116410	0.568922
0.116410	0.567500
0.116923	0.568579
0.117436	0.569652
0.117436	0.568238
0.117436	0.566832
0.117949	0.567901
0.117949	0.566502
0.118462	0.567568
0.118462	0.566176
0.118974	0.567237
0.119487	0.568293
0.120000	0.569343
0.120000	0.567961
0.120000	0.566586
0.120000	0.565217
0.120000	0.563855
0.120000	0.562500
0.120000	0.561151
0.120000	0.559809
0.120513	0.560859
0.120513	0.559524
0.121026	0.560570
0.121026	0.559242
0.121538	0.560284
0.121538	0.558962
0.121538	0.557647
0.121538	0.556338
0.122051	0.557377
0.122051	0.556075
0.122051	0.554779
0.122051	0.553488
0.122051	0.552204
0.122564	0.553241
0.122564	0.551963
0.122564	0.550691
0.122564	0.549425
0.122564	0.548165
0.122564	0.546911
0.122564	0.545662
0.122564	0.544419
0.122564	0.543182
0.123077	0.544218
0.123077	0.542986
0.123077	0.541761
0.123077	0.540541
0.123590	0.541573
0.123590	0.540359
0.124103	0.541387
0.124615	0.542411
0.124615	0.541203
0.124615	0.540000
0.124615	0.538803
0.124615	0.537611
0.125128	0.538631
0.125641	0.539648
0.126154	0.540659
0.126154	0.539474
0.126667	0.540481
0.126667	0.539301
0.127179	0.540305
0.127179	0.539130
0.127179	0.537961
0.127692	0.538961
0.128205	0.539957
0.128205	0.538793
0.128205	0.537634
0.128205	0.536481
0.128205	0.535332
0.128205	0.534188
0.128718	0.535181
0.128718	0.534043
0.128718	0.532909
0.128718	0.531780
0.128718	0.530655
0.128718	0.529536
0.129231	0.530526
0.129231	0.529412
0.129231	0.528302
0.129231	0.527197
0.129231	0.526096
0.129231	0.525000
0.129744	0.525988
0.129744	0.524896
0.129744	0.523810
0.130256	0.524793
0.130769	0.525773
0.130769	0.524691
0.130769	0.523614
0.130769	0.522541
0.130769	0.521472
0.130769	0.520408
0.130769	0.519348
0.130769	0.518293
0.130769	0.517241
0.130769	0.516194
0.130769	0.515152
0.131282	0.516129
0.131282	0.515091
0.131282	0.514056
0.131282	0.513026
0.131282	0.512000
0.131795	0.512974
0.131795	0.511952
0.131795	0.510934
0.131795	0.509921
0.131795	0.508911
0.131795	0.507905
0.131795	0.506903
0.131795	0.505906
0.132308	0.506876
0.132821	0.507843
0.132821	0.506849
0.133333	0.507813
0.133333	0.506823
0.133333	0.505837
0.133333	0.504854
0.133333	0.503876
0.133333	0.502901
0.133333	0.501931
0.133333	0.500963
0.133333	0.500000
0.133333	0.499040
0.133333	0.498084
0.133333	0.497132
0.133333	0.496183
0.133333	0.495238
0.133333	0.494297
0.133333	0.493359
0.133333	0.492424
0.133333	0.491493
0.133846	0.492453
0.133846	0.491525
0.133846	0.490602
0.133846	0.489681
0.133846	0.488764
0.133846	0.487850
0.133846	0.486940
0.133846	0.486034
0.134359	0.486989
0.134872	0.487941
0.134872	0.487037
0.134872	0.486137
0.134872	0.485240
0.134872	0.484346
0.135385	0.485294
0.135897	0.486239
0.135897	0.485348
0.136410	0.486289
0.136923	0.487226
0.137436	0.488160
0.137436	0.487273
0.137949	0.488203
0.137949	0.487319
0.138462	0.488246
0.138462	0.487365
0.138974	0.488288
0.139487	0.489209
0.139487	0.488330
0.139487	0.487455
0.140000	0.488372
0.140000	0.487500
0.140000	0.486631
0.140000	0.485765
0.140513	0.486679
0.141026	0.487589
0.141026	0.486726
0.141026	0.485866
0.141026	0.485009
0.141026	0.484155
0.141538	0.485062
0.142051	0.485965
0.142051	0.485114
0.142051	0.484266
0.142051	0.483421
0.142564	0.484321
0.142564	0.483478
0.142564	0.482639
0.143077	0.483536
0.143077	0.482699
0.143590	0.483592
0.143590	0.482759
0.143590	0.481928
0.143590	0.481100
0.143590	0.480274
0.143590	0.479452
0.143590	0.478632
0.143590	0.477816
0.144103	0.478705
0.144103	0.477891
0.144615	0.478778
0.144615	0.477966
0.144615	0.477157
0.144615	0.476351
0.144615	0.475548
0.144615	0.474747
0.144615	0.473950
0.144615	0.473154
0.144615	0.472362
0.144615	0.471572
0.145128	0.472454
0.145128	0.471667
0.145128	0.470882
0.145128	0.470100
0.145128	0.469320
0.145641	0.470199
0.145641	0.469421
0.145641	0.468647
0.145641	0.467875
0.145641	0.467105
0.145641	0.466338
0.145641	0.465574
0.146154	0.466448
0.146667	0.467320
0.147179	0.468189
0.147692	0.469055
0.147692	0.468293
0.147692	0.467532
0.147692	0.466775
0.147692	0.466019
0.147692	0.465267
0.147692	0.464516
0.147692	0.463768
0.148205	0.464630
0.148205	0.463884
0.148205	0.463141
0.148205	0.462400
0.148205	0.461661
0.148718	0.462520
0.148718	0.461783
0.149231	0.462639
0.149744	0.463492
0.149744	0.462758
0.150256	0.463608
0.150256	0.462875
0.150256	0.462145
0.150256	0.461417
0.150769	0.462264
0.150769	0.461538
0.150769	0.460815
0.151282	0.461659
0.151282	0.460938
0.151282	0.460218
0.151282	0.459502
0.151282	0.458787
0.151282	0.458075
0.151795	0.458915
0.151795	0.458204
0.151795	0.457496
0.151795	0.456790
0.152308	0.457627
0.152308	0.456923
0.152821	0.457757
0.152821	0.457055
0.152821	0.456355
0.152821	0.455657
0.153333	0.456489
0.153333	0.455793
0.153333	0.455099
0.153333	0.454407
0.153333	0.453718
0.153333	0.453030
0.153333	0.452345
0.153333	0.451662
0.153333	0.450980
0.153333	0.450301
0.153333	0.449624
0.153333	0.448949
0.153333	0.448276
0.153333	0.447605
0.153333	0.446936
0.153333	0.446269
0.153333	0.445604
0.153333	0.444940
0.153333	0.444279
0.153333	0.443620
0.153333	0.442963
0.153333	0.442308
0.153333	0.441654
0.153333	0.441003
0.153333	0.440353
0.153333	0.439706
0.153333	0.439060
0.153333	0.438416
0.153333	0.437775
0.153333	0.437135
0.153846	0.437956
0.154359	0.438776
0.154872	0.439592
0.154872	0.438953
0.154872	0.438316
0.154872	0.437681
0.154872	0.437048
0.154872	0.436416
0.154872	0.435786
0.154872	0.435159
0.154872	0.434532
0.154872	0.433908
0.154872	0.433286
0.154872	0.432665
0.154872	0.432046
0.154872	0.431429
0.154872	0.430813
0.154872	0.430199
0.154872	0.429587
0.154872	0.428977
0.155385	0.429787
0.155385	0.429178
0.155385	0.428571
0.155897	0.429379
0.156410	0.430183
0.156923	0.430986
0.156923	0.430380
0.156923	0.429775
0.156923	0.429173
0.156923	0.428571
0.156923	0.427972
0.156923	0.427374
0.157436	0.428173
0.157436	0.427577
0.157949	0.428373
0.158462	0.429167
0.158462	0.428571
0.158974	0.429363
0.159487	0.430152
0.160000	0.430939
0.160000	0.430345
0.160513	0.431129
0.161026	0.431912
0.161026	0.431319
0.161026	0.430727
0.161538	0.431507
0.162051	0.432285
0.162051	0.431694
0.162051	0.431105
0.162564	0.431880
0.163077	0.432653
0.163077	0.432065
0.163590	0.432836
0.163590	0.432249
0.163590	0.431664
0.163590	0.431081
0.163590	0.430499
0.163590	0.429919
0.164103	0.430686
0.164615	0.431452
0.165128	0.432215
0.165128	0.431635
0.165128	0.431058
0.165128	0.430481
0.165641	0.431242
0.166154	0.432000
0.166154	0.431425
0.166154	0.430851
0.166154	0.430279
0.166154	0.429708
0.166667	0.430464
0.166667	0.429894
0.166667	0.429326
0.166667	0.428760
0.166667	0.428195
0.166667	0.427632
0.166667	0.427070
0.166667	0.426509
0.166667	0.425950
0.167179	0.426702
0.167692	0.427451
0.167692	0.426893
0.167692	0.426336
0.167692	0.425781
0.167692	0.425228
0.168205	0.425974
0.168205	0.425422
0.168205	0.424870
0.168205	0.424321
0.168205	0.423773
0.168205	0.423226
0.168205	0.422680
0.168205	0.422136
0.168718	0.422879
0.168718	0.422336
0.168718	0.421795
0.169231	0.422535
0.169231	0.421995
0.169231	0.421456
0.169744	0.422194
0.169744	0.421656
0.169744	0.421120
0.170256	0.421855
0.170769	0.422589
0.171282	0.423321
0.171282	0.422785
0.171282	0.422250
0.171795	0.422980
0.171795	0.422446
0.171795	0.421914
0.171795	0.421384
0.171795	0.420854
0.172308	0.421581
0.172308	0.421053
0.172308	0.420526
0.172308	0.420000
0.172308	0.419476
0.172308	0.418953
0.172308	0.418431
0.172821	0.419154
0.172821	0.418634
0.172821	0.418114
0.172821	0.417596
0.172821	0.417079
0.173333	0.417800
0.173333	0.417284
0.173333	0.416769
0.173333	0.416256
0.173333	0.415744
0.173333	0.415233
0.173333	0.414724
0.173846	0.415441
0.173846	0.414933
0.173846	0.414425
0.173846	0.413919
0.173846	0.413415
0.173846	0.412911
0.173846	0.412409
0.173846	0.411908
0.173846	0.411408
0.173846	0.410909
0.173846	0.410412
0.173846	0.409915
0.174359	0.410628
0.174872	0.411339
0.174872	0.410843
0.174872	0.410349
0.174872	0.409856
0.174872	0.409364
0.175385	0.410072
0.175385	0.409581
0.175385	0.409091
0.175385	0.408602
0.175897	0.409308
0.175897	0.408820
0.176410	0.409524
0.176923	0.410226
0.177436	0.410926
0.177436	0.410439
0.177436	0.409953
0.177949	0.410651
0.177949	0.410165
0.178462	0.410862
0.178462	0.410377
0.178462	0.409894
0.178462	0.409412
0.178974	0.410106
0.178974	0.409624
0.178974	0.409144
0.178974	0.408665
0.178974	0.408187
0.178974	0.407710
0.178974	0.407235
0.178974	0.406760
0.178974	0.406286
0.178974	0.405814
0.179487	0.406504
0.179487	0.406032
0.179487	0.405562
0.179487	0.405093
0.180000	0.405780
0.180513	0.406467
0.181026	0.407151
0.181026	0.406682
0.181026	0.406214
0.181538	0.406897
0.181538	0.406429
0.181538	0.405963
0.181538	0.405498
0.181538	0.405034
0.181538	0.404571
0.182051	0.405251
0.182051	0.404789
0.182051	0.404328
0.182051	0.403868
0.182564	0.404545
0.182564	0.404086
0.182564	0.403628
0.182564	0.403171
0.182564	0.402715
0.182564	0.402260
0.183077	0.402935
0.183077	0.402480
0.183077	0.402027
0.183077	0.401575
0.183077	0.401124
0.183077	0.400673
0.183590	0.401345
0.183590	0.400896
0.183590	0.400447
0.183590	0.400000
0.183590	0.399554
0.183590	0.399108
0.184103	0.399777
0.184103	0.399333
0.184103	0.398889
0.184615	0.399556
0.184615	0.399113
0.185128	0.399779
0.185128	0.399336
0.185128	0.398895
0.185128	0.398455
0.185128	0.398015
0.185128	0.397577
0.185128	0.397140
0.185128	0.396703
0.185128	0.396268
0.185128	0.395833
0.185128	0.395400
0.185128	0.394967
0.185128	0.394536
0.185128	0.394105
0.185641	0.394766
0.185641	0.394336
0.185641	0.393906
0.186154	0.394565
0.186154	0.394137
0.186154	0.393709
0.186154	0.393283
0.186154	0.392857
0.186154	0.392432
0.186154	0.392009
0.186154	0.391586
0.186154	0.391164
0.186154	0.390743
0.186154	0.390323
0.186154	0.389903
0.186154	0.389485
0.186154	0.389068
0.186154	0.388651
0.186154	0.388235
0.186154	0.387821
0.186667	0.388474
0.186667	0.388060
0.186667	0.387646
0.186667	0.387234
0.186667	0.386823
0.186667	0.386412
0.186667	0.386002
0.186667	0.385593
0.186667	0.385185
0.186667	0.384778
0.186667	0.384372
0.186667	0.383966
0.186667	0.383562
0.187179	0.384211
0.187179	0.383807
0.187179	0.383403
0.187179	0.383001
0.187179	0.382600
0.187692	0.383246
0.187692	0.382845
0.187692	0.382445
0.187692	0.382046
0.187692	0.381648
0.187692	0.381250
0.187692	0.380853
0.187692	0.380457
0.187692	0.380062
0.187692	0.379668
0.187692	0.379275
0.187692	0.378882
0.188205	0.379524
0.188205	0.379132
0.188718	0.379773
0.188718	0.379381
0.188718	0.378991
0.189231	0.379630
0.189231	0.379239
0.189231	0.378850
0.189231	0.378462
0.189231	0.378074
0.189744	0.378710
0.189744	0.378323
0.189744	0.377937
0.189744	0.377551
0.189744	0.377166
0.189744	0.376782
0.189744	0.376399
0.189744	0.376016
0.189744	0.375635
0.189744	0.375254
0.189744	0.374873
0.190256	0.375506
0.190256	0.375126
0.190256	0.374747
0.190256	0.374369
0.190256	0.373992
0.190769	0.374622
0.190769	0.374245
0.190769	0.373869
0.190769	0.373494
0.190769	0.373119
0.190769	0.372745
0.190769	0.372372
0.190769	0.372000
0.190769	0.371628
0.190769	0.371257
0.190769	0.370887
0.190769	0.370518
0.190769	0.370149
0.190769	0.369781
0.190769	0.369414
0.190769	0.369048
0.190769	0.368682
0.190769	0.368317
0.190769	0.367953
0.190769	0.367589
0.190769	0.367226
0.190769	0.366864
0.190769	0.366502
0.190769	0.366142
0.190769	0.365782
0.190769	0.365422
0.190769	0.365064
0.190769	0.364706
0.190769	0.364349
0.190769	0.363992
0.190769	0.363636
0.190769	0.363281
0.190769	0.362927
0.190769	0.362573
0.190769	0.362220
0.190769	0.361868
0.190769	0.361516
0.190769	0.361165
0.190769	0.360815
0.191282	0.361434
0.191795	0.362052
0.191795	0.361702
0.191795	0.361353
0.191795	0.361004
0.191795	0.360656
0.191795	0.360308
0.191795	0.359962
0.191795	0.359615
0.191795	0.359270
0.191795	0.358925
0.191795	0.358581
0.191795	0.358238
0.191795	0.357895
0.191795	0.357553
0.191795	0.357211
0.191795	0.356870
0.191795	0.356530
0.191795	0.356190
0.191795	0.355852
0.191795	0.355513
0.191795	0.355176
0.191795	0.354839
0.191795	0.354502
0.191795	0.354167
0.191795	0.353832
0.191795	0.353497
0.191795	0.353163
0.191795	0.352830
0.191795	0.352498
0.192308	0.353107
0.192821	0.353716
0.192821	0.353383
0.192821	0.353052
0.192821	0.352720
0.192821	0.352390
0.192821	0.352060
0.192821	0.351731
0.192821	0.351402
0.193333	0.352007
0.193333	0.351679
0.193333	0.351351
0.193333	0.351024
0.193333	0.350698
0.193333	0.350372
0.193333	0.350046
0.193846	0.350649
0.193846	0.350324
0.194359	0.350926
0.194359	0.350601
0.194359	0.350277
0.194359	0.349954
0.194872	0.350554
0.195385	0.351152
0.195385	0.350829
0.195385	0.350506
0.195385	0.350184
0.195385	0.349862
0.195385	0.349541
0.195385	0.349221
0.195385	0.348901
0.195385	0.348582
0.195385	0.348263
0.195385	0.347945
0.195385	0.347628
0.195897	0.348222
0.195897	0.347905
0.195897	0.347589
0.195897	0.347273
0.196410	0.347866
0.196410	0.347550
0.196410	0.347235
0.196410	0.346920
0.196923	0.347511
0.196923	0.347197
0.197436	0.347787
0.197436	0.347473
0.197436	0.347160
0.197949	0.347748
0.197949	0.347435
0.197949	0.347122
0.197949	0.346810
0.197949	0.346499
0.197949	0.346188
0.197949	0.345878
0.197949	0.345568
0.197949	0.345259
0.197949	0.344951
0.197949	0.344643
0.197949	0.344335
0.197949	0.344029
0.197949	0.343722
0.197949	0.343416
0.197949	0.343111
0.197949	0.342806
0.198462	0.343390
0.198462	0.343085
0.198462	0.342781
0.198462	0.342478
0.198462	0.342175
0.198462	0.341873
0.198462	0.341571
0.198462	0.341270
0.198462	0.340969
0.198462	0.340669
0.198462	0.340369
0.198462	0.340070
0.198462	0.339772
0.198462	0.339474
0.198462	0.339176
0.198462	0.338879
0.198462	0.338583
0.198462	0.338287
0.198974	0.338865
0.198974	0.338569
0.199487	0.339146
0.199487	0.338850
0.199487	0.338555
0.199487	0.338261
0.199487	0.337967
0.199487	0.337674
0.200000	0.338248
0.200000	0.337955
0.200000	0.337662
0.200513	0.338235
0.200513	0.337943
0.200513	0.337651
0.200513	0.337360
0.200513	0.337069
0.200513	0.336779
0.200513	0.336489
0.200513	0.336199
0.200513	0.335911
0.200513	0.335622
0.200513	0.335334
0.200513	0.335047
0.201026	0.335616
0.201026	0.335329
0.201538	0.335897
0.201538	0.335611
0.201538	0.335324
0.201538	0.335038
0.202051	0.335605
0.202051	0.335319
0.202051	0.335034
0.202051	0.334749
0.202051	0.334465
0.202051	0.334182
0.202051	0.333898
0.202051	0.333616
0.202051	0.333333
0.202564	0.333897
0.203077	0.334459
0.203077	0.334177
0.203077	0.333895
0.203077	0.333614
0.203077	0.333333
0.203077	0.333053
0.203077	0.332773
0.203077	0.332494
0.203077	0.332215
0.203077	0.331936
0.203077	0.331658
0.203077	0.331381
0.203077	0.331104
0.203077	0.330827
0.203077	0.330551
0.203077	0.330275
0.203077	0.330000
0.203077	0.329725
0.203590	0.330283
0.203590	0.330008
0.203590	0.329734
0.204103	0.330290
0.204103	0.330017
0.204103	0.329743
0.204103	0.329470
0.204103	0.329198
0.204103	0.328926
0.204103	0.328654
0.204103	0.328383
0.204103	0.328112
0.204103	0.327842
0.204615	0.328395
0.205128	0.328947
0.205128	0.328677
0.205641	0.329228
0.205641	0.328958
0.205641	0.328689
0.205641	0.328419
0.205641	0.328151
0.205641	0.327882
0.205641	0.327614
0.205641	0.327347
0.205641	0.327080
0.205641	0.326813
0.205641	0.326547
0.205641	0.326282
0.205641	0.326016
0.205641	0.325751
0.205641	0.325487
0.205641	0.325223
0.205641	0.324959
0.205641	0.324696
0.205641	0.324434
0.205641	0.324171
0.206154	0.324717
0.206154	0.324455
0.206154	0.324194
0.206154	0.323932
0.206154	0.323671
0.206154	0.323411
0.206154	0.323151
0.206154	0.322892
0.206154	0.322632
0.206667	0.323176
0.207179	0.323718
0.207179	0.323459
0.207179	0.323200
0.207179	0.322942
0.207179	0.322684
0.207179	0.322426
0.207179	0.322169
0.207179	0.321912
0.207179	0.321656
0.207692	0.322196
0.207692	0.321940
0.207692	0.321684
0.208205	0.322222
0.208205	0.321967
0.208205	0.321712
0.208205	0.321457
0.208205	0.321203
0.208205	0.320949
0.208205	0.320695
0.208205	0.320442
0.208205	0.320189
0.208205	0.319937
0.208205	0.319685
0.208205	0.319434
0.208205	0.319182
0.208205	0.318932
0.208718	0.319466
0.208718	0.319216
0.208718	0.318966
0.208718	0.318716
0.208718	0.318466
0.208718	0.318217
0.208718	0.317969
0.208718	0.317721
0.208718	0.317473
0.208718	0.317225
0.208718	0.316978
0.208718	0.316732
0.208718	0.316485
0.208718	0.316239
0.208718	0.315994
0.208718	0.315749
0.208718	0.315504
0.208718	0.315259
0.208718	0.315015
0.208718	0.314772
0.208718	0.314529
0.208718	0.314286
0.208718	0.314043
0.208718	0.313801
0.208718	0.313559
0.208718	0.313318
0.208718	0.313077
0.209231	0.313605
0.209231	0.313364
0.209231	0.313124
0.209231	0.312883
0.209231	0.312644
0.209231	0.312404
0.209231	0.312165
0.209231	0.311927
0.209744	0.312452
0.210256	0.312977
0.210256	0.312738
0.210256	0.312500
0.210256	0.312262
0.210256	0.312024
0.210256	0.311787
0.210256	0.311550
0.210256	0.311314
0.210769	0.311836
0.210769	0.311600
0.210769	0.311364
0.210769	0.311128
0.210769	0.310893
0.210769	0.310658
0.210769	0.310423
0.210769	0.310189
0.210769	0.309955
0.210769	0.309721
0.211282	0.310241
0.211282	0.310008
0.211282	0.309774
0.211282	0.309542
0.211282	0.309309
0.211282	0.309077
0.211282	0.308846
0.211282	0.308614
0.211795	0.309132
0.211795	0.308901
0.211795	0.308670
0.211795	0.308439
0.211795	0.308209
0.212308	0.308725
0.212308	0.308495
0.212308	0.308265
0.212308	0.308036
0.212308	0.307807
0.212821	0.308321
0.212821	0.308092
0.212821	0.307864
0.212821	0.307635
0.212821	0.307407
0.212821	0.307180
0.212821	0.306953
0.212821	0.306726
0.213333	0.307238
0.213333	0.307011
0.213333	0.306785
0.213333	0.306559
0.213333	0.306333
0.213333	0.306107
0.213333	0.305882
0.213333	0.305658
0.213333	0.305433
0.213333	0.305209
0.213333	0.304985
0.213846	0.305495
0.213846	0.305271
0.213846	0.305048
0.213846	0.304825
0.213846	0.304602
0.213846	0.304380
0.213846	0.304158
0.213846	0.303936
0.213846	0.303714
0.213846	0.303493
0.213846	0.303273
0.213846	0.303052
0.213846	0.302832
0.213846	0.302612
0.213846	0.302393
0.213846	0.302174
0.213846	0.301955
0.213846	0.301737
0.213846	0.301518
0.213846	0.301301
0.214359	0.301805
0.214359	0.301587
0.214359	0.301370
0.214359	0.301153
0.214359	0.300936
0.214359	0.300719
0.214359	0.300503
0.214872	0.301006
0.215385	0.301508
0.215385	0.301291
0.215385	0.301075
0.215385	0.300860
0.215385	0.300644
0.215385	0.300429
0.215385	0.300214
0.215897	0.300714
0.215897	0.300500
0.215897	0.300285
0.215897	0.300071
0.215897	0.299858
0.215897	0.299644
0.215897	0.299431
0.215897	0.299218
0.215897	0.299006
0.216410	0.299503
0.216410	0.299291
0.216410	0.299079
0.216410	0.298867
0.216410	0.298655
0.216410	0.298444
0.216410	0.298233
0.216410	0.298023
0.216410	0.297812
0.216410	0.297602
0.216410	0.297393
0.216410	0.297183
0.216410	0.296974
0.216410	0.296765
0.216410	0.296557
0.216410	0.296348
0.216410	0.296140
0.216410	0.295933
0.216923	0.296426
0.216923	0.296218
0.216923	0.296011
0.216923	0.295804
0.216923	0.295597
0.216923	0.295391
0.216923	0.295185
0.216923	0.294979
0.216923	0.294774
0.216923	0.294568
0.216923	0.294363
0.217436	0.294854
0.217436	0.294649
0.217436	0.294444
0.217436	0.294240
0.217436	0.294036
0.217436	0.293832
0.217436	0.293629
0.217436	0.293426
0.217949	0.293914
0.218462	0.294402
0.218462	0.294199
0.218462	0.293996
0.218462	0.293793
0.218462	0.293591
0.218462	0.293388
0.218462	0.293187
0.218462	0.292985
0.218462	0.292784
0.218462	0.292582
0.218462	0.292382
0.218974	0.292867
0.219487	0.293352
0.219487	0.293151
0.220000	0.293634
0.220513	0.294118
0.220513	0.293917
0.221026	0.294399
0.221026	0.294198
0.221026	0.293997
0.221026	0.293797
0.221026	0.293597
0.221026	0.293397
0.221026	0.293197
0.221026	0.292998
0.221026	0.292799
0.221026	0.292600
0.221026	0.292402
0.221026	0.292203
0.221026	0.292005
0.221538	0.292485
0.221538	0.292287
0.221538	0.292089
0.221538	0.291892
0.221538	0.291695
0.221538	0.291498
0.221538	0.291301
0.222051	0.291779
0.222051	0.291582
0.222051	0.291386
0.222051	0.291190
0.222051	0.290995
0.222051	0.290799
0.222051	0.290604
0.222051	0.290409
0.222051	0.290214
0.222051	0.290020
0.222051	0.289826
0.222051	0.289632
0.222564	0.290107
0.222564	0.289913
0.222564	0.289720
0.222564	0.289526
0.222564	0.289333
0.222564	0.289141
0.222564	0.288948
0.222564	0.288756
0.222564	0.288564
0.222564	0.288372
0.222564	0.288181
0.222564	0.287989
0.223077	0.288462
0.223077	0.288270
0.223077	0.288079
0.223077	0.287889
0.223077	0.287698
0.223077	0.287508
0.223077	0.287318
0.223077	0.287129
0.223077	0.286939
0.223077	0.286750
0.223077	0.286561
0.223077	0.286373
0.223077	0.286184
0.223077	0.285996
0.223077	0.285808
0.223590	0.286277
0.223590	0.286089
0.223590	0.285902
0.223590	0.285714
0.223590	0.285527
0.223590	0.285340
0.223590	0.285154
0.223590	0.284967
0.223590	0.284781
0.223590	0.284595
0.224103	0.285062
0.224103	0.284876
0.224103	0.284691
0.224103	0.284505
0.224103	0.284320
0.224615	0.284785
0.224615	0.284600
0.224615	0.284416
0.224615	0.284231
0.224615	0.284047
0.224615	0.283863
0.224615	0.283679
0.224615	0.283495
0.224615	0.283312
0.224615	0.283129
0.224615	0.282946
0.224615	0.282763
0.224615	0.282581
0.224615	0.282398
0.224615	0.282216
0.224615	0.282035
0.224615	0.281853
0.224615	0.281672
0.224615	0.281491
0.224615	0.281310
0.225128	0.281772
0.225128	0.281591
0.225128	0.281410
0.225128	0.281230
0.225128	0.281050
0.225128	0.280870
0.225128	0.280691
0.225128	0.280511
0.225128	0.280332
0.225128	0.280153
0.225641	0.280612
0.225641	0.280433
0.225641	0.280255
0.225641	0.280076
0.226154	0.280534


==> mintz.dat <==
Precision Recall
0.00359	0.70000
0.00359	0.63636
0.00410	0.66667
0.00410	0.61538
0.00410	0.57143
0.00410	0.53333
0.00462	0.56250
0.00462	0.52941
0.00513	0.55556
0.00564	0.57895
0.00564	0.55000
0.00615	0.57143
0.00667	0.59091
0.00718	0.60870
0.00718	0.58333
0.00769	0.60000
0.00821	0.61538
0.00872	0.62963
0.00923	0.64286
0.00923	0.62069
0.00923	0.60000
0.00923	0.58065
0.00974	0.59375
0.01026	0.60606
0.01077	0.61765
0.01128	0.62857
0.01179	0.63889
0.01231	0.64865
0.01282	0.65789
0.01333	0.66667
0.01333	0.65000
0.01333	0.63415
0.01333	0.61905
0.01385	0.62791
0.01385	0.61364
0.01385	0.60000
0.01385	0.58696
0.01385	0.57447
0.01385	0.56250
0.01436	0.57143
0.01436	0.56000
0.01487	0.56863
0.01538	0.57692
0.01590	0.58491
0.01641	0.59259
0.01641	0.58182
0.01692	0.58929
0.01692	0.57895
0.01692	0.56897
0.01744	0.57627
0.01795	0.58333
0.01846	0.59016
0.01846	0.58065
0.01897	0.58730
0.01897	0.57813
0.01949	0.58462
0.01949	0.57576
0.02000	0.58209
0.02051	0.58824
0.02103	0.59420
0.02154	0.60000
0.02154	0.59155
0.02154	0.58333
0.02154	0.57534
0.02154	0.56757
0.02154	0.56000
0.02205	0.56579
0.02205	0.55844
0.02205	0.55128
0.02205	0.54430
0.02205	0.53750
0.02205	0.53086
0.02205	0.52439
0.02205	0.51807
0.02205	0.51190
0.02256	0.51765
0.02308	0.52326
0.02308	0.51724
0.02308	0.51136
0.02359	0.51685
0.02410	0.52222
0.02410	0.51648
0.02410	0.51087
0.02462	0.51613
0.02513	0.52128
0.02564	0.52632
0.02615	0.53125
0.02667	0.53608
0.02718	0.54082
0.02769	0.54545
0.02769	0.54000
0.02769	0.53465
0.02821	0.53922
0.02872	0.54369
0.02872	0.53846
0.02872	0.53333
0.02872	0.52830
0.02872	0.52336
0.02923	0.52778
0.02923	0.52294
0.02923	0.51818
0.02974	0.52252
0.02974	0.51786
0.03026	0.52212
0.03026	0.51754
0.03077	0.52174
0.03077	0.51724
0.03128	0.52137
0.03179	0.52542
0.03231	0.52941
0.03282	0.53333
0.03282	0.52893
0.03333	0.53279
0.03385	0.53659
0.03436	0.54032
0.03436	0.53600
0.03487	0.53968
0.03487	0.53543
0.03487	0.53125
0.03487	0.52713
0.03487	0.52308
0.03487	0.51908
0.03538	0.52273
0.03538	0.51880
0.03538	0.51493
0.03590	0.51852
0.03590	0.51471
0.03641	0.51825
0.03641	0.51449
0.03692	0.51799
0.03692	0.51429
0.03692	0.51064
0.03692	0.50704
0.03744	0.51049
0.03744	0.50694
0.03795	0.51034
0.03846	0.51370
0.03846	0.51020
0.03897	0.51351
0.03949	0.51678
0.04000	0.52000
0.04051	0.52318
0.04103	0.52632
0.04103	0.52288
0.04154	0.52597
0.04154	0.52258
0.04154	0.51923
0.04154	0.51592
0.04205	0.51899
0.04256	0.52201
0.04308	0.52500
0.04308	0.52174
0.04359	0.52469
0.04359	0.52147
0.04410	0.52439
0.04462	0.52727
0.04462	0.52410
0.04462	0.52096
0.04462	0.51786
0.04513	0.52071
0.04513	0.51765
0.04564	0.52047
0.04615	0.52326
0.04615	0.52023
0.04615	0.51724
0.04667	0.52000
0.04718	0.52273
0.04769	0.52542
0.04769	0.52247
0.04769	0.51955
0.04769	0.51667
0.04821	0.51934
0.04872	0.52198
0.04872	0.51913
0.04923	0.52174
0.04974	0.52432
0.04974	0.52151
0.04974	0.51872
0.05026	0.52128
0.05026	0.51852
0.05026	0.51579
0.05077	0.51832
0.05077	0.51563
0.05077	0.51295
0.05077	0.51031
0.05077	0.50769
0.05128	0.51020
0.05179	0.51269
0.05179	0.51010
0.05179	0.50754
0.05179	0.50500
0.05179	0.50249
0.05231	0.50495
0.05231	0.50246
0.05231	0.50000
0.05282	0.50244
0.05282	0.50000
0.05333	0.50242
0.05333	0.50000
0.05385	0.50239
0.05385	0.50000
0.05385	0.49763
0.05385	0.49528
0.05385	0.49296
0.05385	0.49065
0.05385	0.48837
0.05436	0.49074
0.05436	0.48848
0.05487	0.49083
0.05487	0.48858
0.05487	0.48636
0.05487	0.48416
0.05487	0.48198
0.05487	0.47982
0.05538	0.48214
0.05538	0.48000
0.05538	0.47788
0.05590	0.48018
0.05590	0.47807
0.05590	0.47598
0.05641	0.47826
0.05641	0.47619
0.05641	0.47414
0.05692	0.47639
0.05692	0.47436
0.05744	0.47660
0.05744	0.47458
0.05795	0.47679
0.05795	0.47479
0.05795	0.47280
0.05795	0.47083
0.05795	0.46888
0.05846	0.47107
0.05897	0.47325
0.05949	0.47541
0.05949	0.47347
0.06000	0.47561
0.06000	0.47368
0.06051	0.47581
0.06103	0.47791
0.06103	0.47600
0.06103	0.47410
0.06103	0.47222
0.06103	0.47036
0.06154	0.47244
0.06205	0.47451
0.06205	0.47266
0.06205	0.47082
0.06256	0.47287
0.06256	0.47104
0.06256	0.46923
0.06308	0.47126
0.06308	0.46947
0.06359	0.47148
0.06359	0.46970
0.06410	0.47170
0.06410	0.46992
0.06462	0.47191
0.06462	0.47015
0.06513	0.47212
0.06564	0.47407
0.06564	0.47232
0.06564	0.47059
0.06564	0.46886
0.06564	0.46715
0.06564	0.46545
0.06564	0.46377
0.06564	0.46209
0.06615	0.46403
0.06615	0.46237
0.06615	0.46071
0.06667	0.46263
0.06667	0.46099
0.06718	0.46290
0.06718	0.46127
0.06718	0.45965
0.06769	0.46154
0.06769	0.45993
0.06769	0.45833
0.06769	0.45675
0.06769	0.45517
0.06769	0.45361
0.06769	0.45205
0.06769	0.45051
0.06769	0.44898
0.06769	0.44746
0.06769	0.44595
0.06821	0.44781
0.06872	0.44966
0.06923	0.45151
0.06974	0.45333
0.06974	0.45183
0.07026	0.45364
0.07077	0.45545
0.07077	0.45395
0.07077	0.45246
0.07128	0.45425
0.07128	0.45277
0.07128	0.45130
0.07128	0.44984
0.07128	0.44839
0.07179	0.45016
0.07231	0.45192
0.07231	0.45048
0.07231	0.44904
0.07282	0.45079
0.07333	0.45253
0.07333	0.45110
0.07385	0.45283
0.07385	0.45141
0.07385	0.45000
0.07436	0.45171
0.07487	0.45342
0.07487	0.45201
0.07487	0.45062
0.07538	0.45231
0.07538	0.45092
0.07538	0.44954
0.07538	0.44817
0.07538	0.44681
0.07538	0.44545
0.07538	0.44411
0.07538	0.44277
0.07590	0.44444
0.07641	0.44611
0.07641	0.44478
0.07641	0.44345
0.07692	0.44510
0.07692	0.44379
0.07744	0.44543
0.07744	0.44412
0.07795	0.44575
0.07795	0.44444
0.07795	0.44315
0.07795	0.44186
0.07795	0.44058
0.07846	0.44220
0.07846	0.44092
0.07897	0.44253
0.07897	0.44126
0.07897	0.44000
0.07897	0.43875
0.07897	0.43750
0.07949	0.43909
0.07949	0.43785
0.07949	0.43662
0.08000	0.43820
0.08000	0.43697
0.08000	0.43575
0.08000	0.43454
0.08000	0.43333
0.08000	0.43213
0.08000	0.43094
0.08000	0.42975
0.08000	0.42857
0.08051	0.43014
0.08051	0.42896
0.08103	0.43052
0.08154	0.43207
0.08154	0.43089
0.08154	0.42973
0.08154	0.42857
0.08154	0.42742
0.08154	0.42627
0.08154	0.42513
0.08154	0.42400
0.08154	0.42287
0.08154	0.42175
0.08205	0.42328
0.08205	0.42216
0.08205	0.42105
0.08205	0.41995
0.08256	0.42147
0.08308	0.42298
0.08308	0.42188
0.08308	0.42078
0.08359	0.42228
0.08359	0.42119
0.08410	0.42268
0.08462	0.42416
0.08513	0.42564
0.08513	0.42455
0.08564	0.42602
0.08564	0.42494
0.08564	0.42386
0.08615	0.42532
0.08615	0.42424
0.08615	0.42317
0.08615	0.42211
0.08615	0.42105
0.08615	0.42000
0.08667	0.42145
0.08667	0.42040
0.08667	0.41935
0.08667	0.41832
0.08667	0.41728
0.08667	0.41626
0.08667	0.41523
0.08667	0.41422
0.08667	0.41320
0.08667	0.41220
0.08667	0.41119
0.08667	0.41019
0.08667	0.40920
0.08667	0.40821
0.08667	0.40723
0.08718	0.40865
0.08718	0.40767
0.08718	0.40670
0.08718	0.40573
0.08718	0.40476
0.08718	0.40380
0.08718	0.40284
0.08718	0.40189
0.08769	0.40330
0.08769	0.40235
0.08769	0.40141
0.08769	0.40047
0.08769	0.39953
0.08769	0.39860
0.08769	0.39767
0.08769	0.39675
0.08769	0.39583
0.08769	0.39492
0.08821	0.39631
0.08821	0.39540
0.08872	0.39679
0.08872	0.39588
0.08872	0.39498
0.08923	0.39636
0.08974	0.39773
0.08974	0.39683
0.08974	0.39593
0.08974	0.39503
0.08974	0.39414
0.08974	0.39326
0.08974	0.39238
0.08974	0.39150
0.09026	0.39286
0.09077	0.39421
0.09128	0.39556
0.09128	0.39468
0.09128	0.39381
0.09128	0.39294
0.09179	0.39427
0.09231	0.39560
0.09231	0.39474
0.09231	0.39387
0.09231	0.39301
0.09282	0.39434
0.09333	0.39565
0.09333	0.39479
0.09333	0.39394
0.09333	0.39309
0.09385	0.39440
0.09436	0.39570
0.09487	0.39700
0.09487	0.39615
0.09538	0.39744
0.09590	0.39872
0.09590	0.39787
0.09641	0.39915
0.09641	0.39831
0.09641	0.39746
0.09641	0.39662
0.09641	0.39579
0.09641	0.39496
0.09641	0.39413
0.09692	0.39540
0.09692	0.39457
0.09744	0.39583
0.09795	0.39709
0.09795	0.39627
0.09846	0.39752
0.09846	0.39669
0.09897	0.39794
0.09897	0.39712
0.09949	0.39836
0.09949	0.39754
0.10000	0.39877
0.10051	0.40000
0.10051	0.39919
0.10051	0.39837
0.10103	0.39959
0.10154	0.40081
0.10154	0.40000
0.10154	0.39919
0.10205	0.40040
0.10205	0.39960
0.10256	0.40080
0.10256	0.40000
0.10256	0.39920
0.10256	0.39841
0.10308	0.39960
0.10359	0.40079
0.10359	0.40000
0.10359	0.39921
0.10359	0.39842
0.10359	0.39764
0.10359	0.39686
0.10359	0.39608
0.10359	0.39530
0.10359	0.39453
0.10359	0.39376
0.10359	0.39300
0.10410	0.39417
0.10410	0.39341
0.10410	0.39265
0.10410	0.39189
0.10410	0.39114
0.10462	0.39231
0.10513	0.39347
0.10513	0.39272
0.10513	0.39197
0.10513	0.39122
0.10564	0.39238
0.10564	0.39163
0.10615	0.39279
0.10667	0.39394
0.10718	0.39509
0.10718	0.39434
0.10718	0.39360
0.10769	0.39474
0.10769	0.39400
0.10769	0.39326
0.10769	0.39252
0.10769	0.39179
0.10821	0.39292
0.10821	0.39219
0.10821	0.39147
0.10821	0.39074
0.10821	0.39002
0.10821	0.38930
0.10872	0.39042
0.10872	0.38971
0.10923	0.39083
0.10923	0.39011
0.10923	0.38940
0.10923	0.38869
0.10923	0.38798
0.10923	0.38727
0.10923	0.38657
0.10923	0.38587
0.10923	0.38517
0.10923	0.38448
0.10974	0.38559
0.10974	0.38489
0.10974	0.38420
0.11026	0.38530
0.11077	0.38640
0.11077	0.38571
0.11077	0.38503
0.11077	0.38434
0.11077	0.38366
0.11077	0.38298
0.11077	0.38230
0.11077	0.38163
0.11077	0.38095
0.11128	0.38204
0.11128	0.38137
0.11128	0.38070
0.11128	0.38004
0.11128	0.37937
0.11128	0.37871
0.11128	0.37805
0.11179	0.37913
0.11179	0.37847
0.11179	0.37782
0.11179	0.37716
0.11179	0.37651
0.11179	0.37586
0.11231	0.37694
0.11231	0.37629
0.11282	0.37736
0.11282	0.37671
0.11282	0.37607
0.11282	0.37543
0.11333	0.37649
0.11385	0.37755
0.11385	0.37691
0.11436	0.37797
0.11436	0.37733
0.11487	0.37838
0.11487	0.37774
0.11487	0.37710
0.11487	0.37647
0.11487	0.37584
0.11487	0.37521
0.11538	0.37625
0.11538	0.37563
0.11538	0.37500
0.11538	0.37438
0.11538	0.37375
0.11538	0.37313
0.11538	0.37252
0.11538	0.37190
0.11538	0.37129
0.11538	0.37068
0.11538	0.37007
0.11538	0.36946
0.11538	0.36885
0.11538	0.36825
0.11590	0.36928
0.11590	0.36868
0.11590	0.36808
0.11590	0.36748
0.11641	0.36851
0.11692	0.36953
0.11744	0.37055
0.11744	0.36995
0.11744	0.36935
0.11744	0.36876
0.11744	0.36817
0.11744	0.36758
0.11744	0.36699
0.11744	0.36640
0.11744	0.36581
0.11744	0.36523
0.11744	0.36465
0.11744	0.36407
0.11744	0.36349
0.11744	0.36292
0.11795	0.36392
0.11795	0.36335
0.11795	0.36278
0.11795	0.36220
0.11846	0.36321
0.11846	0.36264
0.11846	0.36207
0.11846	0.36150
0.11846	0.36094
0.11846	0.36037
0.11846	0.35981
0.11897	0.36081
0.11897	0.36025
0.11949	0.36124
0.11949	0.36068
0.11949	0.36012
0.11949	0.35957
0.11949	0.35901
0.12000	0.36000
0.12000	0.35945
0.12000	0.35890
0.12000	0.35835
0.12000	0.35780
0.12051	0.35878
0.12103	0.35976
0.12103	0.35921
0.12103	0.35866
0.12103	0.35812
0.12103	0.35758
0.12103	0.35703
0.12154	0.35801
0.12154	0.35747
0.12154	0.35693
0.12154	0.35639
0.12205	0.35736
0.12256	0.35832
0.12256	0.35778
0.12256	0.35725
0.12256	0.35672
0.12256	0.35618
0.12256	0.35565
0.12256	0.35513
0.12308	0.35608
0.12308	0.35556
0.12308	0.35503
0.12359	0.35598
0.12410	0.35693
0.12462	0.35788
0.12462	0.35735
0.12462	0.35683
0.12462	0.35630
0.12462	0.35578
0.12513	0.35673
0.12513	0.35620
0.12513	0.35569
0.12513	0.35517
0.12513	0.35465
0.12513	0.35414
0.12513	0.35362
0.12564	0.35456
0.12564	0.35405
0.12564	0.35354
0.12615	0.35447
0.12615	0.35396
0.12615	0.35345
0.12615	0.35294
0.12615	0.35244
0.12667	0.35336
0.12667	0.35286
0.12718	0.35378
0.12718	0.35328
0.12718	0.35277
0.12769	0.35369
0.12821	0.35461
0.12872	0.35552
0.12923	0.35644
0.12974	0.35734
0.12974	0.35684
0.12974	0.35634
0.13026	0.35724
0.13026	0.35674
0.13026	0.35624
0.13077	0.35714
0.13128	0.35804
0.13128	0.35754
0.13128	0.35704
0.13128	0.35655
0.13128	0.35605
0.13128	0.35556
0.13128	0.35506
0.13128	0.35457
0.13179	0.35546
0.13179	0.35497
0.13179	0.35448
0.13231	0.35537
0.13282	0.35626
0.13282	0.35577
0.13282	0.35528
0.13282	0.35479
0.13282	0.35431
0.13282	0.35383
0.13333	0.35471
0.13385	0.35559
0.13385	0.35510
0.13385	0.35462
0.13385	0.35414
0.13385	0.35366
0.13385	0.35318
0.13385	0.35270
0.13436	0.35358
0.13436	0.35310
0.13436	0.35262
0.13436	0.35215
0.13436	0.35168
0.13436	0.35121
0.13487	0.35207
0.13538	0.35294
0.13538	0.35247
0.13538	0.35200
0.13538	0.35153
0.13538	0.35106
0.13590	0.35193
0.13590	0.35146
0.13590	0.35099
0.13590	0.35053
0.13590	0.35007
0.13590	0.34960
0.13590	0.34914
0.13641	0.35000
0.13692	0.35085
0.13692	0.35039
0.13692	0.34993
0.13692	0.34948
0.13692	0.34902
0.13692	0.34856
0.13744	0.34941
0.13795	0.35026
0.13846	0.35111
0.13846	0.35065
0.13846	0.35019
0.13897	0.35104
0.13897	0.35058
0.13897	0.35013
0.13897	0.34968
0.13897	0.34923
0.13897	0.34878
0.13897	0.34833
0.13949	0.34917
0.13949	0.34872
0.13949	0.34827
0.14000	0.34910
0.14051	0.34994
0.14103	0.35077
0.14103	0.35032
0.14103	0.34987
0.14103	0.34943
0.14154	0.35025
0.14154	0.34981
0.14154	0.34937
0.14154	0.34893
0.14154	0.34848
0.14205	0.34931
0.14256	0.35013
0.14256	0.34969
0.14256	0.34925
0.14308	0.35006
0.14359	0.35088
0.14359	0.35044
0.14359	0.35000
0.14359	0.34956
0.14359	0.34913
0.14359	0.34869
0.14359	0.34826
0.14359	0.34783
0.14359	0.34739
0.14359	0.34696
0.14359	0.34653
0.14359	0.34611
0.14359	0.34568
0.14359	0.34525
0.14359	0.34483
0.14359	0.34440
0.14359	0.34398
0.14410	0.34479
0.14410	0.34436
0.14410	0.34394
0.14410	0.34352
0.14410	0.34310
0.14410	0.34268
0.14410	0.34227
0.14410	0.34185
0.14410	0.34143
0.14462	0.34223
0.14462	0.34182
0.14462	0.34140
0.14462	0.34099
0.14462	0.34058
0.14462	0.34017
0.14462	0.33976
0.14462	0.33935
0.14462	0.33894
0.14462	0.33854
0.14462	0.33813
0.14462	0.33772
0.14513	0.33852
0.14513	0.33811
0.14564	0.33890
0.14615	0.33969
0.14667	0.34048
0.14718	0.34126
0.14718	0.34086
0.14769	0.34164
0.14821	0.34242
0.14872	0.34320
0.14872	0.34279
0.14872	0.34238
0.14872	0.34198
0.14872	0.34158
0.14923	0.34235
0.14923	0.34195
0.14974	0.34272
0.14974	0.34232
0.14974	0.34192
0.14974	0.34152
0.14974	0.34112
0.14974	0.34072
0.14974	0.34033
0.14974	0.33993
0.15026	0.34070
0.15077	0.34146
0.15128	0.34223
0.15179	0.34299
0.15231	0.34375
0.15282	0.34451
0.15333	0.34527
0.15385	0.34602
0.15436	0.34677
0.15487	0.34753
0.15538	0.34828
0.15590	0.34902
0.15641	0.34977
0.15692	0.35052
0.15692	0.35011
0.15692	0.34971
0.15692	0.34932
0.15744	0.35006
0.15744	0.34966
0.15795	0.35040
0.15795	0.35000
0.15795	0.34960
0.15795	0.34921
0.15795	0.34881
0.15795	0.34842
0.15846	0.34915
0.15897	0.34989
0.15897	0.34949
0.15897	0.34910
0.15897	0.34871
0.15897	0.34831
0.15897	0.34792
0.15897	0.34753
0.15897	0.34714
0.15897	0.34676
0.15897	0.34637
0.15897	0.34598
0.15897	0.34560
0.15897	0.34521
0.15897	0.34483
0.15949	0.34556
0.15949	0.34517
0.15949	0.34479
0.16000	0.34551
0.16000	0.34513
0.16000	0.34475
0.16000	0.34437
0.16000	0.34399
0.16000	0.34361
0.16000	0.34323
0.16000	0.34286
0.16000	0.34248
0.16000	0.34211
0.16000	0.34173
0.16000	0.34136
0.16000	0.34098
0.16000	0.34061
0.16000	0.34024
0.16051	0.34096
0.16051	0.34059
0.16051	0.34022
0.16051	0.33985
0.16051	0.33948
0.16051	0.33911
0.16103	0.33983
0.16154	0.34054
0.16205	0.34125
0.16256	0.34196
0.16308	0.34267
0.16359	0.34338
0.16359	0.34301
0.16359	0.34264
0.16359	0.34227
0.16359	0.34191
0.16359	0.34154
0.16410	0.34225
0.16410	0.34188
0.16410	0.34152
0.16410	0.34115
0.16410	0.34079
0.16410	0.34043
0.16410	0.34006
0.16410	0.33970
0.16410	0.33934
0.16462	0.34004
0.16513	0.34074
0.16564	0.34144
0.16615	0.34213
0.16667	0.34283
0.16718	0.34352
0.16769	0.34421
0.16769	0.34385
0.16769	0.34349
0.16769	0.34313
0.16769	0.34277
0.16821	0.34346
0.16821	0.34310
0.16821	0.34274
0.16821	0.34238
0.16821	0.34202
0.16821	0.34167
0.16821	0.34131
0.16872	0.34200
0.16872	0.34164
0.16872	0.34129
0.16872	0.34093
0.16872	0.34058
0.16872	0.34023
0.16923	0.34091
0.16923	0.34056
0.16923	0.34021
0.16923	0.33986
0.16923	0.33951
0.16923	0.33916
0.16923	0.33881
0.16923	0.33846
0.16923	0.33811
0.16923	0.33777
0.16923	0.33742
0.16974	0.33810
0.16974	0.33776
0.16974	0.33741
0.17026	0.33809
0.17026	0.33774
0.17077	0.33841
0.17077	0.33807
0.17077	0.33773
0.17128	0.33840
0.17179	0.33907
0.17179	0.33873
0.17179	0.33838
0.17179	0.33804
0.17231	0.33871
0.17231	0.33837
0.17231	0.33803
0.17231	0.33769
0.17231	0.33735
0.17231	0.33701
0.17231	0.33667
0.17231	0.33634
0.17231	0.33600
0.17231	0.33566
0.17282	0.33633
0.17282	0.33599
0.17333	0.33665
0.17385	0.33731
0.17385	0.33698
0.17385	0.33664
0.17385	0.33631
0.17385	0.33598
0.17385	0.33564
0.17385	0.33531
0.17385	0.33498
0.17385	0.33465
0.17436	0.33531
0.17436	0.33498
0.17436	0.33465
0.17487	0.33530
0.17487	0.33497
0.17487	0.33464
0.17487	0.33431
0.17487	0.33399
0.17487	0.33366
0.17487	0.33333
0.17487	0.33301
0.17487	0.33268
0.17487	0.33236
0.17487	0.33204
0.17487	0.33171
0.17487	0.33139
0.17487	0.33107
0.17487	0.33075
0.17487	0.33043
0.17487	0.33011
0.17487	0.32979
0.17487	0.32947
0.17487	0.32915
0.17487	0.32883
0.17487	0.32852
0.17487	0.32820
0.17487	0.32788
0.17487	0.32757
0.17487	0.32726
0.17487	0.32694
0.17487	0.32663
0.17538	0.32727
0.17538	0.32696
0.17538	0.32665
0.17590	0.32729
0.17590	0.32698
0.17590	0.32667
0.17590	0.32636
0.17590	0.32605
0.17590	0.32574
0.17590	0.32543
0.17590	0.32512
0.17641	0.32576
0.17641	0.32545
0.17641	0.32514
0.17641	0.32483
0.17641	0.32453
0.17641	0.32422
0.17641	0.32392
0.17641	0.32361
0.17641	0.32331
0.17641	0.32300
0.17641	0.32270
0.17641	0.32240
0.17641	0.32210
0.17692	0.32273
0.17692	0.32243
0.17692	0.32213
0.17692	0.32183
0.17692	0.32153
0.17692	0.32123
0.17744	0.32186
0.17744	0.32156
0.17744	0.32126
0.17744	0.32096
0.17744	0.32067
0.17744	0.32037
0.17744	0.32007
0.17744	0.31978
0.17744	0.31948
0.17744	0.31919
0.17744	0.31889
0.17744	0.31860
0.17744	0.31831
0.17744	0.31801
0.17744	0.31772
0.17744	0.31743
0.17744	0.31714
0.17744	0.31685
0.17744	0.31656
0.17744	0.31627
0.17744	0.31598
0.17744	0.31569
0.17795	0.31632
0.17795	0.31603
0.17795	0.31574
0.17795	0.31545
0.17795	0.31517
0.17795	0.31488
0.17795	0.31460
0.17795	0.31431
0.17795	0.31403
0.17795	0.31374
0.17795	0.31346
0.17846	0.31408
0.17846	0.31380
0.17846	0.31351
0.17897	0.31413
0.17897	0.31385
0.17897	0.31357
0.17949	0.31418
0.18000	0.31480
0.18000	0.31452
0.18000	0.31423
0.18000	0.31395
0.18000	0.31367
0.18000	0.31339
0.18000	0.31311
0.18000	0.31283
0.18051	0.31345
0.18051	0.31317
0.18051	0.31289
0.18051	0.31261
0.18051	0.31233
0.18051	0.31206
0.18051	0.31178
0.18051	0.31150
0.18051	0.31123
0.18103	0.31184
0.18154	0.31244
0.18205	0.31305
0.18205	0.31278
0.18205	0.31250
0.18205	0.31223
0.18205	0.31195
0.18205	0.31168
0.18205	0.31140
0.18205	0.31113
0.18205	0.31086
0.18205	0.31059
0.18205	0.31031
0.18205	0.31004
0.18205	0.30977
0.18205	0.30950
0.18205	0.30923
0.18205	0.30896
0.18205	0.30870
0.18205	0.30843
0.18205	0.30816
0.18205	0.30789
0.18205	0.30763
0.18205	0.30736
0.18205	0.30709
0.18205	0.30683
0.18205	0.30656
0.18205	0.30630
0.18205	0.30603
0.18256	0.30663
0.18308	0.30723
0.18359	0.30782
0.18410	0.30842
0.18462	0.30901
0.18513	0.30961
0.18513	0.30934
0.18513	0.30908
0.18513	0.30881
0.18513	0.30855
0.18513	0.30828
0.18564	0.30887
0.18564	0.30861
0.18564	0.30835
0.18615	0.30894
0.18667	0.30952
0.18667	0.30926
0.18667	0.30900
0.18667	0.30874
0.18718	0.30932
0.18718	0.30906
0.18718	0.30880
0.18718	0.30854
0.18718	0.30828
0.18718	0.30802
0.18718	0.30776
0.18718	0.30750
0.18718	0.30724
0.18718	0.30698
0.18718	0.30672
0.18769	0.30730
0.18769	0.30705
0.18769	0.30679
0.18769	0.30653
0.18769	0.30628
0.18769	0.30602
0.18769	0.30576
0.18769	0.30551
0.18769	0.30525
0.18821	0.30583
0.18821	0.30558
0.18821	0.30532
0.18872	0.30590
0.18872	0.30565
0.18872	0.30539
0.18872	0.30514
0.18872	0.30489
0.18872	0.30464
0.18872	0.30438
0.18872	0.30413
0.18872	0.30388
0.18923	0.30446
0.18923	0.30420
0.18923	0.30395
0.18923	0.30370
0.18923	0.30345
0.18923	0.30320
0.18974	0.30378
0.18974	0.30353
0.18974	0.30328
0.18974	0.30303
0.18974	0.30278
0.19026	0.30335
0.19026	0.30310
0.19026	0.30286
0.19026	0.30261
0.19026	0.30236
0.19026	0.30212
0.19026	0.30187
0.19026	0.30163
0.19026	0.30138
0.19026	0.30114
0.19026	0.30089
0.19077	0.30146
0.19077	0.30121
0.19128	0.30178
0.19128	0.30154
0.19128	0.30129
0.19128	0.30105
0.19128	0.30081
0.19179	0.30137
0.19179	0.30113
0.19179	0.30088
0.19179	0.30064
0.19179	0.30040
0.19179	0.30016
0.19179	0.29992
0.19179	0.29968
0.19231	0.30024
0.19231	0.30000
0.19231	0.29976
0.19231	0.29952
0.19231	0.29928
0.19231	0.29904
0.19231	0.29880
0.19282	0.29936
0.19282	0.29912
0.19282	0.29889
0.19282	0.29865
0.19282	0.29841
0.19282	0.29818
0.19282	0.29794
0.19282	0.29770
0.19282	0.29747
0.19282	0.29723
0.19282	0.29700
0.19282	0.29676
0.19282	0.29653
0.19282	0.29630
0.19282	0.29606
0.19282	0.29583
0.19282	0.29560
0.19282	0.29537
0.19282	0.29513
0.19282	0.29490
0.19282	0.29467
0.19282	0.29444
0.19282	0.29421
0.19282	0.29398
0.19282	0.29375
0.19333	0.29430
0.19333	0.29407
0.19333	0.29384
0.19333	0.29361
0.19333	0.29339
0.19333	0.29316
0.19333	0.29293
0.19333	0.29270
0.19385	0.29325
0.19385	0.29302
0.19385	0.29280
0.19385	0.29257
0.19385	0.29234
0.19385	0.29212
0.19385	0.29189
0.19385	0.29167
0.19436	0.29221
0.19436	0.29199
0.19436	0.29176
0.19436	0.29154
0.19436	0.29131
0.19436	0.29109
0.19436	0.29087
0.19436	0.29064
0.19436	0.29042
0.19436	0.29020
0.19436	0.28998
0.19436	0.28976
0.19436	0.28953
0.19436	0.28931
0.19436	0.28909
0.19436	0.28887
0.19436	0.28865
0.19436	0.28843
0.19436	0.28821
0.19487	0.28875
0.19487	0.28853
0.19487	0.28832
0.19538	0.28886
0.19538	0.28864
0.19538	0.28842
0.19538	0.28820
0.19538	0.28798
0.19538	0.28776
0.19590	0.28830
0.19590	0.28808
0.19590	0.28787
0.19590	0.28765
0.19590	0.28743
0.19590	0.28722
0.19590	0.28700
0.19641	0.28754
0.19641	0.28732
0.19641	0.28711
0.19692	0.28764
0.19692	0.28743
0.19744	0.28796
0.19795	0.28849
0.19795	0.28827
0.19795	0.28806
0.19795	0.28784
0.19846	0.28838
0.19846	0.28816
0.19846	0.28795
0.19897	0.28848
0.19897	0.28826
0.19897	0.28805
0.19897	0.28783
0.19897	0.28762
0.19897	0.28741
0.19897	0.28719
0.19897	0.28698
0.19897	0.28677
0.19897	0.28656
0.19897	0.28635
0.19897	0.28614
0.19897	0.28592
0.19897	0.28571
0.19897	0.28550
0.19897	0.28529
0.19897	0.28508
0.19897	0.28488
0.19897	0.28467
0.19949	0.28519
0.19949	0.28498
0.20000	0.28551
0.20000	0.28530
0.20051	0.28582
0.20051	0.28561
0.20051	0.28540
0.20051	0.28519
0.20103	0.28571
0.20103	0.28551
0.20103	0.28530
0.20103	0.28509
0.20103	0.28488
0.20103	0.28468
0.20103	0.28447
0.20154	0.28499
0.20154	0.28478
0.20154	0.28458
0.20154	0.28437
0.20154	0.28416
0.20154	0.28396
0.20154	0.28375
0.20154	0.28355
0.20154	0.28335
0.20154	0.28314
0.20154	0.28294
0.20154	0.28273
0.20205	0.28325
0.20256	0.28376
0.20256	0.28356
0.20256	0.28336
0.20256	0.28315
0.20256	0.28295
0.20256	0.28275
0.20256	0.28255
0.20256	0.28234
0.20256	0.28214
0.20256	0.28194
0.20256	0.28174
0.20256	0.28154
0.20256	0.28134
0.20256	0.28114
0.20256	0.28094
0.20256	0.28074
0.20308	0.28125
0.20308	0.28105
0.20308	0.28085
0.20308	0.28065
0.20308	0.28045
0.20308	0.28025
0.20308	0.28006
0.20308	0.27986
0.20308	0.27966
0.20308	0.27946
0.20308	0.27927
0.20308	0.27907
0.20308	0.27887
0.20308	0.27868
0.20308	0.27848
0.20308	0.27829
0.20308	0.27809
0.20308	0.27789
0.20308	0.27770
0.20308	0.27751
0.20308	0.27731
0.20308	0.27712
0.20308	0.27692
0.20359	0.27743
0.20359	0.27723
0.20359	0.27704
0.20359	0.27685
0.20359	0.27666
0.20359	0.27646
0.20359	0.27627
0.20359	0.27608
0.20359	0.27589
0.20410	0.27639
0.20410	0.27620
0.20410	0.27601
0.20410	0.27581
0.20410	0.27562
0.20410	0.27543
0.20410	0.27524
0.20410	0.27505
0.20410	0.27486
0.20410	0.27467
0.20410	0.27448
0.20462	0.27498
0.20462	0.27479
0.20462	0.27460
0.20462	0.27442
0.20513	0.27491
0.20513	0.27473
0.20513	0.27454
0.20513	0.27435
0.20513	0.27416
0.20513	0.27397
0.20513	0.27379
0.20513	0.27360
0.20513	0.27341
0.20513	0.27322
0.20513	0.27304
0.20564	0.27353
0.20564	0.27335
0.20564	0.27316
0.20564	0.27297
0.20564	0.27279
0.20564	0.27260
0.20564	0.27242
0.20564	0.27223
0.20564	0.27205
0.20564	0.27186
0.20564	0.27168
0.20564	0.27150
0.20564	0.27131
0.20564	0.27113
0.20615	0.27162
0.20615	0.27144
0.20615	0.27126
0.20615	0.27107
0.20615	0.27089
0.20615	0.27071
0.20667	0.27120
0.20667	0.27102
0.20667	0.27083
0.20667	0.27065
0.20718	0.27114
0.20718	0.27096
0.20718	0.27078
0.20769	0.27127
0.20769	0.27108
0.20769	0.27090
0.20769	0.27072
0.20821	0.27121
0.20821	0.27103
0.20821	0.27085
0.20872	0.27133
0.20872	0.27115
0.20872	0.27097
0.20872	0.27079
0.20872	0.27061
0.20872	0.27043
0.20923	0.27092
0.20974	0.27140
0.21026	0.27188
0.21026	0.27170
0.21026	0.27152
0.21077	0.27201
0.21077	0.27183
0.21077	0.27165
0.21077	0.27147
0.21128	0.27195
0.21128	0.27177
0.21128	0.27159
0.21128	0.27141
0.21128	0.27123
0.21128	0.27105
0.21128	0.27087
0.21128	0.27070
0.21128	0.27052
0.21179	0.27100
0.21179	0.27082
0.21179	0.27064
0.21231	0.27112
0.21231	0.27094
0.21231	0.27077
0.21231	0.27059
0.21231	0.27041
0.21231	0.27023
0.21231	0.27006
0.21282	0.27053
0.21282	0.27036
0.21282	0.27018
0.21282	0.27001
0.21333	0.27048
0.21333	0.27031
0.21333	0.27013
0.21333	0.26995
0.21333	0.26978
0.21333	0.26960
0.21333	0.26943
0.21333	0.26926
0.21333	0.26908
0.21333	0.26891
0.21333	0.26873
0.21333	0.26856
0.21333	0.26839
0.21385	0.26886
0.21385	0.26869
0.21385	0.26851
0.21385	0.26834
0.21385	0.26817
0.21385	0.26799
0.21385	0.26782
0.21385	0.26765
0.21385	0.26748
0.21436	0.26795
0.21487	0.26842
0.21487	0.26825
0.21487	0.26807
0.21487	0.26790
0.21538	0.26837
0.21590	0.26884
0.21590	0.26867
0.21641	0.26913
0.21641	0.26896
0.21641	0.26879
0.21641	0.26862
0.21692	0.26908
0.21744	0.26955
0.21744	0.26938
0.21795	0.26984
0.21795	0.26967
0.21846	0.27013
0.21846	0.26996
0.21846	0.26979
0.21846	0.26962
0.21846	0.26945
0.21846	0.26928
0.21846	0.26911
0.21846	0.26894
0.21846	0.26877
0.21846	0.26860
0.21846	0.26843
0.21846	0.26826
0.21846	0.26809
0.21846	0.26792
0.21846	0.26776
0.21846	0.26759
0.21846	0.26742
0.21846	0.26725
0.21846	0.26708
0.21846	0.26692
0.21846	0.26675
0.21846	0.26658
0.21846	0.26642
0.21897	0.26687
0.21949	0.26733
0.21949	0.26717
0.21949	0.26700
0.21949	0.26683
0.21949	0.26667
0.21949	0.26650
0.21949	0.26633
0.21949	0.26617
0.21949	0.26600
0.21949	0.26584
0.21949	0.26567
0.22000	0.26613
0.22000	0.26596
0.22000	0.26580
0.22000	0.26563
0.22000	0.26547
0.22000	0.26531
0.22000	0.26514
0.22051	0.26560
0.22051	0.26543
0.22051	0.26527
0.22051	0.26510
0.22051	0.26494
0.22051	0.26478
0.22051	0.26462
0.22051	0.26445
0.22103	0.26490
0.22103	0.26474
0.22103	0.26458
0.22103	0.26442
0.22103	0.26426
0.22103	0.26409
0.22103	0.26393
0.22154	0.26438
0.22154	0.26422
0.22205	0.26467
0.22205	0.26451
0.22205	0.26435
0.22205	0.26419
0.22256	0.26463
0.22256	0.26447
0.22256	0.26431
0.22256	0.26415
0.22256	0.26399
0.22256	0.26383
0.22256	0.26367
0.22256	0.26351
0.22256	0.26335
0.22256	0.26319
0.22308	0.26364
0.22359	0.26408
0.22359	0.26392
0.22359	0.26376
0.22359	0.26360
0.22410	0.26405
0.22410	0.26389
0.22410	0.26373
0.22410	0.26357
0.22462	0.26401
0.22462	0.26386
0.22462	0.26370
0.22462	0.26354
0.22462	0.26338
0.22462	0.26322
0.22462	0.26306
0.22462	0.26291
0.22462	0.26275
0.22462	0.26259
0.22462	0.26243
0.22513	0.26287
0.22513	0.26272
0.22513	0.26256
0.22513	0.26240
0.22513	0.26225
0.22513	0.26209
0.22513	0.26193
0.22513	0.26178
0.22513	0.26162
0.22513	0.26147
0.22513	0.26131
0.22513	0.26115
0.22513	0.26100
0.22513	0.26084
0.22564	0.26128
0.22564	0.26113
0.22615	0.26157
0.22615	0.26141
0.22615	0.26126
0.22667	0.26169
0.22667	0.26154
0.22667	0.26138
0.22667	0.26123
0.22667	0.26108
0.22667	0.26092
0.22667	0.26077
0.22667	0.26061
0.22667	0.26046
0.22667	0.26031
0.22667	0.26015
0.22667	0.26000
0.22667	0.25985
0.22667	0.25969
0.22667	0.25954
0.22667	0.25939
0.22667	0.25924
0.22667	0.25909
0.22718	0.25952
0.22718	0.25937
0.22718	0.25922
0.22718	0.25906
0.22718	0.25891
0.22718	0.25876
0.22718	0.25861
0.22718	0.25846
0.22718	0.25831
0.22718	0.25816
0.22718	0.25801
0.22718	0.25786
0.22718	0.25771
0.22718	0.25756
0.22718	0.25741
0.22718	0.25726
0.22718	0.25711
0.22718	0.25696
0.22718	0.25681
0.22718	0.25666
0.22718	0.25651
0.22718	0.25637
0.22718	0.25622
0.22718	0.25607
0.22718	0.25592
0.22718	0.25577
0.22718	0.25563
0.22718	0.25548
0.22718	0.25533
0.22769	0.25576
0.22769	0.25561
0.22769	0.25547
0.22769	0.25532
0.22769	0.25517
0.22769	0.25503
0.22769	0.25488
0.22769	0.25473
0.22769	0.25459
0.22769	0.25444
0.22769	0.25430
0.22769	0.25415
0.22769	0.25400
0.22769	0.25386
0.22769	0.25371
0.22769	0.25357
0.22769	0.25342
0.22769	0.25328
0.22821	0.25371
0.22821	0.25356
0.22821	0.25342
0.22821	0.25327
0.22821	0.25313
0.22821	0.25298
0.22821	0.25284
0.22821	0.25270
0.22821	0.25255
0.22821	0.25241
0.22821	0.25227
0.22821	0.25212
0.22821	0.25198
0.22821	0.25184
0.22821	0.25170
0.22821	0.25155
0.22821	0.25141
0.22821	0.25127
0.22872	0.25169
0.22872	0.25155
0.22872	0.25141
0.22872	0.25127
0.22872	0.25113
0.22872	0.25098
0.22923	0.25141
0.22923	0.25126
0.22974	0.25169
0.23026	0.25211
0.23026	0.25196
0.23026	0.25182
0.23026	0.25168
0.23026	0.25154
0.23026	0.25140
0.23026	0.25126
0.23026	0.25112
0.23026	0.25098
0.23026	0.25084
0.23026	0.25070
0.23026	0.25056
0.23026	0.25042
0.23026	0.25028
0.23077	0.25070
0.23077	0.25056
0.23077	0.25042
0.23077	0.25028
0.23077	0.25014
0.23077	0.25000
0.23077	0.24986
0.23077	0.24972
0.23077	0.24958
0.23077	0.24945
0.23077	0.24931
0.23077	0.24917
0.23077	0.24903
0.23077	0.24889
0.23077	0.24876
0.23077	0.24862
0.23077	0.24848
0.23077	0.24834
0.23077	0.24821
0.23077	0.24807
0.23077	0.24793
0.23077	0.24780
0.23128	0.24821
0.23128	0.24807
0.23128	0.24794
0.23128	0.24780
0.23128	0.24767
0.23128	0.24753
0.23128	0.24739
0.23128	0.24726
0.23128	0.24712
0.23128	0.24699
0.23128	0.24685
0.23128	0.24672
0.23128	0.24658
0.23128	0.24645
0.23128	0.24631
0.23128	0.24618
0.23128	0.24604
0.23128	0.24591
0.23128	0.24578
0.23128	0.24564
0.23128	0.24551
0.23128	0.24538
0.23179	0.24579
0.23179	0.24565
0.23179	0.24552
0.23231	0.24593
0.23282	0.24634
0.23333	0.24675
0.23385	0.24715
0.23385	0.24702
0.23385	0.24689
0.23385	0.24675
0.23385	0.24662
0.23385	0.24649
0.23385	0.24635
0.23385	0.24622
0.23385	0.24609
0.23385	0.24595
0.23385	0.24582
0.23436	0.24623
0.23436	0.24610
0.23436	0.24596
0.23487	0.24637
0.23487	0.24624
0.23538	0.24664
0.23538	0.24651
0.23538	0.24638
0.23538	0.24624
0.23538	0.24611
0.23538	0.24598
0.23538	0.24585
0.23538	0.24572
0.23538	0.24559
0.23538	0.24545
0.23538	0.24532
0.23538	0.24519
0.23538	0.24506
0.23538	0.24493
0.23538	0.24480
0.23538	0.24467
0.23538	0.24454
0.23538	0.24441
0.23538	0.24428
0.23538	0.24415
0.23538	0.24402
0.23538	0.24389
0.23538	0.24376
0.23538	0.24363
0.23538	0.24350
0.23538	0.24337
0.23538	0.24324
0.23538	0.24311
0.23538	0.24299
0.23538	0.24286
0.23538	0.24273
0.23538	0.24260
0.23590	0.24300
0.23590	0.24287
0.23590	0.24274
0.23590	0.24262
0.23590	0.24249
0.23590	0.24236
0.23590	0.24223
0.23641	0.24263
0.23641	0.24250
0.23641	0.24238
0.23641	0.24225
0.23641	0.24212
0.23641	0.24199
0.23641	0.24187
0.23641	0.24174
0.23641	0.24161
0.23692	0.24201
0.23744	0.24241
0.23744	0.24228
0.23744	0.24215
0.23795	0.24255
0.23795	0.24242
0.23795	0.24230
0.23795	0.24217
0.23795	0.24204
0.23795	0.24192
0.23795	0.24179
0.23795	0.24167
0.23795	0.24154
0.23795	0.24142
0.23795	0.24129
0.23795	0.24116
0.23795	0.24104
0.23795	0.24091
0.23795	0.24079
0.23795	0.24066
0.23795	0.24054
0.23795	0.24041
0.23795	0.24029
0.23795	0.24017
0.23795	0.24004
0.23795	0.23992
0.23795	0.23979
0.23795	0.23967
0.23795	0.23955
0.23795	0.23942
0.23795	0.23930
0.23795	0.23918
0.23795	0.23905
0.23846	0.23944
0.23846	0.23932
0.23846	0.23920
0.23846	0.23907
0.23846	0.23895
0.23846	0.23883
0.23846	0.23871
0.23846	0.23858
0.23846	0.23846
0.23846	0.23834
0.23846	0.23822
0.23846	0.23810
0.23846	0.23797
0.23846	0.23785
0.23846	0.23773
0.23897	0.23812
0.23897	0.23800
0.23897	0.23788
0.23897	0.23776
0.23897	0.23763
0.23897	0.23751
0.23949	0.23790
0.23949	0.23778
0.23949	0.23766
0.23949	0.23754
0.23949	0.23742
0.23949	0.23730
0.23949	0.23718
0.23949	0.23706
0.23949	0.23694
0.23949	0.23682
0.23949	0.23670
0.23949	0.23658
0.24000	0.23696
0.24051	0.23735
0.24051	0.23723
0.24051	0.23711
0.24051	0.23699
0.24051	0.23687
0.24051	0.23675
0.24051	0.23663
0.24103	0.23701
0.24154	0.23740
0.24154	0.23728
0.24154	0.23716
0.24154	0.23704
0.24154	0.23692
0.24154	0.23680
0.24154	0.23668
0.24154	0.23656
0.24154	0.23645
0.24154	0.23633
0.24154	0.23621
0.24154	0.23609
0.24154	0.23597
0.24154	0.23585
0.24154	0.23574
0.24154	0.23562
0.24154	0.23550
0.24154	0.23538
0.24154	0.23526
0.24154	0.23515
0.24154	0.23503
0.24154	0.23491
0.24154	0.23480
0.24154	0.23468
0.24154	0.23456
0.24154	0.23444
0.24154	0.23433
0.24154	0.23421
0.24154	0.23410
0.24154	0.23398
0.24154	0.23386
0.24154	0.23375
0.24154	0.23363
0.24154	0.23352
0.24154	0.23340
0.24154	0.23328
0.24154	0.23317
0.24154	0.23305
0.24154	0.23294
0.24154	0.23282
0.24154	0.23271
0.24154	0.23259
0.24154	0.23248
0.24154	0.23236
0.24154	0.23225
0.24154	0.23213
0.24205	0.23251
0.24205	0.23240
0.24205	0.23228
0.24205	0.23217
0.24205	0.23206
0.24205	0.23194
0.24205	0.23183
0.24205	0.23171
0.24205	0.23160
0.24205	0.23149
0.24205	0.23137
0.24205	0.23126
0.24205	0.23115
0.24205	0.23103
0.24205	0.23092
0.24205	0.23081
0.24205	0.23069
0.24205	0.23058
0.24256	0.23096
0.24256	0.23084
0.24256	0.23073
0.24256	0.23062
0.24256	0.23051
0.24256	0.23039
0.24256	0.23028
0.24256	0.23017
0.24256	0.23006
0.24256	0.22995
0.24256	0.22983
0.24256	0.22972
0.24256	0.22961
0.24256	0.22950
0.24256	0.22939
0.24256	0.22928
0.24256	0.22917
0.24256	0.22906
0.24256	0.22894
0.24256	0.22883
0.24256	0.22872
0.24256	0.22861
0.24256	0.22850
0.24256	0.22839
0.24256	0.22828
0.24256	0.22817
0.24256	0.22806
0.24256	0.22795
0.24256	0.22784
0.24256	0.22773
0.24256	0.22762
0.24256	0.22751
0.24256	0.22740
0.24256	0.22729
0.24256	0.22719
0.24308	0.22756
0.24308	0.22745
0.24308	0.22734
0.24308	0.22723
0.24308	0.22712
0.24308	0.22701
0.24308	0.22690
0.24308	0.22679
0.24308	0.22669
0.24308	0.22658
0.24308	0.22647
0.24308	0.22636
0.24308	0.22625
0.24308	0.22615
0.24308	0.22604
0.24359	0.22641
0.24359	0.22630
0.24359	0.22619
0.24359	0.22608
0.24410	0.22645
0.24410	0.22634
0.24462	0.22671
0.24462	0.22660
0.24462	0.22650
0.24462	0.22639
0.24462	0.22628
0.24462	0.22617
0.24462	0.22607
0.24462	0.22596
0.24462	0.22585
0.24462	0.22575
0.24462	0.22564
0.24462	0.22553
0.24462	0.22543
0.24462	0.22532
0.24462	0.22521
0.24462	0.22511
0.24462	0.22500
0.24513	0.22537
0.24513	0.22526
0.24513	0.22515
0.24513	0.22505
0.24513	0.22494
0.24513	0.22484
0.24513	0.22473
0.24564	0.22509
0.24564	0.22499
0.24564	0.22488
0.24564	0.22478
0.24564	0.22467
0.24564	0.22457
0.24564	0.22446
0.24564	0.22436
0.24564	0.22425
0.24564	0.22415
0.24564	0.22404
0.24564	0.22394
0.24564	0.22383
0.24564	0.22373
0.24564	0.22362
0.24564	0.22352
0.24564	0.22341
0.24564	0.22331
0.24564	0.22321
0.24564	0.22310
0.24564	0.22300
0.24564	0.22289
0.24564	0.22279
0.24564	0.22269
0.24564	0.22258
0.24564	0.22248
0.24564	0.22238
0.24564	0.22227
0.24564	0.22217
0.24564	0.22207
0.24564	0.22196
0.24564	0.22186
0.24564	0.22176
0.24564	0.22166
0.24564	0.22155
0.24564	0.22145
0.24564	0.22135
0.24564	0.22125
0.24564	0.22114
0.24615	0.22150
0.24667	0.22186
0.24667	0.22176
0.24667	0.22166
0.24667	0.22156
0.24667	0.22145
0.24667	0.22135
0.24667	0.22125
0.24667	0.22115
0.24667	0.22105
0.24667	0.22095
0.24667	0.22084
0.24667	0.22074
0.24667	0.22064
0.24667	0.22054
0.24667	0.22044
0.24667	0.22034
0.24667	0.22024
0.24667	0.22014
0.24667	0.22004
0.24667	0.21994
0.24667	0.21984
0.24667	0.21974
0.24667	0.21963
0.24667	0.21953
0.24667	0.21943
0.24667	0.21933
0.24667	0.21923
0.24667	0.21913
0.24667	0.21903
0.24667	0.21893
0.24667	0.21884
0.24718	0.21919
0.24718	0.21909
0.24718	0.21899
0.24718	0.21889
0.24718	0.21879
0.24718	0.21869
0.24718	0.21859
0.24769	0.21895
0.24769	0.21885
0.24769	0.21875
0.24769	0.21865
0.24769	0.21855
0.24769	0.21845
0.24821	0.21881
0.24821	0.21871
0.24821	0.21861
0.24821	0.21851
0.24821	0.21841
0.24821	0.21831
0.24821	0.21821
0.24872	0.21857
0.24872	0.21847
0.24872	0.21837
0.24872	0.21827
0.24872	0.21817
0.24923	0.21853
0.24923	0.21843
0.24923	0.21833
0.24923	0.21823
0.24923	0.21813
0.24923	0.21803
0.24923	0.21794
0.24923	0.21784
0.24923	0.21774
0.24923	0.21764
0.24923	0.21755
0.24923	0.21745
0.24923	0.21735
0.24923	0.21726
0.24923	0.21716
0.24923	0.21706
0.24974	0.21741
0.24974	0.21731
0.24974	0.21722
0.24974	0.21712
0.24974	0.21702
0.24974	0.21693
0.24974	0.21683
0.24974	0.21673
0.24974	0.21664
0.24974	0.21654
0.24974	0.21644
0.24974	0.21635
0.24974	0.21625
0.24974	0.21616
0.24974	0.21606
0.24974	0.21596
0.24974	0.21587
0.24974	0.21577
0.24974	0.21568
0.25026	0.21602
0.25077	0.21637
0.25077	0.21628
0.25077	0.21618
0.25077	0.21608
0.25077	0.21599
0.25077	0.21589
0.25077	0.21580
0.25077	0.21570
0.25077	0.21561
0.25077	0.21551
0.25077	0.21542
0.25077	0.21532
0.25077	0.21523
0.25128	0.21557
0.25128	0.21548
0.25128	0.21538
0.25128	0.21529
0.25128	0.21520
0.25128	0.21510
0.25128	0.21501
0.25128	0.21491
0.25128	0.21482
0.25128	0.21472
0.25128	0.21463
0.25128	0.21454
0.25128	0.21444
0.25179	0.21479
0.25179	0.21469
0.25231	0.21503
0.25231	0.21494
0.25231	0.21485
0.25282	0.21519
0.25282	0.21510
0.25282	0.21500
0.25282	0.21491
0.25282	0.21481
0.25282	0.21472
0.25282	0.21463
0.25282	0.21453
0.25333	0.21488
0.25333	0.21478
0.25333	0.21469
0.25333	0.21460
0.25333	0.21450
0.25333	0.21441
0.25333	0.21432
0.25333	0.21422
0.25333	0.21413
0.25333	0.21404
0.25385	0.21438
0.25385	0.21429
0.25385	0.21419
0.25385	0.21410
0.25385	0.21401
0.25385	0.21392
0.25385	0.21382
0.25385	0.21373
0.25385	0.21364
0.25385	0.21355
0.25385	0.21345
0.25385	0.21336
0.25385	0.21327
0.25385	0.21318
0.25385	0.21309
0.25436	0.21343
0.25436	0.21333
0.25436	0.21324
0.25436	0.21315
0.25436	0.21306
0.25436	0.21297
0.25436	0.21288
0.25436	0.21278
0.25436	0.21269
0.25436	0.21260
0.25436	0.21251
0.25436	0.21242
0.25436	0.21233
0.25436	0.21224
0.25436	0.21215
0.25436	0.21206
0.25436	0.21197
0.25436	0.21188
0.25436	0.21178
0.25436	0.21169
0.25436	0.21160
0.25436	0.21151
0.25436	0.21142
0.25436	0.21133
0.25436	0.21124
0.25436	0.21115
0.25436	0.21106
0.25436	0.21097
0.25436	0.21088
0.25436	0.21079
0.25436	0.21071
0.25436	0.21062
0.25436	0.21053
0.25436	0.21044
0.25436	0.21035
0.25436	0.21026
0.25436	0.21017
0.25436	0.21008
0.25436	0.20999
0.25436	0.20990
0.25436	0.20981
0.25436	0.20973
0.25436	0.20964
0.25436	0.20955
0.25487	0.20988
0.25487	0.20979
0.25487	0.20970
0.25487	0.20962
0.25487	0.20953
0.25487	0.20944
0.25487	0.20935
0.25487	0.20926
0.25487	0.20918
0.25487	0.20909
0.25487	0.20900
0.25487	0.20891
0.25487	0.20882
0.25487	0.20874
0.25487	0.20865
0.25487	0.20856
0.25487	0.20847
0.25487	0.20839
0.25487	0.20830
0.25487	0.20821
0.25487	0.20812
0.25538	0.20846
0.25538	0.20837
0.25538	0.20828
0.25538	0.20819
0.25590	0.20852
0.25590	0.20844
0.25590	0.20835
0.25590	0.20826
0.25590	0.20818
0.25590	0.20809
0.25590	0.20800
0.25590	0.20792
0.25641	0.20825
0.25692	0.20858
0.25692	0.20849
0.25692	0.20840
0.25692	0.20832
0.25692	0.20823
0.25692	0.20814
0.25692	0.20806
0.25692	0.20797
0.25692	0.20788
0.25692	0.20780
0.25692	0.20771
0.25692	0.20763
0.25692	0.20754
0.25692	0.20745
0.25692	0.20737
0.25692	0.20728
0.25692	0.20720
0.25692	0.20711
0.25692	0.20702
0.25692	0.20694
0.25692	0.20685
0.25692	0.20677
0.25744	0.20710
0.25744	0.20701
0.25744	0.20692
0.25744	0.20684
0.25795	0.20717
0.25846	0.20749
0.25897	0.20782
0.25897	0.20773
0.25897	0.20765
0.25897	0.20756
0.25897	0.20748
0.25949	0.20780
0.26000	0.20813
0.26000	0.20804
0.26000	0.20796
0.26000	0.20787
0.26000	0.20779
0.26000	0.20770
0.26000	0.20762
0.26000	0.20753
0.26000	0.20745
0.26000	0.20736
0.26000	0.20728
0.26000	0.20719
0.26000	0.20711
0.26000	0.20702
0.26000	0.20694
0.26051	0.20726
0.26051	0.20718
0.26051	0.20709
0.26051	0.20701
0.26051	0.20692
0.26051	0.20684
0.26051	0.20676
0.26051	0.20667
0.26051	0.20659
0.26051	0.20650
0.26051	0.20642
0.26051	0.20634
0.26051	0.20625
0.26051	0.20617
0.26051	0.20609
0.26051	0.20600
0.26051	0.20592
0.26051	0.20583
0.26051	0.20575
0.26051	0.20567
0.26051	0.20558
0.26051	0.20550
0.26051	0.20542
0.26051	0.20534
0.26051	0.20525
0.26051	0.20517
0.26103	0.20549
0.26103	0.20541
0.26103	0.20532
0.26103	0.20524
0.26103	0.20516
0.26103	0.20508
0.26103	0.20499
0.26103	0.20491
0.26103	0.20483
0.26103	0.20475
0.26103	0.20466
0.26103	0.20458
0.26103	0.20450
0.26103	0.20442
0.26103	0.20434
0.26103	0.20425
0.26103	0.20417
0.26103	0.20409
0.26103	0.20401
0.26103	0.20393
0.26103	0.20384
0.26103	0.20376
0.26154	0.20408
0.26154	0.20400
0.26154	0.20392
0.26154	0.20384
0.26154	0.20376
0.26154	0.20367
0.26205	0.20399
0.26205	0.20391
0.26205	0.20383
0.26205	0.20375
0.26205	0.20367
0.26205	0.20359
0.26205	0.20350
0.26205	0.20342
0.26205	0.20334
0.26205	0.20326
0.26205	0.20318
0.26205	0.20310
0.26205	0.20302
0.26205	0.20294
0.26205	0.20286
0.26205	0.20278
0.26205	0.20270
0.26205	0.20262
0.26205	0.20254
0.26205	0.20246
0.26205	0.20238
0.26205	0.20230
0.26256	0.20261
0.26256	0.20253
0.26256	0.20245
0.26256	0.20237
0.26256	0.20229
0.26256	0.20221
0.26256	0.20213
0.26256	0.20205
0.26256	0.20197
0.26256	0.20189
0.26256	0.20181
0.26256	0.20173
0.26256	0.20165
0.26256	0.20157
0.26256	0.20150
0.26256	0.20142
0.26308	0.20173
0.26308	0.20165
0.26308	0.20157
0.26308	0.20149
0.26308	0.20141
0.26308	0.20133
0.26308	0.20126
0.26308	0.20118
0.26308	0.20110
0.26308	0.20102
0.26308	0.20094
0.26308	0.20086
0.26308	0.20078
0.26308	0.20070
0.26308	0.20063
0.26308	0.20055
0.26308	0.20047
0.26308	0.20039
0.26308	0.20031
0.26308	0.20023
0.26308	0.20016
0.26308	0.20008
0.26308	0.20000
0.26359	0.20031
0.26359	0.20023
0.26359	0.20016
0.26359	0.20008
0.26359	0.20000
0.26359	0.19992
0.26410	0.20023
0.26462	0.20054
0.26462	0.20047
0.26462	0.20039
0.26462	0.20031
0.26513	0.20062
0.26513	0.20054
0.26513	0.20047
0.26513	0.20039
0.26513	0.20031
0.26513	0.20023
0.26513	0.20015
0.26513	0.20008
0.26513	0.20000
0.26513	0.19992
0.26513	0.19985
0.26513	0.19977
0.26513	0.19969
0.26513	0.19961
0.26513	0.19954
0.26513	0.19946
0.26513	0.19938
0.26513	0.19931
0.26513	0.19923
0.26513	0.19915
0.26513	0.19908
0.26564	0.19938
0.26564	0.19931
0.26564	0.19923
0.26564	0.19915
0.26564	0.19908
0.26564	0.19900
0.26564	0.19892
0.26564	0.19885
0.26564	0.19877
0.26564	0.19870
0.26564	0.19862
0.26564	0.19854
0.26564	0.19847
0.26564	0.19839
0.26564	0.19832
0.26564	0.19824
0.26564	0.19816
0.26564	0.19809
0.26564	0.19801
0.26564	0.19794
0.26564	0.19786
0.26564	0.19779
0.26564	0.19771
0.26564	0.19763
0.26564	0.19756
0.26564	0.19748
0.26564	0.19741
0.26564	0.19733
0.26564	0.19726
0.26564	0.19718
0.26564	0.19711
0.26615	0.19741
0.26615	0.19734
0.26667	0.19764
0.26667	0.19757
0.26667	0.19749
0.26718	0.19780
0.26718	0.19772
0.26718	0.19765
0.26718	0.19757
0.26718	0.19750
0.26718	0.19742
0.26718	0.19735
0.26718	0.19727
0.26718	0.19720
0.26718	0.19712
0.26718	0.19705
0.26718	0.19698
0.26718	0.19690
0.26718	0.19683
0.26718	0.19675
0.26769	0.19706
0.26769	0.19698
0.26769	0.19691
0.26769	0.19683
0.26769	0.19676
0.26769	0.19668
0.26769	0.19661
0.26769	0.19654
0.26769	0.19646
0.26769	0.19639
0.26769	0.19631
0.26769	0.19624
0.26769	0.19617
0.26769	0.19609
0.26769	0.19602
0.26769	0.19595
0.26821	0.19625
0.26821	0.19617
0.26821	0.19610
0.26821	0.19603
0.26821	0.19595
0.26821	0.19588
0.26821	0.19581
0.26821	0.19573
0.26821	0.19566
0.26821	0.19559
0.26821	0.19551
0.26872	0.19581
0.26872	0.19574
0.26872	0.19567
0.26872	0.19560
0.26872	0.19552
0.26872	0.19545
0.26872	0.19538
0.26872	0.19530
0.26872	0.19523
0.26872	0.19516
0.26872	0.19509
0.26872	0.19501
0.26872	0.19494
0.26872	0.19487
0.26872	0.19480
0.26872	0.19472
0.26872	0.19465
0.26872	0.19458
0.26872	0.19451
0.26872	0.19443
0.26872	0.19436
0.26872	0.19429
0.26872	0.19422
0.26872	0.19415
0.26872	0.19407
0.26872	0.19400
0.26872	0.19393
0.26872	0.19386
0.26872	0.19379
0.26872	0.19372
0.26872	0.19364
0.26923	0.19394
0.26974	0.19424
0.27026	0.19454
0.27077	0.19483
0.27128	0.19513
0.27179	0.19543
0.27179	0.19536
0.27179	0.19528
0.27179	0.19521
0.27179	0.19514
0.27231	0.19544
0.27231	0.19536
0.27231	0.19529
0.27231	0.19522
0.27231	0.19515
0.27231	0.19508
0.27231	0.19501
0.27231	0.19493
0.27231	0.19486
0.27231	0.19479
0.27231	0.19472
0.27231	0.19465
0.27231	0.19458
0.27231	0.19451
0.27282	0.19480
0.27282	0.19473
0.27282	0.19466
0.27282	0.19459
0.27282	0.19452
0.27282	0.19444
0.27282	0.19437
0.27282	0.19430
0.27282	0.19423
0.27282	0.19416
0.27282	0.19409
0.27282	0.19402
0.27282	0.19395
0.27282	0.19388
0.27282	0.19381
0.27282	0.19374
0.27282	0.19367
0.27282	0.19360
0.27282	0.19352
0.27282	0.19345
0.27282	0.19338
0.27282	0.19331
0.27282	0.19324
0.27282	0.19317
0.27282	0.19310
0.27282	0.19303
0.27282	0.19296
0.27282	0.19289
0.27282	0.19282
0.27282	0.19275
0.27282	0.19268
0.27282	0.19261
0.27282	0.19254
0.27333	0.19284
0.27333	0.19277
0.27333	0.19270
0.27333	0.19263
0.27333	0.19256
0.27333	0.19249
0.27333	0.19242
0.27333	0.19235
0.27333	0.19228
0.27333	0.19221
0.27333	0.19214
0.27333	0.19207
0.27333	0.19200
0.27333	0.19193
0.27333	0.19186
0.27333	0.19180
0.27385	0.19209
0.27385	0.19202
0.27385	0.19195
0.27385	0.19188
0.27385	0.19181
0.27385	0.19174
0.27385	0.19167
0.27385	0.19160
0.27385	0.19154
0.27385	0.19147
0.27385	0.19140
0.27385	0.19133
0.27385	0.19126
0.27385	0.19119
0.27385	0.19112
0.27385	0.19106
0.27385	0.19099
0.27385	0.19092
0.27385	0.19085
0.27385	0.19078
0.27385	0.19071
0.27385	0.19065
0.27385	0.19058
0.27385	0.19051
0.27385	0.19044
0.27436	0.19073
0.27436	0.19066
0.27436	0.19059
0.27487	0.19088
0.27487	0.19082
0.27487	0.19075
0.27487	0.19068
0.27487	0.19061
0.27487	0.19054
0.27487	0.19048
0.27487	0.19041
0.27487	0.19034
0.27487	0.19027
0.27487	0.19021
0.27487	0.19014
0.27487	0.19007
0.27487	0.19000
0.27487	0.18994
0.27487	0.18987
0.27487	0.18980
0.27487	0.18973
0.27487	0.18967
0.27487	0.18960
0.27487	0.18953
0.27487	0.18947
0.27487	0.18940
0.27487	0.18933
0.27487	0.18927
0.27487	0.18920
0.27487	0.18913
0.27487	0.18907
0.27487	0.18900
0.27487	0.18893
0.27538	0.18922
0.27538	0.18915
0.27538	0.18908
0.27538	0.18902
0.27538	0.18895
0.27538	0.18888
0.27538	0.18882
0.27538	0.18875
0.27538	0.18869
0.27538	0.18862
0.27538	0.18855
0.27538	0.18849
0.27538	0.18842
0.27538	0.18835
0.27538	0.18829
0.27590	0.18857
0.27590	0.18851
0.27590	0.18844
0.27641	0.18873
0.27692	0.18901
0.27744	0.18929
0.27744	0.18923
0.27744	0.18916
0.27744	0.18909
0.27744	0.18903
0.27795	0.18931
0.27795	0.18925
0.27795	0.18918
0.27795	0.18911
0.27795	0.18905
0.27846	0.18933
0.27846	0.18926
0.27846	0.18920
0.27846	0.18913
0.27897	0.18942
0.27897	0.18935
0.27897	0.18928
0.27949	0.18957
0.27949	0.18950
0.27949	0.18943
0.27949	0.18937
0.27949	0.18930
0.27949	0.18924
0.27949	0.18917
0.27949	0.18910
0.27949	0.18904
0.27949	0.18897
0.28000	0.18925
0.28000	0.18919
0.28051	0.18947
0.28103	0.18975
0.28103	0.18969
0.28103	0.18962
0.28103	0.18955
0.28154	0.18983
0.28154	0.18977
0.28154	0.18970
0.28154	0.18964
0.28205	0.18992
0.28205	0.18985
0.28205	0.18979
0.28205	0.18972
0.28205	0.18966
0.28205	0.18959
0.28256	0.18987
0.28256	0.18980
0.28256	0.18974
0.28308	0.19002
0.28308	0.18995
0.28308	0.18989
0.28308	0.18982
0.28308	0.18976
0.28308	0.18969
0.28308	0.18963
0.28308	0.18956
0.28308	0.18950
0.28308	0.18943
0.28308	0.18937
0.28308	0.18930
0.28308	0.18924
0.28308	0.18917
0.28308	0.18911
0.28308	0.18904
0.28308	0.18898
0.28308	0.18891
0.28308	0.18885
0.28308	0.18878
0.28308	0.18872
0.28308	0.18865
0.28308	0.18859
0.28308	0.18852
0.28308	0.18846
0.28308	0.18840
0.28308	0.18833
0.28308	0.18827
0.28308	0.18820
0.28308	0.18814
0.28308	0.18807
0.28308	0.18801
0.28359	0.18829
0.28359	0.18822
0.28359	0.18816
0.28359	0.18810
0.28359	0.18803
0.28359	0.18797
0.28359	0.18790
0.28359	0.18784
0.28359	0.18778
0.28359	0.18771
0.28359	0.18765
0.28410	0.18792
0.28410	0.18786
0.28410	0.18780
0.28410	0.18773
0.28410	0.18767
0.28410	0.18761
0.28410	0.18754
0.28410	0.18748
0.28410	0.18742
0.28410	0.18735
0.28462	0.18763
0.28462	0.18756
0.28462	0.18750
0.28462	0.18744
0.28462	0.18737
0.28462	0.18731
0.28462	0.18725
0.28462	0.18718
0.28462	0.18712
0.28462	0.18706
0.28462	0.18699
0.28462	0.18693
0.28462	0.18687
0.28462	0.18681
0.28462	0.18674
0.28462	0.18668
0.28462	0.18662
0.28462	0.18655
0.28462	0.18649
0.28462	0.18643
0.28462	0.18637
0.28462	0.18630
0.28462	0.18624
0.28462	0.18618
0.28462	0.18612
0.28462	0.18605
0.28462	0.18599
0.28462	0.18593
0.28462	0.18587
0.28462	0.18581
0.28462	0.18574
0.28462	0.18568
0.28462	0.18562
0.28462	0.18556
0.28462	0.18549
0.28462	0.18543
0.28462	0.18537
0.28462	0.18531
0.28462	0.18525
0.28462	0.18519
0.28462	0.18512
0.28462	0.18506
0.28462	0.18500
0.28462	0.18494
0.28462	0.18488
0.28462	0.18482
0.28462	0.18475
0.28462	0.18469
0.28462	0.18463
0.28462	0.18457
0.28462	0.18451
0.28462	0.18445
0.28462	0.18439
0.28462	0.18432
0.28462	0.18426
0.28462	0.18420
0.28462	0.18414
0.28462	0.18408
0.28462	0.18402
0.28462	0.18396
0.28462	0.18390
0.28462	0.18384
0.28462	0.18377
0.28462	0.18371
0.28462	0.18365
0.28462	0.18359
0.28462	0.18353
0.28462	0.18347
0.28462	0.18341
0.28462	0.18335
0.28462	0.18329
0.28462	0.18323
0.28462	0.18317
0.28462	0.18311
0.28462	0.18305
0.28462	0.18299
0.28462	0.18293
0.28462	0.18287
0.28462	0.18281
0.28462	0.18275
0.28462	0.18269
0.28462	0.18263
0.28513	0.18289
0.28564	0.18316
0.28564	0.18310
0.28564	0.18304
0.28564	0.18298
0.28564	0.18292
0.28564	0.18286
0.28564	0.18280
0.28564	0.18274
0.28564	0.18268
0.28564	0.18262
0.28564	0.18256
0.28564	0.18250
0.28564	0.18244
0.28564	0.18238
0.28564	0.18232
0.28615	0.18259
0.28615	0.18253
0.28615	0.18247
0.28615	0.18241
0.28615	0.18235
0.28615	0.18229
0.28615	0.18223
0.28615	0.18217
0.28615	0.18211
0.28615	0.18206
0.28615	0.18200
0.28615	0.18194
0.28615	0.18188
0.28615	0.18182
0.28615	0.18176
0.28615	0.18170
0.28615	0.18164
0.28615	0.18158
0.28615	0.18152
0.28615	0.18146
0.28615	0.18140
0.28615	0.18135
0.28615	0.18129
0.28615	0.18123
0.28615	0.18117
0.28615	0.18111
0.28615	0.18105
0.28615	0.18099
0.28667	0.18126
0.28667	0.18120
0.28667	0.18114
0.28667	0.18108
0.28667	0.18102
0.28667	0.18096
0.28667	0.18091
0.28667	0.18085
0.28667	0.18079
0.28718	0.18105
0.28718	0.18100
0.28718	0.18094
0.28718	0.18088
0.28718	0.18082
0.28718	0.18076
0.28718	0.18070
0.28718	0.18065
0.28718	0.18059
0.28718	0.18053
0.28718	0.18047
0.28718	0.18041
0.28718	0.18035
0.28718	0.18030
0.28718	0.18024
0.28718	0.18018
0.28718	0.18012
0.28718	0.18006
0.28718	0.18001
0.28718	0.17995
0.28718	0.17989
0.28769	0.18015
0.28769	0.18010
0.28769	0.18004
0.28769	0.17998
0.28769	0.17992
0.28769	0.17987
0.28769	0.17981
0.28769	0.17975
0.28769	0.17969
0.28769	0.17963
0.28769	0.17958
0.28769	0.17952
0.28769	0.17946
0.28769	0.17941
0.28769	0.17935
0.28769	0.17929
0.28769	0.17923
0.28821	0.17950
0.28821	0.17944
0.28821	0.17938
0.28821	0.17932
0.28821	0.17927
0.28821	0.17921
0.28821	0.17915
0.28821	0.17909
0.28821	0.17904
0.28821	0.17898
0.28821	0.17892
0.28821	0.17887
0.28821	0.17881
0.28821	0.17875
0.28821	0.17870
0.28821	0.17864
0.28821	0.17858
0.28821	0.17853
0.28821	0.17847
0.28872	0.17873
0.28872	0.17867
0.28872	0.17862
0.28872	0.17856
0.28872	0.17850
0.28872	0.17845
0.28872	0.17839
0.28872	0.17833
0.28872	0.17828
0.28872	0.17822
0.28872	0.17816
0.28872	0.17811
0.28872	0.17805
0.28872	0.17800
0.28872	0.17794
0.28872	0.17788
0.28872	0.17783
0.28872	0.17777
0.28872	0.17771
0.28872	0.17766
0.28872	0.17760
0.28872	0.17755
0.28872	0.17749
0.28872	0.17743
0.28923	0.17769
0.28923	0.17764
0.28923	0.17758
0.28923	0.17753
0.28923	0.17747
0.28923	0.17741
0.28923	0.17736
0.28923	0.17730
0.28923	0.17725
0.28923	0.17719
0.28923	0.17714
0.28923	0.17708
0.28923	0.17702
0.28923	0.17697
0.28923	0.17691
0.28923	0.17686
0.28923	0.17680
0.28974	0.17706
0.28974	0.17701
0.28974	0.17695
0.28974	0.17689
0.28974	0.17684
0.28974	0.17678
0.28974	0.17673
0.28974	0.17667
0.28974	0.17662
0.28974	0.17656
0.28974	0.17651
0.28974	0.17645
0.28974	0.17640
0.28974	0.17634
0.29026	0.17660
0.29026	0.17654
0.29026	0.17649
0.29026	0.17643
0.29026	0.17638
0.29026	0.17632
0.29026	0.17627
0.29026	0.17621
0.29026	0.17616
0.29026	0.17610
0.29026	0.17605
0.29026	0.17600
0.29026	0.17594
0.29026	0.17589
0.29026	0.17583
0.29026	0.17578
0.29026	0.17572
0.29026	0.17567
0.29026	0.17561
0.29026	0.17556
0.29026	0.17550
0.29026	0.17545
0.29026	0.17540
0.29026	0.17534
0.29026	0.17529
0.29026	0.17523
0.29026	0.17518
0.29077	0.17543
0.29077	0.17538
0.29077	0.17532
0.29077	0.17527
0.29077	0.17522
0.29077	0.17516
0.29077	0.17511
0.29077	0.17505
0.29077	0.17500
0.29128	0.17525
0.29128	0.17520
0.29128	0.17515
0.29128	0.17509
0.29179	0.17535
0.29231	0.17560
0.29231	0.17555
0.29231	0.17549
0.29231	0.17544
0.29231	0.17538
0.29231	0.17533
0.29231	0.17528
0.29231	0.17522
0.29282	0.17548
0.29282	0.17542
0.29282	0.17537
0.29282	0.17531
0.29282	0.17526
0.29282	0.17521
0.29282	0.17515
0.29282	0.17510
0.29282	0.17505
0.29282	0.17499
0.29282	0.17494
0.29282	0.17489
0.29282	0.17483
0.29282	0.17478
0.29282	0.17472
0.29282	0.17467
0.29282	0.17462
0.29282	0.17456
0.29282	0.17451
0.29282	0.17446
0.29282	0.17440
0.29282	0.17435
0.29282	0.17430
0.29282	0.17424
0.29333	0.17450
0.29333	0.17444
0.29333	0.17439
0.29333	0.17434
0.29333	0.17428
0.29333	0.17423
0.29333	0.17418
0.29333	0.17412
0.29333	0.17407
0.29385	0.17432
0.29385	0.17427
0.29385	0.17422
0.29385	0.17416
0.29385	0.17411
0.29385	0.17406
0.29385	0.17401
0.29385	0.17395
0.29385	0.17390
0.29385	0.17385
0.29385	0.17379
0.29385	0.17374
0.29385	0.17369
0.29385	0.17364
0.29385	0.17358
0.29436	0.17383
0.29436	0.17378
0.29436	0.17373
0.29436	0.17368
0.29436	0.17362
0.29436	0.17357
0.29436	0.17352
0.29436	0.17347
0.29436	0.17341
0.29436	0.17336
0.29436	0.17331
0.29436	0.17326
0.29436	0.17320
0.29436	0.17315
0.29436	0.17310
0.29436	0.17305
0.29436	0.17300
0.29436	0.17294
0.29436	0.17289
0.29487	0.17314
0.29487	0.17309
0.29487	0.17304
0.29487	0.17298
0.29487	0.17293
0.29487	0.17288
0.29487	0.17283
0.29487	0.17278
0.29487	0.17272
0.29487	0.17267
0.29487	0.17262
0.29538	0.17287
0.29538	0.17282
0.29590	0.17307
0.29641	0.17331
0.29641	0.17326
0.29641	0.17321
0.29641	0.17316
0.29641	0.17311
0.29692	0.17335
0.29692	0.17330
0.29692	0.17325
0.29692	0.17320
0.29692	0.17315
0.29692	0.17309
0.29692	0.17304
0.29692	0.17299
0.29692	0.17294
0.29692	0.17289
0.29692	0.17284
0.29692	0.17278
0.29692	0.17273
0.29692	0.17268
0.29692	0.17263
0.29692	0.17258
0.29692	0.17253
0.29692	0.17248
0.29692	0.17242
0.29744	0.17267
0.29744	0.17262
0.29744	0.17257
0.29744	0.17252
0.29744	0.17247
0.29744	0.17241
0.29744	0.17236
0.29744	0.17231
0.29744	0.17226
0.29744	0.17221
0.29744	0.17216
0.29795	0.17240
0.29795	0.17235
0.29795	0.17230
0.29795	0.17225
0.29795	0.17220
0.29795	0.17215
0.29795	0.17210
0.29795	0.17205
0.29795	0.17200
0.29795	0.17194
0.29795	0.17189
0.29795	0.17184
0.29795	0.17179
0.29795	0.17174
0.29795	0.17169
0.29795	0.17164
0.29795	0.17159
0.29795	0.17154
0.29795	0.17149
0.29795	0.17144
0.29795	0.17139
0.29795	0.17134
0.29795	0.17129
0.29795	0.17123
0.29795	0.17118
0.29795	0.17113
0.29795	0.17108
0.29846	0.17133
0.29846	0.17128
0.29846	0.17123
0.29846	0.17118
0.29846	0.17113
0.29846	0.17108
0.29846	0.17103
0.29846	0.17098
0.29846	0.17093
0.29846	0.17087
0.29846	0.17082
0.29846	0.17077
0.29846	0.17072
0.29846	0.17067
0.29846	0.17062
0.29846	0.17057
0.29846	0.17052
0.29846	0.17047
0.29846	0.17042
0.29846	0.17037
0.29846	0.17032
0.29846	0.17028
0.29846	0.17023
0.29846	0.17018
0.29846	0.17013
0.29846	0.17008
0.29846	0.17003
0.29846	0.16998
0.29846	0.16993
0.29846	0.16988
0.29846	0.16983
0.29846	0.16978
0.29846	0.16973
0.29846	0.16968
0.29846	0.16963
0.29846	0.16958
0.29846	0.16953
0.29846	0.16948
0.29846	0.16943
0.29846	0.16938
0.29846	0.16933
0.29846	0.16928
0.29846	0.16924
0.29846	0.16919
0.29846	0.16914
0.29897	0.16938
0.29897	0.16933
0.29897	0.16928
0.29897	0.16923
0.29897	0.16918
0.29897	0.16913
0.29897	0.16908
0.29897	0.16903
0.29949	0.16928
0.29949	0.16923
0.29949	0.16918
0.29949	0.16913
0.29949	0.16908
0.29949	0.16903
0.29949	0.16898
0.29949	0.16893
0.29949	0.16888
0.29949	0.16883
0.29949	0.16879
0.29949	0.16874
0.29949	0.16869
0.29949	0.16864
0.29949	0.16859
0.29949	0.16854
0.29949	0.16849
0.29949	0.16845
0.29949	0.16840
0.29949	0.16835
0.29949	0.16830
0.29949	0.16825
0.29949	0.16820
0.29949	0.16815
0.29949	0.16811
0.29949	0.16806
0.29949	0.16801
0.29949	0.16796
0.29949	0.16791
0.29949	0.16786
0.30000	0.16810
0.30000	0.16806
0.30000	0.16801
0.30000	0.16796
0.30000	0.16791
0.30000	0.16786
0.30000	0.16781
0.30000	0.16777
0.30000	0.16772
0.30000	0.16767
0.30000	0.16762
0.30000	0.16757
0.30000	0.16753
0.30000	0.16748
0.30000	0.16743
0.30000	0.16738
0.30000	0.16733
0.30000	0.16729
0.30000	0.16724
0.30000	0.16719
0.30000	0.16714
0.30000	0.16710
0.30000	0.16705
0.30000	0.16700
0.30000	0.16695
0.30000	0.16690
0.30000	0.16686
0.30000	0.16681
0.30000	0.16676
0.30000	0.16671
0.30000	0.16667
0.30000	0.16662
0.30000	0.16657
0.30000	0.16652
0.30000	0.16648
0.30000	0.16643
0.30000	0.16638
0.30000	0.16633
0.30000	0.16629
0.30000	0.16624
0.30000	0.16619
0.30000	0.16615
0.30051	0.16638
0.30051	0.16634
0.30051	0.16629
0.30103	0.16652
0.30103	0.16648
0.30103	0.16643
0.30103	0.16638
0.30103	0.16634
0.30103	0.16629
0.30103	0.16624
0.30103	0.16619
0.30103	0.16615
0.30103	0.16610
0.30103	0.16605
0.30103	0.16601
0.30103	0.16596
0.30154	0.16620
0.30154	0.16615
0.30154	0.16610
0.30154	0.16605
0.30154	0.16601
0.30205	0.16624
0.30205	0.16620
0.30205	0.16615
0.30205	0.16610
0.30205	0.16606
0.30205	0.16601
0.30205	0.16596
0.30205	0.16592
0.30256	0.16615
0.30256	0.16610
0.30256	0.16606
0.30256	0.16601
0.30256	0.16596
0.30256	0.16592
0.30256	0.16587
0.30256	0.16582
0.30256	0.16578
0.30256	0.16573
0.30256	0.16568
0.30256	0.16564
0.30256	0.16559
0.30256	0.16554
0.30256	0.16550
0.30256	0.16545
0.30256	0.16541
0.30308	0.16564
0.30308	0.16559
0.30308	0.16555
0.30308	0.16550
0.30308	0.16545
0.30308	0.16541
0.30308	0.16536
0.30308	0.16531
0.30308	0.16527
0.30308	0.16522
0.30308	0.16518
0.30308	0.16513
0.30308	0.16508
0.30308	0.16504
0.30308	0.16499
0.30308	0.16495
0.30308	0.16490
0.30308	0.16485
0.30308	0.16481
0.30308	0.16476
0.30308	0.16472
0.30308	0.16467
0.30308	0.16462
0.30308	0.16458
0.30308	0.16453
0.30308	0.16449
0.30308	0.16444
0.30308	0.16439
0.30308	0.16435
0.30308	0.16430
0.30308	0.16426
0.30308	0.16421
0.30308	0.16417
0.30308	0.16412
0.30308	0.16408
0.30308	0.16403
0.30308	0.16398
0.30308	0.16394
0.30308	0.16389
0.30308	0.16385
0.30308	0.16380
0.30308	0.16376
0.30308	0.16371
0.30308	0.16367
0.30308	0.16362
0.30308	0.16358
0.30308	0.16353
0.30308	0.16349
0.30308	0.16344
0.30308	0.16340
0.30308	0.16335
0.30308	0.16330
0.30308	0.16326
0.30308	0.16321
0.30308	0.16317
0.30308	0.16312
0.30308	0.16308
0.30308	0.16303
0.30308	0.16299
0.30308	0.16294
0.30308	0.16290
0.30308	0.16285
0.30308	0.16281
0.30308	0.16277
0.30308	0.16272
0.30308	0.16268
0.30308	0.16263
0.30308	0.16259
0.30308	0.16254
0.30308	0.16250
0.30359	0.16273
0.30359	0.16268
0.30359	0.16264
0.30359	0.16259
0.30359	0.16255
0.30359	0.16250
0.30359	0.16246
0.30359	0.16241
0.30359	0.16237
0.30359	0.16233
0.30359	0.16228
0.30410	0.16251
0.30410	0.16247
0.30410	0.16242
0.30410	0.16238
0.30410	0.16233
0.30410	0.16229
0.30462	0.16252
0.30462	0.16247
0.30462	0.16243
0.30462	0.16238
0.30462	0.16234
0.30462	0.16230
0.30462	0.16225
0.30462	0.16221
0.30462	0.16216
0.30462	0.16212
0.30462	0.16207
0.30462	0.16203
0.30462	0.16199
0.30462	0.16194
0.30462	0.16190
0.30462	0.16185
0.30462	0.16181
0.30462	0.16176
0.30462	0.16172
0.30513	0.16195
0.30513	0.16190
0.30513	0.16186
0.30513	0.16182
0.30513	0.16177
0.30513	0.16173
0.30513	0.16168
0.30513	0.16164
0.30513	0.16160
0.30513	0.16155
0.30513	0.16151
0.30513	0.16147
0.30564	0.16169
0.30564	0.16165
0.30564	0.16161
0.30564	0.16156
0.30564	0.16152
0.30564	0.16147
0.30564	0.16143
0.30564	0.16139
0.30564	0.16134
0.30564	0.16130
0.30564	0.16126
0.30564	0.16121
0.30564	0.16117
0.30564	0.16112
0.30564	0.16108
0.30564	0.16104
0.30564	0.16099
0.30564	0.16095
0.30564	0.16091
0.30564	0.16086
0.30564	0.16082
0.30564	0.16078
0.30564	0.16073
0.30564	0.16069
0.30564	0.16065
0.30564	0.16060
0.30564	0.16056
0.30564	0.16052
0.30564	0.16047
0.30564	0.16043
0.30564	0.16039
0.30564	0.16034
0.30564	0.16030
0.30564	0.16026
0.30564	0.16022
0.30564	0.16017
0.30564	0.16013
0.30564	0.16009
0.30564	0.16004
0.30564	0.16000
0.30564	0.15996
0.30564	0.15991
0.30564	0.15987
0.30564	0.15983
0.30564	0.15979
0.30564	0.15974
0.30564	0.15970
0.30564	0.15966
0.30564	0.15961
0.30564	0.15957
0.30564	0.15953
0.30564	0.15949
0.30564	0.15944
0.30564	0.15940
0.30564	0.15936
0.30564	0.15932
0.30564	0.15927
0.30615	0.15950
0.30615	0.15946
0.30615	0.15941
0.30615	0.15937
0.30615	0.15933
0.30615	0.15928
0.30615	0.15924
0.30615	0.15920
0.30615	0.15916
0.30615	0.15912
0.30615	0.15907
0.30615	0.15903
0.30615	0.15899
0.30615	0.15895
0.30615	0.15890
0.30615	0.15886
0.30615	0.15882
0.30615	0.15878
0.30615	0.15873
0.30615	0.15869
0.30615	0.15865
0.30615	0.15861
0.30615	0.15857
0.30615	0.15852
0.30615	0.15848
0.30615	0.15844
0.30615	0.15840
0.30615	0.15836
0.30615	0.15831
0.30615	0.15827
0.30615	0.15823
0.30615	0.15819
0.30615	0.15815
0.30615	0.15810
0.30615	0.15806
0.30615	0.15802
0.30615	0.15798
0.30615	0.15794
0.30615	0.15789
0.30615	0.15785
0.30615	0.15781
0.30667	0.15803
0.30667	0.15799
0.30667	0.15795
0.30667	0.15791
0.30667	0.15787
0.30667	0.15783
0.30667	0.15778
0.30667	0.15774
0.30667	0.15770
0.30667	0.15766
0.30667	0.15762
0.30718	0.15784
0.30769	0.15806
0.30769	0.15802
0.30769	0.15798
0.30769	0.15794
0.30769	0.15789
0.30821	0.15812
0.30821	0.15807
0.30821	0.15803
0.30821	0.15799
0.30821	0.15795
0.30821	0.15791
0.30872	0.15813
0.30872	0.15809
0.30872	0.15805
0.30872	0.15801
0.30923	0.15823
0.30923	0.15818
0.30923	0.15814
0.30923	0.15810
0.30974	0.15832
0.30974	0.15828
0.30974	0.15824
0.30974	0.15820
0.30974	0.15816
0.30974	0.15812
0.30974	0.15807
0.31026	0.15829
0.31026	0.15825
0.31026	0.15821
0.31026	0.15817
0.31026	0.15813
0.31026	0.15809
0.31026	0.15805
0.31026	0.15800
0.31026	0.15796
0.31026	0.15792
0.31026	0.15788
0.31026	0.15784
0.31026	0.15780
0.31026	0.15776
0.31026	0.15772
0.31026	0.15768
0.31026	0.15763
0.31026	0.15759
0.31026	0.15755
0.31026	0.15751
0.31026	0.15747
0.31026	0.15743
0.31026	0.15739
0.31026	0.15735
0.31026	0.15731
0.31026	0.15727
0.31026	0.15722
0.31026	0.15718
0.31026	0.15714
0.31026	0.15710
0.31026	0.15706
0.31026	0.15702
0.31026	0.15698
0.31026	0.15694
0.31026	0.15690
0.31026	0.15686
0.31026	0.15682
0.31026	0.15678
0.31026	0.15674
0.31077	0.15695
0.31077	0.15691
0.31077	0.15687
0.31077	0.15683
0.31077	0.15679
0.31077	0.15675
0.31077	0.15671
0.31077	0.15667
0.31077	0.15663
0.31077	0.15659
0.31077	0.15655
0.31077	0.15651
0.31077	0.15647
0.31077	0.15643
0.31077	0.15639
0.31128	0.15660
0.31128	0.15656
0.31128	0.15652
0.31128	0.15648
0.31128	0.15644
0.31128	0.15640
0.31128	0.15636
0.31128	0.15632
0.31128	0.15628
0.31128	0.15624
0.31128	0.15620
0.31128	0.15616
0.31128	0.15612
0.31179	0.15634
0.31179	0.15630
0.31179	0.15626
0.31179	0.15622
0.31179	0.15618
0.31179	0.15614
0.31179	0.15610
0.31179	0.15606
0.31179	0.15602
0.31179	0.15598
0.31179	0.15594
0.31179	0.15590
0.31179	0.15586
0.31179	0.15582
0.31179	0.15578
0.31179	0.15574
0.31179	0.15570
0.31179	0.15566
0.31179	0.15562
0.31179	0.15558
0.31179	0.15554
0.31179	0.15550
0.31179	0.15546
0.31179	0.15542
0.31179	0.15538
0.31179	0.15534
0.31179	0.15530
0.31179	0.15526
0.31179	0.15522
0.31179	0.15518
0.31179	0.15514
0.31179	0.15510
0.31179	0.15506
0.31231	0.15528
0.31231	0.15524
0.31231	0.15520
0.31231	0.15516
0.31231	0.15512
0.31231	0.15508
0.31231	0.15504
0.31231	0.15500
0.31231	0.15496
0.31231	0.15492
0.31231	0.15488
0.31231	0.15484
0.31231	0.15480
0.31231	0.15476
0.31231	0.15473
0.31231	0.15469
0.31231	0.15465
0.31231	0.15461
0.31231	0.15457
0.31231	0.15453
0.31231	0.15449
0.31231	0.15445
0.31282	0.15467
0.31282	0.15463
0.31282	0.15459
0.31282	0.15455
0.31282	0.15451
0.31282	0.15447
0.31282	0.15443
0.31282	0.15439


==> pcnn_att.dat <==
Precision Recall
0.00051	1.00000
0.00103	1.00000
0.00154	1.00000
0.00205	1.00000
0.00256	1.00000
0.00308	1.00000
0.00359	1.00000
0.00410	1.00000
0.00462	1.00000
0.00513	1.00000
0.00564	1.00000
0.00615	1.00000
0.00667	1.00000
0.00718	1.00000
0.00769	1.00000
0.00821	1.00000
0.00872	1.00000
0.00923	1.00000
0.00974	1.00000
0.01026	1.00000
0.01077	1.00000
0.01128	1.00000
0.01179	1.00000
0.01231	1.00000
0.01282	1.00000
0.01333	1.00000
0.01333	0.96296
0.01333	0.92857
0.01385	0.93103
0.01385	0.90000
0.01436	0.90323
0.01436	0.87500
0.01487	0.87879
0.01538	0.88235
0.01590	0.88571
0.01641	0.88889
0.01641	0.86486
0.01641	0.84210
0.01692	0.84615
0.01744	0.85000
0.01795	0.85366
0.01846	0.85714
0.01897	0.86047
0.01949	0.86364
0.02000	0.86667
0.02000	0.84783
0.02051	0.85106
0.02103	0.85417
0.02154	0.85714
0.02205	0.86000
0.02205	0.84314
0.02256	0.84615
0.02308	0.84906
0.02359	0.85185
0.02359	0.83636
0.02359	0.82143
0.02410	0.82456
0.02410	0.81034
0.02462	0.81356
0.02513	0.81667
0.02564	0.81967
0.02615	0.82258
0.02667	0.82540
0.02718	0.82813
0.02769	0.83077
0.02769	0.81818
0.02821	0.82090
0.02872	0.82353
0.02923	0.82609
0.02974	0.82857
0.02974	0.81690
0.02974	0.80556
0.02974	0.79452
0.03026	0.79730
0.03077	0.80000
0.03077	0.78947
0.03128	0.79221
0.03179	0.79487
0.03231	0.79747
0.03231	0.78750
0.03282	0.79012
0.03333	0.79268
0.03385	0.79518
0.03385	0.78571
0.03436	0.78824
0.03487	0.79070
0.03538	0.79310
0.03590	0.79546
0.03641	0.79775
0.03692	0.80000
0.03744	0.80220
0.03795	0.80435
0.03846	0.80645
0.03897	0.80851
0.03949	0.81053
0.04000	0.81250
0.04051	0.81443
0.04103	0.81633
0.04154	0.81818
0.04205	0.82000
0.04205	0.81188
0.04256	0.81373
0.04256	0.80583
0.04308	0.80769
0.04359	0.80952
0.04410	0.81132
0.04462	0.81308
0.04513	0.81481
0.04564	0.81651
0.04615	0.81818
0.04615	0.81081
0.04667	0.81250
0.04718	0.81416
0.04718	0.80702
0.04769	0.80870
0.04769	0.80172
0.04769	0.79487
0.04769	0.78814
0.04769	0.78151
0.04769	0.77500
0.04820	0.77686
0.04872	0.77869
0.04923	0.78049
0.04974	0.78226
0.05026	0.78400
0.05026	0.77778
0.05077	0.77953
0.05128	0.78125
0.05128	0.77519
0.05128	0.76923
0.05128	0.76336
0.05180	0.76515
0.05231	0.76692
0.05282	0.76866
0.05333	0.77037
0.05333	0.76471
0.05385	0.76642
0.05436	0.76812
0.05487	0.76978
0.05538	0.77143
0.05590	0.77305
0.05590	0.76761
0.05641	0.76923
0.05692	0.77083
0.05744	0.77241
0.05744	0.76712
0.05795	0.76871
0.05795	0.76351
0.05795	0.75839
0.05846	0.76000
0.05897	0.76159
0.05897	0.75658
0.05897	0.75163
0.05949	0.75325
0.05949	0.74839
0.05949	0.74359
0.06000	0.74522
0.06000	0.74051
0.06051	0.74214
0.06103	0.74375
0.06103	0.73913
0.06103	0.73457
0.06154	0.73620
0.06205	0.73781
0.06256	0.73939
0.06256	0.73494
0.06256	0.73054
0.06256	0.72619
0.06308	0.72781
0.06359	0.72941
0.06410	0.73099
0.06462	0.73256
0.06462	0.72832
0.06513	0.72989
0.06513	0.72571
0.06513	0.72159
0.06564	0.72316
0.06615	0.72472
0.06667	0.72626
0.06718	0.72778
0.06769	0.72928
0.06821	0.73077
0.06821	0.72678
0.06872	0.72826
0.06923	0.72973
0.06974	0.73118
0.07026	0.73262
0.07026	0.72872
0.07077	0.73016
0.07128	0.73158
0.07128	0.72775
0.07179	0.72917
0.07231	0.73057
0.07231	0.72680
0.07231	0.72308
0.07231	0.71939
0.07282	0.72081
0.07282	0.71717
0.07282	0.71357
0.07282	0.71000
0.07333	0.71144
0.07385	0.71287
0.07436	0.71429
0.07436	0.71078
0.07487	0.71220
0.07538	0.71359
0.07590	0.71498
0.07641	0.71635
0.07692	0.71770
0.07692	0.71429
0.07744	0.71564
0.07744	0.71226
0.07744	0.70892
0.07744	0.70561
0.07744	0.70233
0.07795	0.70370
0.07846	0.70507
0.07897	0.70642
0.07949	0.70776
0.08000	0.70909
0.08000	0.70588
0.08051	0.70721
0.08103	0.70852
0.08154	0.70982
0.08205	0.71111
0.08205	0.70796
0.08205	0.70485
0.08256	0.70614
0.08256	0.70306
0.08308	0.70435
0.08308	0.70130
0.08359	0.70259
0.08410	0.70386
0.08461	0.70513
0.08461	0.70213
0.08461	0.69915
0.08513	0.70042
0.08513	0.69748
0.08564	0.69874
0.08564	0.69583
0.08615	0.69710
0.08667	0.69835
0.08718	0.69959
0.08718	0.69672
0.08769	0.69796
0.08769	0.69512
0.08821	0.69636
0.08872	0.69758
0.08923	0.69880
0.08923	0.69600
0.08923	0.69323
0.08974	0.69444
0.09026	0.69565
0.09077	0.69685
0.09128	0.69804
0.09128	0.69531
0.09180	0.69650
0.09231	0.69767
0.09282	0.69884
0.09333	0.70000
0.09385	0.70115
0.09385	0.69847
0.09436	0.69962
0.09436	0.69697
0.09487	0.69811
0.09487	0.69549
0.09538	0.69663
0.09590	0.69776
0.09641	0.69888
0.09641	0.69630
0.09641	0.69373
0.09641	0.69118
0.09692	0.69231
0.09744	0.69343
0.09744	0.69091
0.09795	0.69203
0.09846	0.69314
0.09846	0.69065
0.09897	0.69176
0.09949	0.69286
0.10000	0.69395
0.10051	0.69503
0.10051	0.69258
0.10051	0.69014
0.10103	0.69123
0.10154	0.69231
0.10154	0.68990
0.10205	0.69097
0.10256	0.69204
0.10308	0.69310
0.10359	0.69416
0.10410	0.69520
0.10461	0.69625
0.10513	0.69728
0.10513	0.69491
0.10513	0.69257
0.10513	0.69024
0.10564	0.69127
0.10615	0.69231
0.10667	0.69333
0.10718	0.69435
0.10769	0.69536
0.10769	0.69307
0.10769	0.69079
0.10769	0.68853
0.10820	0.68954
0.10872	0.69055
0.10872	0.68831
0.10923	0.68932
0.10923	0.68710
0.10923	0.68489
0.10974	0.68590
0.11026	0.68690
0.11077	0.68790
0.11077	0.68571
0.11128	0.68671
0.11128	0.68454
0.11128	0.68239
0.11128	0.68025
0.11180	0.68125
0.11180	0.67913
0.11180	0.67702
0.11231	0.67802
0.11282	0.67901
0.11333	0.68000
0.11385	0.68098
0.11385	0.67890
0.11436	0.67988
0.11436	0.67781
0.11436	0.67576
0.11436	0.67372
0.11487	0.67470
0.11539	0.67568
0.11590	0.67665
0.11590	0.67463
0.11590	0.67262
0.11590	0.67062
0.11641	0.67160
0.11692	0.67257
0.11692	0.67059
0.11744	0.67155
0.11795	0.67251
0.11846	0.67347
0.11897	0.67442
0.11949	0.67536
0.12000	0.67630
0.12051	0.67723
0.12103	0.67816
0.12154	0.67908
0.12205	0.68000
0.12256	0.68091
0.12256	0.67898
0.12308	0.67989
0.12308	0.67797
0.12359	0.67887
0.12410	0.67978
0.12462	0.68067
0.12462	0.67877
0.12513	0.67967
0.12513	0.67778
0.12564	0.67867
0.12564	0.67680
0.12564	0.67493
0.12564	0.67308
0.12615	0.67397
0.12615	0.67213
0.12615	0.67030
0.12667	0.67120
0.12667	0.66938
0.12667	0.66757
0.12667	0.66577
0.12667	0.66398
0.12667	0.66220
0.12718	0.66310
0.12718	0.66133
0.12769	0.66223
0.12821	0.66313
0.12872	0.66402
0.12872	0.66227
0.12872	0.66053
0.12872	0.65879
0.12872	0.65707
0.12923	0.65796
0.12974	0.65885
0.13026	0.65974
0.13077	0.66062
0.13128	0.66150
0.13179	0.66237
0.13179	0.66067
0.13179	0.65897
0.13231	0.65985
0.13282	0.66071
0.13282	0.65903
0.13282	0.65736
0.13333	0.65823
0.13385	0.65909
0.13436	0.65995
0.13487	0.66080
0.13487	0.65915
0.13539	0.66000
0.13590	0.66085
0.13641	0.66169
0.13641	0.66005
0.13641	0.65842
0.13692	0.65926
0.13692	0.65763
0.13744	0.65848
0.13744	0.65686
0.13795	0.65770
0.13795	0.65610
0.13846	0.65693
0.13897	0.65777
0.13897	0.65617
0.13949	0.65700
0.14000	0.65783
0.14000	0.65625
0.14051	0.65707
0.14051	0.65550
0.14103	0.65633
0.14154	0.65714
0.14154	0.65558
0.14154	0.65403
0.14205	0.65485
0.14205	0.65330
0.14205	0.65177
0.14205	0.65024
0.14256	0.65105
0.14308	0.65187
0.14359	0.65268
0.14410	0.65349
0.14410	0.65197
0.14410	0.65046
0.14410	0.64896
0.14410	0.64746
0.14410	0.64598
0.14410	0.64450
0.14461	0.64531
0.14513	0.64612
0.14564	0.64692
0.14615	0.64773
0.14667	0.64853
0.14667	0.64706
0.14667	0.64560
0.14718	0.64640
0.14718	0.64494
0.14769	0.64574
0.14769	0.64429
0.14769	0.64286
0.14821	0.64365
0.14821	0.64222
0.14872	0.64302
0.14923	0.64380
0.14923	0.64238
0.14923	0.64097
0.14974	0.64176
0.15026	0.64254
0.15077	0.64333
0.15077	0.64192
0.15128	0.64270
0.15180	0.64348
0.15180	0.64208
0.15180	0.64069
0.15180	0.63931
0.15231	0.64009
0.15282	0.64086
0.15333	0.64163
0.15333	0.64026
0.15385	0.64103
0.15436	0.64179
0.15487	0.64255
0.15487	0.64119
0.15538	0.64195
0.15538	0.64059
0.15590	0.64135
0.15641	0.64211
0.15641	0.64076
0.15692	0.64151
0.15744	0.64226
0.15795	0.64301
0.15795	0.64167
0.15846	0.64241
0.15897	0.64315
0.15949	0.64389
0.16000	0.64463
0.16051	0.64536
0.16051	0.64403
0.16051	0.64271
0.16051	0.64139
0.16103	0.64213
0.16103	0.64082
0.16154	0.64155
0.16205	0.64228
0.16256	0.64300
0.16256	0.64170
0.16256	0.64040
0.16256	0.63911
0.16256	0.63783
0.16256	0.63655
0.16308	0.63728
0.16359	0.63800
0.16410	0.63872
0.16462	0.63944
0.16513	0.64016
0.16564	0.64087
0.16615	0.64158
0.16667	0.64229
0.16718	0.64300
0.16718	0.64173
0.16769	0.64244
0.16769	0.64118
0.16820	0.64188
0.16820	0.64063
0.16820	0.63938
0.16820	0.63813
0.16872	0.63884
0.16923	0.63953
0.16974	0.64023
0.17026	0.64093
0.17026	0.63969
0.17077	0.64038
0.17077	0.63916
0.17077	0.63793
0.17077	0.63671
0.17077	0.63550
0.17128	0.63619
0.17128	0.63498
0.17180	0.63567
0.17231	0.63636
0.17282	0.63705
0.17333	0.63774
0.17333	0.63653
0.17333	0.63534
0.17333	0.63415
0.17333	0.63296
0.17385	0.63365
0.17385	0.63246
0.17436	0.63315
0.17436	0.63197
0.17436	0.63080
0.17436	0.62963
0.17436	0.62847
0.17436	0.62731
0.17436	0.62615
0.17436	0.62500
0.17436	0.62385
0.17436	0.62271
0.17487	0.62340
0.17539	0.62409
0.17539	0.62295
0.17539	0.62182
0.17590	0.62250
0.17641	0.62319
0.17641	0.62206
0.17692	0.62274
0.17744	0.62342
0.17744	0.62230
0.17744	0.62118
0.17795	0.62186
0.17795	0.62075
0.17846	0.62143
0.17897	0.62210
0.17897	0.62100
0.17897	0.61989
0.17897	0.61879
0.17897	0.61770
0.17949	0.61838
0.17949	0.61728
0.17949	0.61620
0.18000	0.61687
0.18051	0.61754
0.18103	0.61821
0.18154	0.61888
0.18205	0.61955
0.18205	0.61847
0.18256	0.61913
0.18308	0.61979
0.18359	0.62045
0.18359	0.61938
0.18410	0.62004
0.18410	0.61897
0.18410	0.61790
0.18462	0.61856
0.18462	0.61750
0.18513	0.61815
0.18513	0.61709
0.18564	0.61775
0.18564	0.61669
0.18564	0.61565
0.18564	0.61460
0.18564	0.61356
0.18564	0.61252
0.18615	0.61318
0.18667	0.61383
0.18667	0.61279
0.18667	0.61177
0.18667	0.61074
0.18667	0.60972
0.18718	0.61037
0.18718	0.60935
0.18718	0.60833
0.18718	0.60732
0.18769	0.60797
0.18821	0.60862
0.18821	0.60762
0.18872	0.60826
0.18872	0.60726
0.18923	0.60791
0.18923	0.60691
0.18923	0.60591
0.18923	0.60492
0.18923	0.60393
0.18974	0.60457
0.19026	0.60522
0.19077	0.60586
0.19077	0.60488
0.19128	0.60552
0.19179	0.60616
0.19231	0.60680
0.19282	0.60743
0.19333	0.60806
0.19333	0.60708
0.19333	0.60611
0.19333	0.60514
0.19385	0.60577
0.19436	0.60640
0.19487	0.60703
0.19539	0.60766
0.19539	0.60669
0.19539	0.60572
0.19590	0.60635
0.19641	0.60697
0.19692	0.60759
0.19692	0.60664
0.19692	0.60568
0.19744	0.60630
0.19744	0.60535
0.19744	0.60440
0.19744	0.60345
0.19795	0.60407
0.19846	0.60469
0.19897	0.60530
0.19897	0.60436
0.19949	0.60498
0.20000	0.60559
0.20000	0.60465
0.20051	0.60526
0.20103	0.60587
0.20103	0.60494
0.20103	0.60401
0.20103	0.60308
0.20103	0.60215
0.20103	0.60123
0.20154	0.60184
0.20154	0.60092
0.20154	0.60000
0.20205	0.60061
0.20256	0.60122
0.20308	0.60182
0.20359	0.60243
0.20359	0.60152
0.20359	0.60061
0.20359	0.59970
0.20359	0.59879
0.20359	0.59789
0.20359	0.59699
0.20359	0.59610
0.20359	0.59520
0.20359	0.59431
0.20410	0.59492
0.20461	0.59552
0.20461	0.59464
0.20461	0.59375
0.20461	0.59287
0.20461	0.59199
0.20461	0.59111
0.20461	0.59024
0.20513	0.59084
0.20513	0.58997
0.20564	0.59057
0.20615	0.59118
0.20615	0.59031
0.20615	0.58944
0.20667	0.59004
0.20718	0.59064
0.20718	0.58978
0.20718	0.58892
0.20718	0.58806
0.20769	0.58866
0.20821	0.58926
0.20821	0.58841
0.20872	0.58900
0.20923	0.58959
0.20974	0.59019
0.21026	0.59078
0.21077	0.59137
0.21128	0.59195
0.21128	0.59110
0.21180	0.59169
0.21231	0.59227
0.21231	0.59143
0.21231	0.59059
0.21282	0.59117
0.21282	0.59033
0.21333	0.59091
0.21385	0.59149
0.21436	0.59207
0.21487	0.59264
0.21538	0.59322
0.21538	0.59238
0.21590	0.59296
0.21641	0.59353
0.21641	0.59270
0.21641	0.59186
0.21641	0.59104
0.21692	0.59161
0.21692	0.59078
0.21744	0.59135
0.21744	0.59053
0.21795	0.59110
0.21795	0.59028
0.21846	0.59085
0.21897	0.59141
0.21949	0.59198
0.21949	0.59116
0.21949	0.59035
0.21949	0.58953
0.22000	0.59010
0.22051	0.59066
0.22051	0.58985
0.22051	0.58904
0.22103	0.58960
0.22103	0.58880
0.22103	0.58800
0.22103	0.58719
0.22103	0.58639
0.22103	0.58560
0.22154	0.58616
0.22205	0.58672
0.22205	0.58593
0.22256	0.58649
0.22256	0.58569
0.22256	0.58491
0.22256	0.58412
0.22308	0.58468
0.22308	0.58389
0.22308	0.58311
0.22359	0.58367
0.22359	0.58289
0.22410	0.58344
0.22410	0.58267
0.22410	0.58189
0.22410	0.58112
0.22410	0.58034
0.22410	0.57958
0.22462	0.58013
0.22462	0.57937
0.22462	0.57860
0.22513	0.57916
0.22513	0.57839
0.22564	0.57895
0.22615	0.57950
0.22615	0.57874
0.22615	0.57798
0.22667	0.57853
0.22718	0.57908
0.22718	0.57833
0.22718	0.57757
0.22769	0.57813
0.22769	0.57737
0.22769	0.57662
0.22769	0.57588
0.22820	0.57642
0.22820	0.57568
0.22872	0.57623
0.22872	0.57548
0.22872	0.57474
0.22923	0.57529
0.22923	0.57455
0.22974	0.57510
0.22974	0.57436
0.22974	0.57362
0.22974	0.57289
0.22974	0.57216
0.23026	0.57270
0.23077	0.57325
0.23128	0.57379
0.23128	0.57306
0.23128	0.57234
0.23128	0.57161
0.23128	0.57089
0.23180	0.57143
0.23231	0.57197
0.23282	0.57251
0.23282	0.57179
0.23333	0.57233
0.23333	0.57161
0.23333	0.57089
0.23333	0.57017
0.23385	0.57071
0.23385	0.57000
0.23436	0.57054
0.23487	0.57107
0.23487	0.57036
0.23487	0.56965
0.23539	0.57019
0.23539	0.56948
0.23590	0.57001
0.23590	0.56931
0.23590	0.56860
0.23641	0.56914
0.23641	0.56843
0.23641	0.56773
0.23692	0.56827
0.23692	0.56757
0.23744	0.56810
0.23744	0.56740
0.23744	0.56671
0.23744	0.56602
0.23744	0.56532
0.23744	0.56463
0.23744	0.56395
0.23744	0.56326
0.23744	0.56258
0.23744	0.56189
0.23744	0.56121
0.23795	0.56174
0.23795	0.56106
0.23795	0.56039
0.23795	0.55971
0.23846	0.56024
0.23846	0.55957
0.23846	0.55889
0.23846	0.55822
0.23846	0.55755
0.23897	0.55808
0.23949	0.55861
0.23949	0.55795
0.23949	0.55728
0.24000	0.55781
0.24051	0.55833
0.24051	0.55767
0.24103	0.55819
0.24154	0.55872
0.24154	0.55806
0.24205	0.55858
0.24256	0.55910
0.24308	0.55962
0.24308	0.55896
0.24308	0.55830
0.24359	0.55882
0.24410	0.55934
0.24410	0.55868
0.24461	0.55920
0.24461	0.55855
0.24513	0.55906
0.24513	0.55841
0.24513	0.55776
0.24564	0.55827
0.24564	0.55763
0.24564	0.55698
0.24615	0.55749
0.24667	0.55800
0.24667	0.55736
0.24667	0.55671
0.24667	0.55607
0.24667	0.55543
0.24667	0.55479
0.24667	0.55415
0.24667	0.55351
0.24667	0.55287
0.24667	0.55224
0.24718	0.55275
0.24769	0.55327
0.24769	0.55263
0.24769	0.55200
0.24769	0.55137
0.24769	0.55074
0.24769	0.55011
0.24769	0.54949
0.24821	0.55000
0.24821	0.54938
0.24821	0.54875
0.24821	0.54813
0.24821	0.54751
0.24872	0.54802
0.24872	0.54740
0.24923	0.54791
0.24923	0.54730
0.24974	0.54781
0.24974	0.54719
0.25026	0.54770
0.25077	0.54821
0.25077	0.54759
0.25077	0.54698
0.25077	0.54637
0.25077	0.54576
0.25077	0.54515
0.25128	0.54566
0.25179	0.54616
0.25231	0.54667
0.25231	0.54606
0.25282	0.54656
0.25282	0.54596
0.25333	0.54646
0.25333	0.54586
0.25333	0.54525
0.25385	0.54575
0.25385	0.54515
0.25385	0.54455
0.25385	0.54396
0.25385	0.54336
0.25385	0.54276
0.25385	0.54217
0.25385	0.54158
0.25436	0.54208
0.25487	0.54258
0.25487	0.54199
0.25487	0.54139
0.25487	0.54080
0.25538	0.54130
0.25538	0.54072
0.25590	0.54122
0.25590	0.54063
0.25590	0.54004
0.25590	0.53946
0.25590	0.53888
0.25590	0.53830
0.25590	0.53772
0.25590	0.53714
0.25641	0.53763
0.25692	0.53813
0.25692	0.53755
0.25692	0.53698
0.25744	0.53747
0.25795	0.53797
0.25846	0.53846
0.25897	0.53895
0.25949	0.53945
0.26000	0.53994
0.26000	0.53936
0.26051	0.53985
0.26051	0.53928
0.26103	0.53977
0.26103	0.53919
0.26103	0.53862
0.26103	0.53805
0.26103	0.53749
0.26154	0.53797
0.26205	0.53846
0.26256	0.53895
0.26256	0.53838
0.26308	0.53887
0.26359	0.53935
0.26410	0.53983
0.26461	0.54031
0.26461	0.53975
0.26461	0.53919
0.26461	0.53862
0.26513	0.53910
0.26513	0.53854
0.26564	0.53902
0.26564	0.53846
0.26564	0.53790
0.26564	0.53734
0.26615	0.53782
0.26615	0.53727
0.26615	0.53671
0.26667	0.53719
0.26718	0.53767
0.26718	0.53711
0.26718	0.53656
0.26718	0.53601
0.26718	0.53546
0.26718	0.53491
0.26769	0.53538
0.26821	0.53586
0.26821	0.53531
0.26872	0.53579
0.26872	0.53524
0.26872	0.53469
0.26872	0.53415
0.26923	0.53462
0.26923	0.53408
0.26923	0.53354
0.26974	0.53401
0.26974	0.53347
0.26974	0.53293
0.26974	0.53239
0.26974	0.53185
0.26974	0.53131
0.26974	0.53078
0.26974	0.53024
0.26974	0.52971
0.26974	0.52917
0.26974	0.52864
0.26974	0.52811
0.26974	0.52758
0.27026	0.52806
0.27026	0.52753
0.27077	0.52800
0.27077	0.52747
0.27077	0.52695
0.27077	0.52642
0.27077	0.52590
0.27077	0.52537
0.27128	0.52585
0.27180	0.52632
0.27180	0.52579
0.27231	0.52626
0.27231	0.52574
0.27231	0.52522
0.27231	0.52470
0.27282	0.52517
0.27282	0.52465
0.27333	0.52512
0.27333	0.52461
0.27385	0.52507
0.27436	0.52554
0.27436	0.52502
0.27487	0.52549
0.27487	0.52498
0.27487	0.52446
0.27487	0.52395
0.27538	0.52441
0.27590	0.52488
0.27590	0.52437
0.27590	0.52386
0.27590	0.52335
0.27590	0.52284
0.27590	0.52233
0.27641	0.52279
0.27692	0.52326
0.27692	0.52275
0.27744	0.52321
0.27744	0.52270
0.27744	0.52220
0.27744	0.52170
0.27744	0.52119
0.27744	0.52069
0.27795	0.52115
0.27795	0.52065
0.27795	0.52015
0.27795	0.51965
0.27795	0.51916
0.27795	0.51866
0.27795	0.51816
0.27795	0.51767
0.27795	0.51718
0.27846	0.51764
0.27897	0.51809
0.27897	0.51760
0.27897	0.51711
0.27897	0.51662
0.27949	0.51708
0.28000	0.51754
0.28000	0.51704
0.28051	0.51750
0.28051	0.51701
0.28103	0.51747
0.28154	0.51792
0.28205	0.51838
0.28256	0.51883
0.28256	0.51834
0.28308	0.51880
0.28359	0.51925
0.28410	0.51970
0.28462	0.52015
0.28462	0.51966
0.28462	0.51918
0.28462	0.51869
0.28513	0.51914
0.28513	0.51866
0.28564	0.51911
0.28564	0.51862
0.28615	0.51907
0.28667	0.51952
0.28718	0.51996
0.28769	0.52041
0.28820	0.52085
0.28872	0.52130
0.28923	0.52174
0.28974	0.52218
0.28974	0.52170
0.29026	0.52214
0.29026	0.52166
0.29026	0.52118
0.29077	0.52162
0.29077	0.52114
0.29128	0.52158
0.29128	0.52110
0.29180	0.52154
0.29180	0.52106
0.29180	0.52059
0.29180	0.52011
0.29180	0.51963
0.29180	0.51916
0.29180	0.51869
0.29231	0.51913
0.29282	0.51956
0.29333	0.52000
0.29385	0.52044
0.29436	0.52087
0.29436	0.52040
0.29487	0.52083
0.29487	0.52036
0.29539	0.52080
0.29590	0.52123
0.29590	0.52076
0.29590	0.52029
0.29641	0.52072
0.29641	0.52025
0.29641	0.51978
0.29692	0.52022
0.29744	0.52065
0.29795	0.52108
0.29795	0.52061
0.29795	0.52014
0.29795	0.51968
0.29795	0.51921
0.29846	0.51964
0.29846	0.51918
0.29846	0.51872
0.29897	0.51914
0.29897	0.51868
0.29897	0.51822
0.29949	0.51865
0.29949	0.51819
0.29949	0.51773
0.29949	0.51727
0.30000	0.51770
0.30000	0.51724
0.30000	0.51678
0.30000	0.51633
0.30000	0.51587
0.30000	0.51542
0.30000	0.51497
0.30051	0.51539
0.30051	0.51494
0.30051	0.51449
0.30051	0.51404
0.30051	0.51358
0.30103	0.51401
0.30103	0.51356
0.30103	0.51311
0.30103	0.51266
0.30103	0.51222
0.30154	0.51264
0.30154	0.51219
0.30205	0.51262
0.30256	0.51304
0.30308	0.51347
0.30308	0.51302
0.30308	0.51258
0.30308	0.51213
0.30359	0.51255
0.30359	0.51211
0.30359	0.51167
0.30359	0.51123
0.30410	0.51165
0.30410	0.51121
0.30410	0.51077
0.30410	0.51033
0.30410	0.50989
0.30410	0.50945
0.30410	0.50901
0.30410	0.50858
0.30410	0.50814
0.30462	0.50856
0.30462	0.50813
0.30462	0.50769
0.30513	0.50811
0.30564	0.50853
0.30615	0.50895
0.30615	0.50852
0.30667	0.50894
0.30718	0.50935
0.30769	0.50977
0.30769	0.50934
0.30769	0.50891
0.30769	0.50848
0.30769	0.50804
0.30769	0.50761
0.30769	0.50718
0.30769	0.50676
0.30821	0.50717
0.30872	0.50759
0.30872	0.50716
0.30923	0.50758
0.30974	0.50799
0.30974	0.50756
0.30974	0.50714
0.30974	0.50671
0.31026	0.50713
0.31026	0.50670
0.31026	0.50628
0.31077	0.50669
0.31077	0.50627
0.31077	0.50584
0.31128	0.50626
0.31128	0.50583
0.31128	0.50541
0.31128	0.50499
0.31128	0.50457
0.31128	0.50415
0.31179	0.50456
0.31179	0.50415
0.31231	0.50456
0.31282	0.50497
0.31282	0.50455
0.31282	0.50413
0.31282	0.50372
0.31282	0.50330
0.31333	0.50371
0.31333	0.50330
0.31333	0.50288
0.31385	0.50329
0.31385	0.50288
0.31385	0.50246
0.31385	0.50205
0.31385	0.50164
0.31385	0.50123
0.31385	0.50082
0.31385	0.50041
0.31436	0.50082
0.31436	0.50041
0.31487	0.50082
0.31539	0.50122
0.31539	0.50081
0.31539	0.50041
0.31539	0.50000
0.31590	0.50041
0.31641	0.50081
0.31641	0.50041
0.31692	0.50081
0.31744	0.50121
0.31744	0.50081
0.31744	0.50040
0.31744	0.50000
0.31795	0.50040
0.31795	0.50000
0.31795	0.49960
0.31795	0.49919
0.31795	0.49879
0.31795	0.49839
0.31795	0.49799
0.31846	0.49839
0.31846	0.49800
0.31846	0.49760
0.31897	0.49800
0.31949	0.49840
0.31949	0.49800
0.31949	0.49760
0.31949	0.49721
0.31949	0.49681
0.31949	0.49641
0.32000	0.49682
0.32000	0.49642
0.32051	0.49682
0.32051	0.49643
0.32103	0.49683
0.32103	0.49643
0.32103	0.49604
0.32154	0.49644
0.32205	0.49684
0.32205	0.49644
0.32256	0.49684
0.32256	0.49645
0.32308	0.49684
0.32308	0.49645
0.32359	0.49685
0.32410	0.49725
0.32410	0.49685
0.32410	0.49646
0.32410	0.49607
0.32410	0.49569
0.32410	0.49530
0.32410	0.49491
0.32461	0.49530
0.32461	0.49492
0.32513	0.49531
0.32513	0.49493
0.32513	0.49454
0.32564	0.49493
0.32564	0.49455
0.32615	0.49494
0.32615	0.49456
0.32615	0.49417
0.32667	0.49456
0.32718	0.49496
0.32769	0.49535
0.32769	0.49496
0.32821	0.49536
0.32872	0.49575
0.32872	0.49536
0.32872	0.49498
0.32923	0.49537
0.32923	0.49499
0.32923	0.49461
0.32923	0.49423
0.32923	0.49385
0.32923	0.49347
0.32923	0.49309
0.32923	0.49271
0.32923	0.49233
0.32923	0.49195
0.32923	0.49158
0.32923	0.49120
0.32923	0.49083
0.32923	0.49045
0.32923	0.49008
0.32923	0.48970
0.32974	0.49009
0.33026	0.49048
0.33077	0.49087
0.33077	0.49049
0.33077	0.49012
0.33077	0.48975
0.33077	0.48938
0.33128	0.48977
0.33128	0.48939
0.33180	0.48978
0.33231	0.49017
0.33231	0.48980
0.33282	0.49018
0.33333	0.49057
0.33333	0.49020
0.33333	0.48983
0.33333	0.48946
0.33385	0.48984
0.33385	0.48947
0.33385	0.48911
0.33385	0.48874
0.33385	0.48837
0.33385	0.48801
0.33385	0.48764
0.33385	0.48728
0.33385	0.48691
0.33385	0.48655
0.33385	0.48618
0.33385	0.48582
0.33385	0.48546
0.33385	0.48510
0.33385	0.48474
0.33385	0.48438
0.33385	0.48401
0.33436	0.48440
0.33436	0.48404
0.33487	0.48442
0.33487	0.48406
0.33487	0.48370
0.33538	0.48409
0.33538	0.48373
0.33538	0.48337
0.33538	0.48301
0.33590	0.48340
0.33590	0.48304
0.33590	0.48268
0.33590	0.48233
0.33590	0.48197
0.33641	0.48235
0.33641	0.48200
0.33641	0.48164
0.33641	0.48129
0.33692	0.48167
0.33744	0.48205
0.33744	0.48170
0.33744	0.48135
0.33744	0.48099
0.33744	0.48064
0.33744	0.48029
0.33795	0.48067
0.33795	0.48032
0.33846	0.48070
0.33897	0.48108
0.33897	0.48073
0.33897	0.48038
0.33897	0.48003
0.33897	0.47968
0.33897	0.47933
0.33949	0.47971
0.33949	0.47936
0.34000	0.47974
0.34051	0.48012
0.34051	0.47977
0.34051	0.47942
0.34103	0.47980
0.34103	0.47945
0.34154	0.47983
0.34154	0.47948
0.34154	0.47914
0.34154	0.47879
0.34154	0.47845
0.34154	0.47811
0.34205	0.47848
0.34205	0.47814
0.34256	0.47851
0.34256	0.47817
0.34256	0.47782
0.34256	0.47748
0.34256	0.47714
0.34308	0.47752
0.34359	0.47789
0.34359	0.47755
0.34359	0.47721
0.34359	0.47687
0.34359	0.47653
0.34410	0.47690
0.34410	0.47656
0.34410	0.47622
0.34410	0.47589
0.34410	0.47555
0.34462	0.47592
0.34513	0.47629
0.34513	0.47596
0.34513	0.47562
0.34513	0.47528
0.34513	0.47495
0.34564	0.47532
0.34564	0.47498
0.34564	0.47465
0.34615	0.47502
0.34615	0.47468
0.34667	0.47505
0.34667	0.47472
0.34667	0.47439
0.34667	0.47405
0.34667	0.47372
0.34667	0.47339
0.34667	0.47306
0.34667	0.47273
0.34718	0.47310
0.34718	0.47276
0.34769	0.47313
0.34769	0.47280
0.34769	0.47247
0.34820	0.47284
0.34820	0.47251
0.34820	0.47218
0.34872	0.47255
0.34872	0.47222
0.34923	0.47259
0.34923	0.47226
0.34974	0.47263
0.35026	0.47299
0.35026	0.47266
0.35077	0.47303
0.35077	0.47270
0.35077	0.47238
0.35077	0.47205
0.35077	0.47172
0.35077	0.47140
0.35077	0.47107
0.35077	0.47075
0.35077	0.47043
0.35077	0.47010
0.35128	0.47047
0.35128	0.47014
0.35128	0.46982
0.35128	0.46950
0.35128	0.46918
0.35128	0.46886
0.35128	0.46854
0.35180	0.46890
0.35180	0.46858
0.35180	0.46826
0.35180	0.46794
0.35231	0.46830
0.35231	0.46798
0.35231	0.46766
0.35282	0.46803
0.35282	0.46771
0.35282	0.46739
0.35333	0.46775
0.35333	0.46744
0.35385	0.46780
0.35385	0.46748
0.35385	0.46716
0.35385	0.46685
0.35385	0.46653
0.35436	0.46689
0.35487	0.46725
0.35487	0.46694
0.35487	0.46662
0.35539	0.46698
0.35539	0.46667
0.35539	0.46635
0.35539	0.46604
0.35590	0.46640
0.35590	0.46609
0.35590	0.46577
0.35641	0.46613
0.35641	0.46582
0.35692	0.46618
0.35692	0.46586
0.35692	0.46555
0.35692	0.46524
0.35744	0.46560
0.35795	0.46596
0.35795	0.46564
0.35795	0.46533
0.35846	0.46569
0.35897	0.46604
0.35897	0.46574
0.35949	0.46609
0.36000	0.46644
0.36051	0.46680
0.36051	0.46649
0.36051	0.46618
0.36051	0.46587
0.36051	0.46556
0.36051	0.46525
0.36051	0.46495
0.36051	0.46464
0.36051	0.46433
0.36051	0.46403
0.36051	0.46372
0.36051	0.46342
0.36051	0.46311
0.36051	0.46280
0.36103	0.46316
0.36103	0.46285
0.36103	0.46255
0.36103	0.46225
0.36154	0.46260
0.36205	0.46295
0.36256	0.46330
0.36256	0.46300
0.36308	0.46335
0.36308	0.46305
0.36359	0.46340
0.36359	0.46310
0.36410	0.46345
0.36462	0.46380
0.36462	0.46349
0.36513	0.46384
0.36513	0.46354
0.36564	0.46389
0.36615	0.46424
0.36615	0.46394
0.36615	0.46364
0.36615	0.46333
0.36615	0.46303
0.36667	0.46338
0.36667	0.46308
0.36718	0.46343
0.36769	0.46378
0.36769	0.46348
0.36821	0.46382
0.36821	0.46353
0.36821	0.46323
0.36821	0.46293
0.36821	0.46263
0.36821	0.46233
0.36821	0.46203
0.36872	0.46238
0.36872	0.46208
0.36872	0.46179
0.36872	0.46149
0.36872	0.46119
0.36923	0.46154
0.36923	0.46124
0.36923	0.46095
0.36923	0.46065
0.36974	0.46100
0.36974	0.46070
0.37026	0.46105
0.37077	0.46139
0.37128	0.46174
0.37128	0.46144
0.37128	0.46115
0.37128	0.46085
0.37128	0.46056
0.37179	0.46090
0.37231	0.46125
0.37282	0.46159
0.37282	0.46129
0.37282	0.46100
0.37333	0.46134
0.37385	0.46169
0.37385	0.46139
0.37436	0.46173
0.37436	0.46144
0.37487	0.46178
0.37539	0.46212
0.37539	0.46183
0.37539	0.46154
0.37539	0.46125
0.37539	0.46096
0.37539	0.46067
0.37539	0.46038
0.37539	0.46009
0.37590	0.46043
0.37590	0.46014
0.37590	0.45985
0.37641	0.46019
0.37641	0.45990
0.37641	0.45961
0.37641	0.45932
0.37641	0.45904
0.37641	0.45875
0.37641	0.45846
0.37641	0.45818
0.37641	0.45789
0.37641	0.45761
0.37641	0.45732
0.37641	0.45704
0.37641	0.45675
0.37692	0.45709
0.37692	0.45681
0.37744	0.45714
0.37744	0.45686
0.37744	0.45658
0.37795	0.45691
0.37795	0.45663
0.37795	0.45635
0.37795	0.45606
0.37795	0.45578
0.37795	0.45550
0.37846	0.45584
0.37897	0.45617
0.37897	0.45589
0.37897	0.45561
0.37897	0.45533
0.37949	0.45566
0.37949	0.45538
0.37949	0.45510
0.38000	0.45544
0.38000	0.45516
0.38000	0.45488
0.38000	0.45460
0.38000	0.45432
0.38000	0.45404
0.38000	0.45377
0.38000	0.45349
0.38000	0.45321
0.38051	0.45354
0.38051	0.45327
0.38051	0.45299
0.38051	0.45271
0.38103	0.45305
0.38103	0.45277
0.38103	0.45250
0.38103	0.45222
0.38103	0.45195
0.38103	0.45167
0.38154	0.45200
0.38154	0.45173
0.38154	0.45146
0.38154	0.45118
0.38205	0.45151
0.38205	0.45124
0.38256	0.45157
0.38256	0.45130
0.38256	0.45103
0.38308	0.45136
0.38308	0.45109
0.38308	0.45082
0.38308	0.45054
0.38359	0.45087
0.38359	0.45060
0.38359	0.45033
0.38359	0.45006
0.38359	0.44979
0.38359	0.44952
0.38359	0.44925
0.38359	0.44898
0.38410	0.44931
0.38410	0.44904
0.38410	0.44877
0.38461	0.44910
0.38461	0.44883
0.38461	0.44856
0.38461	0.44830
0.38461	0.44803
0.38513	0.44836
0.38513	0.44809
0.38513	0.44782
0.38513	0.44756
0.38564	0.44789
0.38615	0.44821
0.38667	0.44854
0.38667	0.44828
0.38667	0.44801
0.38667	0.44774
0.38667	0.44748
0.38667	0.44721
0.38667	0.44695
0.38718	0.44727
0.38718	0.44701
0.38718	0.44675
0.38718	0.44648
0.38769	0.44681
0.38769	0.44655
0.38769	0.44628
0.38821	0.44661
0.38872	0.44693
0.38923	0.44726
0.38923	0.44700
0.38923	0.44673
0.38923	0.44647
0.38974	0.44680
0.38974	0.44653
0.39026	0.44686
0.39026	0.44660
0.39026	0.44633
0.39077	0.44666
0.39077	0.44640
0.39077	0.44614
0.39077	0.44588
0.39077	0.44561
0.39077	0.44535
0.39128	0.44568
0.39128	0.44542
0.39128	0.44516
0.39128	0.44490
0.39128	0.44464
0.39128	0.44438
0.39128	0.44412
0.39180	0.44444
0.39231	0.44477
0.39231	0.44451
0.39282	0.44483
0.39282	0.44457
0.39333	0.44490
0.39333	0.44464
0.39385	0.44496
0.39436	0.44528
0.39436	0.44502
0.39436	0.44477
0.39436	0.44451
0.39436	0.44425
0.39436	0.44399
0.39436	0.44374
0.39436	0.44348
0.39487	0.44380
0.39487	0.44355
0.39487	0.44329
0.39487	0.44304
0.39487	0.44278
0.39487	0.44253
0.39538	0.44285
0.39538	0.44260
0.39590	0.44292
0.39641	0.44323
0.39641	0.44298
0.39641	0.44273
0.39641	0.44247
0.39641	0.44222
0.39641	0.44197
0.39692	0.44229
0.39692	0.44203
0.39692	0.44178
0.39744	0.44210
0.39744	0.44185
0.39795	0.44216
0.39795	0.44191
0.39846	0.44223
0.39846	0.44198
0.39897	0.44230
0.39897	0.44205
0.39949	0.44236
0.40000	0.44268
0.40000	0.44243
0.40000	0.44218
0.40000	0.44193
0.40051	0.44224
0.40103	0.44256
0.40103	0.44231
0.40103	0.44206
0.40103	0.44181
0.40103	0.44156
0.40103	0.44131
0.40103	0.44106
0.40154	0.44138
0.40154	0.44113
0.40154	0.44088
0.40154	0.44063
0.40154	0.44038
0.40154	0.44013
0.40154	0.43989
0.40205	0.44020
0.40256	0.44052
0.40256	0.44027
0.40256	0.44002
0.40256	0.43978
0.40256	0.43953
0.40256	0.43928
0.40308	0.43960
0.40308	0.43935
0.40308	0.43911
0.40308	0.43886
0.40308	0.43862
0.40359	0.43893
0.40359	0.43868
0.40359	0.43844
0.40410	0.43875
0.40410	0.43851
0.40410	0.43827
0.40410	0.43802
0.40410	0.43778
0.40410	0.43754
0.40410	0.43729
0.40410	0.43705
0.40410	0.43681
0.40462	0.43712
0.40462	0.43688
0.40462	0.43663
0.40513	0.43695
0.40513	0.43671
0.40513	0.43646
0.40513	0.43622
0.40513	0.43598
0.40513	0.43574
0.40513	0.43550
0.40513	0.43526
0.40513	0.43502
0.40513	0.43478
0.40513	0.43454
0.40513	0.43430
0.40513	0.43407
0.40513	0.43383
0.40513	0.43359
0.40513	0.43335
0.40513	0.43311
0.40513	0.43288
0.40513	0.43264
0.40513	0.43240
0.40564	0.43271
0.40564	0.43248
0.40615	0.43279
0.40667	0.43310
0.40667	0.43286
0.40667	0.43262
0.40667	0.43239
0.40667	0.43215
0.40667	0.43192
0.40667	0.43168
0.40667	0.43145
0.40667	0.43121
0.40667	0.43098
0.40718	0.43129
0.40718	0.43105
0.40718	0.43082
0.40718	0.43059
0.40718	0.43035
0.40718	0.43012
0.40718	0.42989
0.40718	0.42965
0.40718	0.42942
0.40769	0.42973
0.40769	0.42950
0.40769	0.42927
0.40820	0.42957
0.40820	0.42934
0.40820	0.42911
0.40820	0.42888
0.40872	0.42919
0.40923	0.42949
0.40923	0.42926
0.40974	0.42957
0.40974	0.42934
0.40974	0.42911
0.40974	0.42888
0.41026	0.42918
0.41026	0.42895
0.41026	0.42873
0.41026	0.42850
0.41026	0.42827
0.41026	0.42804
0.41077	0.42834
0.41077	0.42811
0.41077	0.42789
0.41077	0.42766
0.41077	0.42743
0.41128	0.42773
0.41128	0.42751
0.41128	0.42728
0.41128	0.42705
0.41180	0.42735
0.41231	0.42766
0.41231	0.42743
0.41231	0.42721
0.41231	0.42698
0.41231	0.42675
0.41231	0.42652
0.41231	0.42630
0.41231	0.42607
0.41231	0.42585
0.41282	0.42615
0.41282	0.42593
0.41282	0.42570
0.41333	0.42600
0.41385	0.42631
0.41436	0.42661
0.41487	0.42691
0.41487	0.42669
0.41487	0.42646
0.41539	0.42677
0.41539	0.42654
0.41590	0.42684
0.41590	0.42662
0.41641	0.42692
0.41692	0.42722
0.41692	0.42700
0.41692	0.42677
0.41692	0.42655
0.41692	0.42632
0.41692	0.42610
0.41692	0.42588
0.41744	0.42618
0.41744	0.42595
0.41744	0.42573
0.41744	0.42551
0.41744	0.42529
0.41744	0.42507
0.41744	0.42484
0.41744	0.42462
0.41744	0.42440
0.41795	0.42470
0.41795	0.42448
0.41795	0.42426
0.41795	0.42404
0.41795	0.42382
0.41846	0.42412
0.41846	0.42390
0.41846	0.42368
0.41897	0.42397
0.41897	0.42375
0.41897	0.42354
0.41897	0.42332
0.41897	0.42310
0.41897	0.42288
0.41897	0.42266
0.41897	0.42244
0.41897	0.42222
0.41897	0.42200
0.41897	0.42179
0.41897	0.42157
0.41949	0.42187
0.41949	0.42165
0.41949	0.42143
0.41949	0.42122
0.41949	0.42100
0.42000	0.42130
0.42000	0.42108
0.42000	0.42086
0.42000	0.42065
0.42000	0.42043
0.42000	0.42022
0.42051	0.42051
0.42103	0.42081
0.42103	0.42059
0.42103	0.42038
0.42103	0.42016
0.42103	0.41995
0.42103	0.41973
0.42103	0.41952
0.42103	0.41930
0.42103	0.41909
0.42103	0.41888
0.42103	0.41866
0.42103	0.41845
0.42154	0.41875
0.42205	0.41904
0.42256	0.41934
0.42256	0.41913
0.42256	0.41891
0.42256	0.41870
0.42256	0.41849
0.42256	0.41827
0.42308	0.41857
0.42308	0.41836
0.42359	0.41865
0.42359	0.41844
0.42359	0.41823
0.42359	0.41802
0.42359	0.41780
0.42410	0.41810
0.42462	0.41839
0.42462	0.41818
0.42513	0.41848
0.42513	0.41826
0.42513	0.41805
0.42564	0.41835
0.42615	0.41864
0.42615	0.41843
0.42667	0.41872
0.42718	0.41901
0.42718	0.41880
0.42718	0.41859
0.42769	0.41889
0.42769	0.41868
0.42769	0.41846
0.42769	0.41825
0.42769	0.41804
0.42769	0.41784
0.42769	0.41763
0.42821	0.41792
0.42821	0.41771
0.42821	0.41750


==> pcnn_one.dat <==
Precision Recall
0.000513 1.000000
0.001026 1.000000
0.001538 1.000000
0.002051 1.000000
0.002564 1.000000
0.002564 0.833333
0.003077 0.857143
0.003590 0.875000
0.004103 0.888889
0.004615 0.900000
0.005128 0.909091
0.005128 0.833333
0.005641 0.846154
0.006154 0.857143
0.006154 0.800000
0.006667 0.812500
0.007179 0.823529
0.007692 0.833333
0.008205 0.842105
0.008718 0.850000
0.009231 0.857143
0.009744 0.863636
0.009744 0.826087
0.010256 0.833333
0.010769 0.840000
0.011282 0.846154
0.011795 0.851852
0.011795 0.821429
0.012308 0.827586
0.012308 0.800000
0.012821 0.806452
0.012821 0.781250
0.013333 0.787879
0.013846 0.794118
0.013846 0.771429
0.014359 0.777778
0.014872 0.783784
0.015385 0.789474
0.015385 0.769231
0.015897 0.775000
0.016410 0.780488
0.016923 0.785714
0.017436 0.790698
0.017436 0.772727
0.017436 0.755556
0.017949 0.760870
0.018462 0.765957
0.018462 0.750000
0.018974 0.755102
0.019487 0.760000
0.019487 0.745098
0.020000 0.750000
0.020000 0.735849
0.020513 0.740741
0.021026 0.745455
0.021538 0.750000
0.021538 0.736842
0.022051 0.741379
0.022051 0.728814
0.022564 0.733333
0.023077 0.737705
0.023590 0.741935
0.024103 0.746032
0.024615 0.750000
0.025128 0.753846
0.025641 0.757576
0.026154 0.761194
0.026667 0.764706
0.026667 0.753623
0.027179 0.757143
0.027179 0.746479
0.027692 0.750000
0.028205 0.753425
0.028718 0.756757
0.029231 0.760000
0.029744 0.763158
0.030256 0.766234
0.030256 0.756410
0.030769 0.759494
0.031282 0.762500
0.031795 0.765432
0.031795 0.756098
0.032308 0.759036
0.032821 0.761905
0.033333 0.764706
0.033846 0.767442
0.033846 0.758621
0.033846 0.750000
0.034359 0.752809
0.034872 0.755556
0.035385 0.758242
0.035897 0.760870
0.036410 0.763441
0.036410 0.755319
0.036923 0.757895
0.036923 0.750000
0.036923 0.742268
0.036923 0.734694
0.036923 0.727273
0.037436 0.730000
0.037949 0.732673
0.038462 0.735294
0.038974 0.737864
0.038974 0.730769
0.039487 0.733333
0.040000 0.735849
0.040000 0.728972
0.040000 0.722222
0.040513 0.724771
0.041026 0.727273
0.041026 0.720721
0.041538 0.723214
0.042051 0.725664
0.042564 0.728070
0.043077 0.730435
0.043590 0.732759
0.044103 0.735043
0.044103 0.728814
0.044103 0.722689
0.044103 0.716667
0.044615 0.719008
0.044615 0.713115
0.045128 0.715447
0.045641 0.717742
0.045641 0.712000
0.045641 0.706349
0.045641 0.700787
0.045641 0.695312
0.046154 0.697674
0.046667 0.700000
0.046667 0.694656
0.047179 0.696970
0.047692 0.699248
0.048205 0.701493
0.048205 0.696296
0.048718 0.698529
0.049231 0.700730
0.049231 0.695652
0.049231 0.690647
0.049231 0.685714
0.049744 0.687943
0.050256 0.690141
0.050256 0.685315
0.050769 0.687500
0.051282 0.689655
0.051795 0.691781
0.052308 0.693878
0.052821 0.695946
0.053333 0.697987
0.053846 0.700000
0.054359 0.701987
0.054872 0.703947
0.055385 0.705882
0.055897 0.707792
0.055897 0.703226
0.056410 0.705128
0.056410 0.700637
0.056923 0.702532
0.056923 0.698113
0.057436 0.700000
0.057949 0.701863
0.057949 0.697531
0.057949 0.693252
0.058462 0.695122
0.058974 0.696970
0.059487 0.698795
0.060000 0.700599
0.060513 0.702381
0.060513 0.698225
0.061026 0.700000
0.061538 0.701754
0.061538 0.697674
0.062051 0.699422
0.062051 0.695402
0.062564 0.697143
0.063077 0.698864
0.063590 0.700565
0.064103 0.702247
0.064615 0.703911
0.064615 0.700000
0.064615 0.696133
0.065128 0.697802
0.065641 0.699454
0.066154 0.701087
0.066667 0.702703
0.066667 0.698925
0.067179 0.700535
0.067179 0.696809
0.067179 0.693122
0.067179 0.689474
0.067179 0.685864
0.067692 0.687500
0.068205 0.689119
0.068718 0.690722
0.069231 0.692308
0.069744 0.693878
0.069744 0.690355
0.069744 0.686869
0.070256 0.688442
0.070769 0.690000
0.070769 0.686567
0.070769 0.683168
0.071282 0.684729
0.071282 0.681373
0.071795 0.682927
0.071795 0.679612
0.072308 0.681159
0.072308 0.677885
0.072821 0.679426
0.073333 0.680952
0.073846 0.682464
0.074359 0.683962
0.074359 0.680751
0.074359 0.677570
0.074872 0.679070
0.075385 0.680556
0.075897 0.682028
0.076410 0.683486
0.076923 0.684932
0.076923 0.681818
0.076923 0.678733
0.077436 0.680180
0.077436 0.677130
0.077436 0.674107
0.077949 0.675556
0.077949 0.672566
0.078462 0.674009
0.078462 0.671053
0.078462 0.668122
0.078462 0.665217
0.078974 0.666667
0.079487 0.668103
0.079487 0.665236
0.080000 0.666667
0.080000 0.663830
0.080000 0.661017
0.080513 0.662447
0.081026 0.663866
0.081026 0.661088
0.081538 0.662500
0.082051 0.663900
0.082564 0.665289
0.083077 0.666667
0.083077 0.663934
0.083590 0.665306
0.083590 0.662602
0.084103 0.663968
0.084615 0.665323
0.084615 0.662651
0.085128 0.664000
0.085641 0.665339
0.086154 0.666667
0.086667 0.667984
0.087179 0.669291
0.087692 0.670588
0.087692 0.667969
0.088205 0.669261
0.088205 0.666667
0.088718 0.667954
0.088718 0.665385
0.089231 0.666667
0.089744 0.667939
0.089744 0.665399
0.090256 0.666667
0.090256 0.664151
0.090769 0.665414
0.091282 0.666667
0.091795 0.667910
0.092308 0.669145
0.092821 0.670370
0.093333 0.671587
0.093846 0.672794
0.093846 0.670330
0.093846 0.667883
0.093846 0.665455
0.094359 0.666667
0.094872 0.667870
0.095385 0.669065
0.095897 0.670251
0.096410 0.671429
0.096410 0.669039
0.096923 0.670213
0.096923 0.667845
0.097436 0.669014
0.097436 0.666667
0.097949 0.667832
0.098462 0.668990
0.098974 0.670139
0.098974 0.667820
0.099487 0.668966
0.100000 0.670103
0.100513 0.671233
0.100513 0.668942
0.100513 0.666667
0.101026 0.667797
0.101538 0.668919
0.102051 0.670034
0.102564 0.671141
0.103077 0.672241
0.103077 0.670000
0.103590 0.671096
0.103590 0.668874
0.104103 0.669967
0.104615 0.671053
0.104615 0.668852
0.105128 0.669935
0.105128 0.667752
0.105128 0.665584
0.105641 0.666667
0.106154 0.667742
0.106154 0.665595
0.106154 0.663462
0.106154 0.661342
0.106154 0.659236
0.106154 0.657143
0.106667 0.658228
0.106667 0.656151
0.106667 0.654088
0.107179 0.655172
0.107179 0.653125
0.107179 0.651090
0.107692 0.652174
0.107692 0.650155
0.108205 0.651235
0.108718 0.652308
0.109231 0.653374
0.109231 0.651376
0.109231 0.649390
0.109231 0.647416
0.109744 0.648485
0.109744 0.646526
0.110256 0.647590
0.110769 0.648649
0.111282 0.649701
0.111282 0.647761
0.111795 0.648810
0.112308 0.649852
0.112821 0.650888
0.112821 0.648968
0.113333 0.650000
0.113333 0.648094
0.113846 0.649123
0.113846 0.647230
0.114359 0.648256
0.114359 0.646377
0.114359 0.644509
0.114359 0.642651
0.114359 0.640805
0.114872 0.641834
0.114872 0.640000
0.114872 0.638177
0.115385 0.639205
0.115897 0.640227
0.116410 0.641243
0.116923 0.642254
0.117436 0.643258
0.117949 0.644258
0.117949 0.642458
0.118462 0.643454
0.118974 0.644444
0.119487 0.645429
0.119487 0.643646
0.119487 0.641873
0.120000 0.642857
0.120000 0.641096
0.120513 0.642077
0.121026 0.643052
0.121538 0.644022
0.121538 0.642276
0.121538 0.640541
0.122051 0.641509
0.122051 0.639785
0.122564 0.640751
0.122564 0.639037
0.123077 0.640000
0.123077 0.638298
0.123590 0.639257
0.124103 0.640212
0.124615 0.641161
0.124615 0.639474
0.124615 0.637795
0.125128 0.638743
0.125641 0.639687
0.126154 0.640625
0.126154 0.638961
0.126667 0.639896
0.126667 0.638243
0.127179 0.639175
0.127692 0.640103
0.127692 0.638462
0.127692 0.636829
0.128205 0.637755
0.128205 0.636132
0.128205 0.634518
0.128718 0.635443
0.129231 0.636364
0.129231 0.634761
0.129231 0.633166
0.129744 0.634085
0.130256 0.635000
0.130769 0.635910
0.130769 0.634328
0.130769 0.632754
0.130769 0.631188
0.131282 0.632099
0.131795 0.633005
0.132308 0.633907
0.132308 0.632353
0.132821 0.633252
0.133333 0.634146
0.133333 0.632603
0.133846 0.633495
0.133846 0.631961
0.133846 0.630435
0.134359 0.631325
0.134872 0.632212
0.134872 0.630695
0.134872 0.629187
0.134872 0.627685
0.135385 0.628571
0.135385 0.627078
0.135385 0.625592
0.135897 0.626478
0.136410 0.627358
0.136923 0.628235
0.136923 0.626761
0.136923 0.625293
0.137436 0.626168
0.137949 0.627040
0.138462 0.627907
0.138974 0.628770
0.138974 0.627315
0.138974 0.625866
0.139487 0.626728
0.139487 0.625287
0.140000 0.626147
0.140513 0.627002
0.141026 0.627854
0.141026 0.626424
0.141538 0.627273
0.141538 0.625850
0.141538 0.624434
0.142051 0.625282
0.142564 0.626126
0.143077 0.626966
0.143077 0.625561
0.143077 0.624161
0.143077 0.622768
0.143590 0.623608
0.144103 0.624444
0.144103 0.623060
0.144615 0.623894
0.145128 0.624724
0.145641 0.625551
0.146154 0.626374
0.146667 0.627193
0.146667 0.625821
0.147179 0.626638
0.147179 0.625272
0.147179 0.623913
0.147692 0.624729
0.148205 0.625541
0.148205 0.624190
0.148205 0.622845
0.148205 0.621505
0.148205 0.620172
0.148205 0.618844
0.148205 0.617521
0.148718 0.618337
0.149231 0.619149
0.149231 0.617834
0.149744 0.618644
0.150256 0.619450
0.150769 0.620253
0.151282 0.621053
0.151282 0.619748
0.151795 0.620545
0.152308 0.621339
0.152308 0.620042
0.152308 0.618750
0.152821 0.619543
0.152821 0.618257
0.152821 0.616977
0.153333 0.617769
0.153333 0.616495
0.153846 0.617284
0.154359 0.618070
0.154359 0.616803
0.154359 0.615542
0.154872 0.616327
0.154872 0.615071
0.154872 0.613821
0.154872 0.612576
0.154872 0.611336
0.155385 0.612121
0.155897 0.612903
0.156410 0.613682
0.156410 0.612450
0.156923 0.613226
0.157436 0.614000
0.157949 0.614770
0.158462 0.615538
0.158462 0.614314
0.158462 0.613095
0.158462 0.611881
0.158462 0.610672
0.158462 0.609467
0.158974 0.610236
0.158974 0.609037
0.158974 0.607843
0.158974 0.606654
0.159487 0.607422
0.160000 0.608187
0.160513 0.608949
0.160513 0.607767
0.160513 0.606589
0.161026 0.607350
0.161538 0.608108
0.162051 0.608863
0.162051 0.607692
0.162051 0.606526
0.162051 0.605364
0.162564 0.606119
0.162564 0.604962
0.163077 0.605714
0.163590 0.606464
0.164103 0.607211
0.164615 0.607955
0.165128 0.608696
0.165641 0.609434
0.166154 0.610169
0.166154 0.609023
0.166667 0.609756
0.167179 0.610487
0.167692 0.611215
0.167692 0.610075
0.167692 0.608939
0.168205 0.609665
0.168718 0.610390
0.168718 0.609259
0.168718 0.608133
0.169231 0.608856
0.169231 0.607735
0.169744 0.608456
0.169744 0.607339
0.169744 0.606227
0.170256 0.606947
0.170256 0.605839
0.170256 0.604736
0.170769 0.605455
0.170769 0.604356
0.171282 0.605072
0.171795 0.605787
0.172308 0.606498
0.172308 0.605405
0.172821 0.606115
0.173333 0.606822
0.173846 0.607527
0.174359 0.608229
0.174872 0.608929
0.174872 0.607843
0.175385 0.608541
0.175897 0.609236
0.176410 0.609929
0.176923 0.610619
0.176923 0.609541
0.177436 0.610229
0.177436 0.609155
0.177949 0.609842
0.178462 0.610526
0.178974 0.611208
0.178974 0.610140
0.179487 0.610820
0.179487 0.609756
0.180000 0.610435
0.180000 0.609375
0.180513 0.610052
0.180513 0.608997
0.181026 0.609672
0.181026 0.608621
0.181538 0.609294
0.181538 0.608247
0.181538 0.607204
0.181538 0.606164
0.181538 0.605128
0.182051 0.605802
0.182051 0.604770
0.182564 0.605442
0.183077 0.606112
0.183590 0.606780
0.183590 0.605753
0.183590 0.604730
0.183590 0.603710
0.184103 0.604377
0.184615 0.605042
0.184615 0.604027
0.184615 0.603015
0.185128 0.603679
0.185641 0.604341
0.186154 0.605000
0.186667 0.605657
0.186667 0.604651
0.187179 0.605307
0.187179 0.604305
0.187692 0.604959
0.188205 0.605611
0.188718 0.606260
0.189231 0.606908
0.189744 0.607553
0.189744 0.606557
0.190256 0.607201
0.190769 0.607843
0.190769 0.606852
0.191282 0.607492
0.191795 0.608130
0.191795 0.607143
0.192308 0.607780
0.192308 0.606796
0.192308 0.605816
0.192821 0.606452
0.192821 0.605475
0.192821 0.604502
0.193333 0.605136
0.193846 0.605769
0.193846 0.604800
0.194359 0.605431
0.194359 0.604466
0.194359 0.603503
0.194872 0.604134
0.195385 0.604762
0.195385 0.603803
0.195897 0.604430
0.195897 0.603476
0.195897 0.602524
0.195897 0.601575
0.196410 0.602201
0.196923 0.602826
0.197436 0.603448
0.197436 0.602504
0.197949 0.603125
0.198462 0.603744
0.198974 0.604361
0.198974 0.603421
0.198974 0.602484
0.198974 0.601550
0.198974 0.600619
0.198974 0.599691
0.199487 0.600309
0.199487 0.599384
0.199487 0.598462
0.199487 0.597542
0.199487 0.596626
0.199487 0.595712
0.199487 0.594801
0.200000 0.595420
0.200000 0.594512
0.200513 0.595129
0.201026 0.595745
0.201538 0.596358
0.201538 0.595455
0.202051 0.596067
0.202051 0.595166
0.202564 0.595777
0.203077 0.596386
0.203590 0.596992
0.204103 0.597598
0.204615 0.598201
0.205128 0.598802
0.205128 0.597907
0.205128 0.597015
0.205641 0.597615
0.206154 0.598214
0.206154 0.597325
0.206667 0.597923
0.207179 0.598519
0.207692 0.599112
0.207692 0.598227
0.207692 0.597345
0.208205 0.597938
0.208718 0.598529
0.208718 0.597651
0.208718 0.596774
0.208718 0.595900
0.209231 0.596491
0.209744 0.597080
0.210256 0.597668
0.210769 0.598253
0.210769 0.597384
0.210769 0.596517
0.211282 0.597101
0.211795 0.597685
0.212308 0.598266
0.212308 0.597403
0.212308 0.596542
0.212308 0.595683
0.212821 0.596264
0.212821 0.595409
0.213333 0.595989
0.213333 0.595136
0.213846 0.595714
0.214359 0.596291
0.214872 0.596866
0.215385 0.597440
0.215897 0.598011
0.215897 0.597163
0.216410 0.597734
0.216410 0.596888
0.216410 0.596045
0.216923 0.596615
0.217436 0.597183
0.217436 0.596343
0.217949 0.596910
0.218462 0.597475
0.218974 0.598039
0.219487 0.598601
0.220000 0.599162
0.220000 0.598326
0.220000 0.597493
0.220000 0.596662
0.220000 0.595833
0.220000 0.595007
0.220000 0.594183
0.220000 0.593361
0.220000 0.592541
0.220513 0.593103
0.220513 0.592287
0.221026 0.592847
0.221026 0.592033
0.221026 0.591221
0.221026 0.590411
0.221538 0.590971
0.221538 0.590164
0.222051 0.590723
0.222564 0.591281
0.223077 0.591837
0.223077 0.591033
0.223077 0.590231
0.223077 0.589431
0.223077 0.588633
0.223590 0.589189
0.223590 0.588394
0.224103 0.588949
0.224615 0.589502
0.225128 0.590054
0.225128 0.589262
0.225641 0.589812
0.226154 0.590361
0.226154 0.589572
0.226667 0.590120
0.227179 0.590667
0.227692 0.591212
0.227692 0.590426
0.228205 0.590969
0.228205 0.590186
0.228205 0.589404
0.228718 0.589947
0.228718 0.589168
0.229231 0.589710
0.229231 0.588933
0.229231 0.588158
0.229231 0.587385
0.229231 0.586614
0.229744 0.587156
0.229744 0.586387
0.229744 0.585621
0.229744 0.584856
0.229744 0.584094
0.229744 0.583333
0.230256 0.583875
0.230256 0.583117
0.230256 0.582361
0.230769 0.582902
0.230769 0.582147
0.231282 0.582687
0.231282 0.581935
0.231795 0.582474
0.231795 0.581725
0.232308 0.582262
0.232308 0.581515
0.232821 0.582051
0.232821 0.581306
0.233333 0.581841
0.233846 0.582375
0.233846 0.581633
0.234359 0.582166
0.234359 0.581425
0.234359 0.580686
0.234359 0.579949
0.234872 0.580482
0.235385 0.581013
0.235385 0.580278
0.235385 0.579545
0.235385 0.578815
0.235897 0.579345
0.235897 0.578616
0.235897 0.577889
0.236410 0.578419
0.236410 0.577694
0.236410 0.576971
0.236410 0.576250
0.236410 0.575531
0.236410 0.574813
0.236410 0.574097
0.236410 0.573383
0.236923 0.573913
0.237436 0.574442
0.237436 0.573730
0.237949 0.574257
0.237949 0.573548
0.237949 0.572840
0.238462 0.573366
0.238462 0.572660
0.238462 0.571956
0.238462 0.571253
0.238974 0.571779
0.239487 0.572304
0.240000 0.572827
0.240000 0.572127
0.240000 0.571429
0.240000 0.570732
0.240513 0.571255
0.241026 0.571776
0.241538 0.572296
0.241538 0.571602
0.241538 0.570909
0.241538 0.570218
0.241538 0.569528
0.241538 0.568841
0.241538 0.568154
0.242051 0.568675
0.242051 0.567990
0.242564 0.568510
0.243077 0.569028
0.243077 0.568345
0.243590 0.568862
0.243590 0.568182
0.243590 0.567503
0.244103 0.568019
0.244103 0.567342
0.244615 0.567857
0.245128 0.568371
0.245128 0.567696
0.245641 0.568209
0.246154 0.568720
0.246667 0.569231
0.247179 0.569740
0.247179 0.569067
0.247179 0.568396
0.247179 0.567727
0.247692 0.568235
0.248205 0.568743
0.248718 0.569249
0.249231 0.569754
0.249231 0.569087
0.249744 0.569591
0.250256 0.570093
0.250769 0.570595
0.250769 0.569930
0.250769 0.569267
0.250769 0.568605
0.251282 0.569106
0.251282 0.568445
0.251795 0.568946
0.252308 0.569444
0.252308 0.568786
0.252308 0.568129
0.252821 0.568627
0.252821 0.567972
0.252821 0.567319
0.253333 0.567816
0.253333 0.567164
0.253333 0.566514
0.253333 0.565865
0.253333 0.565217
0.253333 0.564571
0.253333 0.563927
0.253333 0.563284
0.253846 0.563781
0.254359 0.564278
0.254359 0.563636
0.254872 0.564132
0.255385 0.564626
0.255385 0.563986
0.255385 0.563348
0.255385 0.562712
0.255897 0.563205
0.255897 0.562570
0.256410 0.563063
0.256410 0.562430
0.256410 0.561798
0.256410 0.561167
0.256923 0.561659
0.257436 0.562150
0.257949 0.562640
0.257949 0.562011
0.258462 0.562500
0.258462 0.561873
0.258462 0.561247
0.258974 0.561735
0.258974 0.561111
0.259487 0.561598
0.260000 0.562084
0.260000 0.561462
0.260513 0.561947
0.260513 0.561326
0.261026 0.561810
0.261538 0.562293
0.261538 0.561674
0.262051 0.562156
0.262051 0.561538
0.262051 0.560922
0.262051 0.560307
0.262051 0.559693
0.262564 0.560175
0.263077 0.560656
0.263077 0.560044
0.263590 0.560523
0.263590 0.559913
0.263590 0.559304
0.264103 0.559783
0.264615 0.560261
0.265128 0.560738
0.265641 0.561213
0.266154 0.561688
0.266667 0.562162
0.266667 0.561555
0.266667 0.560949
0.266667 0.560345
0.266667 0.559742
0.266667 0.559140
0.266667 0.558539
0.267179 0.559013
0.267692 0.559486
0.268205 0.559957
0.268205 0.559358
0.268205 0.558761
0.268718 0.559232
0.269231 0.559701
0.269231 0.559105
0.269231 0.558511
0.269231 0.557917
0.269231 0.557325
0.269231 0.556734
0.269231 0.556144
0.269231 0.555556
0.269231 0.554968
0.269231 0.554382
0.269231 0.553797
0.269231 0.553214
0.269744 0.553684
0.270256 0.554154
0.270769 0.554622
0.270769 0.554040
0.270769 0.553459
0.270769 0.552880
0.271282 0.553347
0.271282 0.552769
0.271282 0.552192
0.271795 0.552659
0.271795 0.552083
0.271795 0.551509
0.271795 0.550936
0.272308 0.551402
0.272308 0.550830
0.272308 0.550259
0.272821 0.550725
0.272821 0.550155
0.272821 0.549587
0.272821 0.549020
0.272821 0.548454
0.272821 0.547889
0.272821 0.547325
0.272821 0.546763
0.272821 0.546201
0.273333 0.546667
0.273333 0.546107
0.273333 0.545548
0.273846 0.546012
0.273846 0.545455
0.274359 0.545918
0.274872 0.546381
0.275385 0.546843
0.275385 0.546287
0.275897 0.546748
0.276410 0.547208
0.276410 0.546653
0.276923 0.547112
0.276923 0.546559
0.276923 0.546006
0.277436 0.546465
0.277436 0.545913
0.277436 0.545363
0.277949 0.545821
0.278462 0.546278
0.278462 0.545729
0.278974 0.546185
0.278974 0.545637
0.278974 0.545090
0.278974 0.544545
0.278974 0.544000
0.279487 0.544456
0.279487 0.543912
0.279487 0.543370
0.279487 0.542829
0.279487 0.542289
0.279487 0.541750
0.279487 0.541212
0.279487 0.540675
0.279487 0.540139
0.280000 0.540594
0.280000 0.540059
0.280000 0.539526
0.280000 0.538993
0.280513 0.539448
0.281026 0.539901
0.281538 0.540354
0.281538 0.539823
0.282051 0.540275
0.282051 0.539745
0.282564 0.540196
0.282564 0.539667
0.282564 0.539139
0.282564 0.538612
0.283077 0.539062
0.283077 0.538537
0.283077 0.538012
0.283590 0.538462
0.283590 0.537938
0.283590 0.537415
0.283590 0.536893
0.283590 0.536372
0.283590 0.535853
0.283590 0.535334
0.284103 0.535783
0.284615 0.536232
0.284615 0.535714
0.284615 0.535198
0.285128 0.535645
0.285128 0.535130
0.285128 0.534615
0.285128 0.534102
0.285128 0.533589
0.285128 0.533078
0.285128 0.532567
0.285128 0.532057
0.285128 0.531549
0.285128 0.531041
0.285641 0.531489
0.285641 0.530982
0.286154 0.531429
0.286154 0.530923
0.286667 0.531369
0.286667 0.530864
0.286667 0.530361
0.287179 0.530806
0.287179 0.530303
0.287179 0.529801
0.287179 0.529301
0.287179 0.528801
0.287179 0.528302
0.287179 0.527804
0.287179 0.527307
0.287179 0.526811
0.287179 0.526316
0.287179 0.525822
0.287179 0.525328
0.287692 0.525773
0.288205 0.526217
0.288718 0.526660
0.288718 0.526168
0.289231 0.526611
0.289744 0.527052
0.289744 0.526561
0.289744 0.526071
0.289744 0.525581
0.289744 0.525093
0.289744 0.524605
0.289744 0.524119
0.289744 0.523633
0.289744 0.523148
0.290256 0.523589
0.290769 0.524030
0.290769 0.523546
0.291282 0.523985
0.291282 0.523502
0.291795 0.523941
0.291795 0.523459
0.292308 0.523897
0.292308 0.523416
0.292308 0.522936
0.292308 0.522456
0.292308 0.521978
0.292308 0.521500
0.292308 0.521024
0.292821 0.521461
0.292821 0.520985
0.292821 0.520510
0.292821 0.520036
0.292821 0.519563
0.293333 0.520000
0.293846 0.520436
0.293846 0.519964
0.294359 0.520399
0.294359 0.519928
0.294359 0.519457
0.294872 0.519892
0.295385 0.520325
0.295385 0.519856
0.295897 0.520289
0.296410 0.520721
0.296410 0.520252
0.296923 0.520683
0.296923 0.520216
0.296923 0.519749
0.296923 0.519283
0.296923 0.518817
0.296923 0.518353
0.296923 0.517889
0.296923 0.517426
0.297436 0.517857
0.297436 0.517395
0.297949 0.517825
0.297949 0.517364
0.297949 0.516904
0.297949 0.516444
0.297949 0.515986
0.298462 0.516415
0.298462 0.515957
0.298462 0.515500
0.298462 0.515044
0.298462 0.514589
0.298462 0.514134
0.298974 0.514563
0.298974 0.514109
0.299487 0.514537
0.299487 0.514085
0.299487 0.513632
0.299487 0.513181
0.299487 0.512730
0.299487 0.512281
0.300000 0.512708
0.300000 0.512259
0.300513 0.512686
0.300513 0.512238
0.301026 0.512664
0.301026 0.512216
0.301026 0.511770
0.301538 0.512195
0.302051 0.512620
0.302051 0.512174
0.302051 0.511729
0.302051 0.511285
0.302051 0.510841
0.302051 0.510399
0.302051 0.509957
0.302051 0.509516
0.302564 0.509939
0.302564 0.509499
0.302564 0.509060
0.302564 0.508621
0.302564 0.508183
0.302564 0.507745
0.303077 0.508169
0.303077 0.507732
0.303590 0.508155
0.304103 0.508576
0.304103 0.508141
0.304103 0.507705
0.304103 0.507271
0.304103 0.506838
0.304103 0.506405
0.304615 0.506826
0.304615 0.506394
0.304615 0.505963
0.304615 0.505532
0.305128 0.505952
0.305128 0.505523
0.305641 0.505942
0.306154 0.506361
0.306154 0.505932
0.306667 0.506351
0.306667 0.505922
0.306667 0.505495
0.306667 0.505068
0.306667 0.504641
0.307179 0.505059
0.307179 0.504634
0.307692 0.505051
0.307692 0.504626
0.308205 0.505042
0.308205 0.504618
0.308205 0.504195
0.308205 0.503772
0.308205 0.503350
0.308718 0.503766
0.308718 0.503344
0.308718 0.502924
0.309231 0.503339
0.309231 0.502919
0.309744 0.503333
0.310256 0.503747
0.310256 0.503328
0.310769 0.503741
0.310769 0.503322
0.310769 0.502905
0.311282 0.503317
0.311795 0.503728
0.312308 0.504139
0.312308 0.503722
0.312308 0.503306
0.312308 0.502890
0.312308 0.502475
0.312821 0.502885
0.312821 0.502471
0.313333 0.502881
0.313333 0.502467
0.313846 0.502876
0.313846 0.502463
0.313846 0.502051
0.314359 0.502459
0.314359 0.502048
0.314872 0.502455
0.314872 0.502044
0.314872 0.501634
0.315385 0.502041
0.315385 0.501631
0.315897 0.502037
0.315897 0.501629
0.315897 0.501221
0.315897 0.500813
0.316410 0.501219
0.316410 0.500812
0.316410 0.500406
0.316410 0.500000
0.316923 0.500405
0.316923 0.500000
0.317436 0.500404
0.317436 0.500000
0.317949 0.500404
0.317949 0.500000
0.317949 0.499597
0.318462 0.500000
0.318462 0.499598
0.318462 0.499196
0.318462 0.498795
0.318462 0.498395
0.318462 0.497995
0.318462 0.497596
0.318974 0.497998
0.318974 0.497600
0.318974 0.497202
0.318974 0.496805
0.319487 0.497207
0.319487 0.496810
0.320000 0.497211
0.320000 0.496815
0.320000 0.496420
0.320000 0.496025
0.320000 0.495631
0.320513 0.496032
0.321026 0.496431
0.321538 0.496830
0.321538 0.496437
0.321538 0.496044
0.322051 0.496443
0.322564 0.496840
0.322564 0.496448
0.323077 0.496845
0.323077 0.496454
0.323077 0.496063
0.323077 0.495673
0.323590 0.496069
0.323590 0.495679
0.323590 0.495290
0.324103 0.495686
0.324103 0.495298
0.324103 0.494910
0.324615 0.495305
0.324615 0.494918
0.325128 0.495312
0.325641 0.495706
0.325641 0.495320
0.325641 0.494934
0.326154 0.495327
0.326667 0.495720
0.326667 0.495334
0.326667 0.494949
0.327179 0.495342
0.327179 0.494957
0.327179 0.494574
0.327179 0.494191
0.327179 0.493808
0.327692 0.494200
0.327692 0.493818
0.327692 0.493436
0.327692 0.493056
0.327692 0.492675
0.328205 0.493066
0.328205 0.492687
0.328718 0.493077
0.328718 0.492698
0.328718 0.492320
0.328718 0.491942
0.329231 0.492331
0.329231 0.491954
0.329231 0.491577
0.329231 0.491201
0.329231 0.490826
0.329744 0.491215
0.329744 0.490840
0.329744 0.490465
0.330256 0.490854
0.330256 0.490480
0.330256 0.490107
0.330256 0.489734
0.330256 0.489362
0.330256 0.488990
0.330769 0.489378
0.330769 0.489007
0.331282 0.489394
0.331282 0.489023
0.331795 0.489410
0.332308 0.489796
0.332821 0.490181
0.332821 0.489811
0.332821 0.489442
0.332821 0.489073
0.332821 0.488705
0.333333 0.489090
0.333846 0.489474
0.333846 0.489106
0.333846 0.488739
0.333846 0.488372
0.333846 0.488006
0.334359 0.488390
0.334872 0.488772
0.334872 0.488407
0.334872 0.488042
0.334872 0.487677
0.334872 0.487313
0.335385 0.487696
0.335385 0.487332
0.335385 0.486969
0.335385 0.486607
0.335385 0.486245
0.335385 0.485884
0.335897 0.486266
0.335897 0.485905
0.335897 0.485545
0.335897 0.485185
0.336410 0.485566
0.336410 0.485207
0.336410 0.484848
0.336410 0.484490
0.336410 0.484133
0.336923 0.484513
0.337436 0.484893
0.337949 0.485272
0.338462 0.485651
0.338974 0.486029
0.338974 0.485672
0.338974 0.485316
0.338974 0.484960
0.338974 0.484604
0.338974 0.484249
0.338974 0.483895
0.338974 0.483541
0.339487 0.483918
0.340000 0.484295
0.340000 0.483942
0.340000 0.483589
0.340513 0.483965
0.341026 0.484341
0.341026 0.483988
0.341026 0.483636
0.341026 0.483285
0.341026 0.482934
0.341026 0.482583
0.341538 0.482959
0.342051 0.483333
0.342051 0.482983
0.342564 0.483357
0.342564 0.483008
0.342564 0.482659
0.342564 0.482310
0.342564 0.481962
0.343077 0.482336
0.343077 0.481988
0.343077 0.481641
0.343077 0.481295
0.343077 0.480949
0.343077 0.480603
0.343077 0.480258
0.343590 0.480631
0.343590 0.480287
0.343590 0.479943
0.343590 0.479599
0.344103 0.479971
0.344103 0.479628
0.344103 0.479286
0.344615 0.479657
0.344615 0.479315
0.345128 0.479686
0.345641 0.480057
0.345641 0.479715
0.345641 0.479374
0.345641 0.479033
0.345641 0.478693
0.346154 0.479063
0.346154 0.478723
0.346154 0.478384
0.346154 0.478045
0.346154 0.477707
0.346154 0.477369
0.346154 0.477032
0.346667 0.477401
0.346667 0.477064
0.346667 0.476728
0.346667 0.476392
0.347179 0.476761
0.347179 0.476425
0.347692 0.476793
0.347692 0.476458
0.347692 0.476124
0.347692 0.475789
0.348205 0.476157
0.348205 0.475823
0.348205 0.475490
0.348205 0.475157
0.348205 0.474825
0.348718 0.475192
0.349231 0.475559
0.349231 0.475227
0.349744 0.475593
0.350256 0.475958
0.350769 0.476323
0.350769 0.475992
0.351282 0.476356
0.351282 0.476025
0.351282 0.475694
0.351282 0.475364
0.351282 0.475035
0.351282 0.474705
0.351282 0.474377
0.351282 0.474048
0.351282 0.473721
0.351795 0.474084
0.351795 0.473757
0.351795 0.473430
0.352308 0.473793
0.352821 0.474156
0.352821 0.473829
0.352821 0.473503
0.353333 0.473865
0.353333 0.473540
0.353333 0.473214
0.353333 0.472889
0.353333 0.472565
0.353333 0.472241
0.353333 0.471918
0.353333 0.471595
0.353333 0.471272
0.353333 0.470950
0.353333 0.470628
0.353333 0.470307
0.353846 0.470668
0.353846 0.470348
0.353846 0.470027
0.353846 0.469707
0.354359 0.470068
0.354872 0.470428
0.355385 0.470788
0.355897 0.471147
0.355897 0.470828
0.355897 0.470508
0.356410 0.470867
0.356410 0.470548
0.356410 0.470230
0.356923 0.470588
0.356923 0.470270
0.356923 0.469953
0.356923 0.469636
0.356923 0.469319
0.356923 0.469003
0.356923 0.468687
0.356923 0.468371
0.357436 0.468729
0.357436 0.468414
0.357436 0.468099
0.357436 0.467785
0.357436 0.467471
0.357436 0.467158
0.357436 0.466845
0.357436 0.466533
0.357436 0.466221
0.357949 0.466578
0.358462 0.466934
0.358974 0.467290
0.358974 0.466978
0.359487 0.467333
0.359487 0.467022
0.359487 0.466711
0.359487 0.466401
0.359487 0.466090
0.359487 0.465781
0.359487 0.465471
0.360000 0.465826
0.360000 0.465517
0.360000 0.465209
0.360000 0.464901
0.360513 0.465255
0.360513 0.464947
0.360513 0.464640
0.360513 0.464333
0.360513 0.464026
0.360513 0.463720
0.360513 0.463415
0.360513 0.463109
0.360513 0.462804
0.360513 0.462500
0.360513 0.462196
0.360513 0.461892
0.360513 0.461589
0.361026 0.461942
0.361538 0.462295
0.361538 0.461992
0.361538 0.461690
0.362051 0.462042
0.362051 0.461740
0.362051 0.461438
0.362051 0.461137
0.362564 0.461488
0.363077 0.461840
0.363590 0.462190
0.363590 0.461889
0.363590 0.461589
0.363590 0.461288
0.363590 0.460988
0.363590 0.460689
0.364103 0.461039
0.364615 0.461389
0.365128 0.461738
0.365128 0.461439
0.365128 0.461140
0.365128 0.460841
0.365128 0.460543
0.365641 0.460892
0.365641 0.460594
0.366154 0.460943
0.366154 0.460645
0.366154 0.460348
0.366154 0.460052
0.366154 0.459755
0.366154 0.459459
0.366667 0.459807
0.366667 0.459512
0.366667 0.459216
0.366667 0.458922
0.366667 0.458627
0.366667 0.458333
0.367179 0.458680
0.367179 0.458387
0.367179 0.458093
0.367692 0.458440
0.368205 0.458786
0.368205 0.458493
0.368205 0.458200
0.368205 0.457908
0.368205 0.457616
0.368718 0.457962
0.368718 0.457670
0.368718 0.457379
0.368718 0.457088
0.369231 0.457433
0.369231 0.457143
0.369744 0.457487
0.369744 0.457197
0.369744 0.456907
0.369744 0.456618
0.369744 0.456329
0.369744 0.456040
0.369744 0.455752
0.369744 0.455464
0.369744 0.455177
0.369744 0.454890
0.370256 0.455233
0.370769 0.455577
0.370769 0.455290
0.370769 0.455003
0.370769 0.454717
0.370769 0.454431
0.371282 0.454774
0.371282 0.454488
0.371795 0.454831
0.371795 0.454545
0.372308 0.454887
0.372308 0.454602
0.372308 0.454318
0.372308 0.454034
0.372308 0.453750
0.372821 0.454091
0.372821 0.453808
0.372821 0.453525
0.372821 0.453242
0.372821 0.452960
0.372821 0.452677
0.372821 0.452396
0.372821 0.452114
0.372821 0.451833
0.373333 0.452174
0.373333 0.451893
0.373846 0.452233
0.373846 0.451953
0.373846 0.451673
0.373846 0.451393
0.373846 0.451114
0.374359 0.451453
0.374359 0.451174
0.374359 0.450896
0.374359 0.450617
0.374359 0.450339
0.374359 0.450062
0.374359 0.449784
0.374359 0.449507
0.374359 0.449231
0.374359 0.448954
0.374359 0.448679
0.374359 0.448403
0.374872 0.448742
0.374872 0.448466
0.374872 0.448191
0.375385 0.448529
0.375385 0.448255
0.375385 0.447980
0.375897 0.448318
0.375897 0.448044
0.376410 0.448381
0.376410 0.448107
0.376410 0.447834
0.376923 0.448171
0.376923 0.447898
0.376923 0.447625
0.377436 0.447961
0.377436 0.447689
0.377436 0.447416
0.377949 0.447752
0.377949 0.447480
0.377949 0.447209
0.377949 0.446938
0.378462 0.447273
0.378462 0.447002
0.378462 0.446731
0.378462 0.446461
0.378462 0.446191
0.378462 0.445921
0.378462 0.445652
0.378462 0.445383
0.378462 0.445115
0.378462 0.444846
0.378974 0.445181
0.378974 0.444913
0.379487 0.445247
0.379487 0.444979
0.379487 0.444712
0.379487 0.444444
0.380000 0.444778
0.380513 0.445111
0.381026 0.445444
0.381538 0.445776
0.381538 0.445509
0.382051 0.445841
0.382051 0.445574
0.382051 0.445308
0.382051 0.445042
0.382564 0.445373
0.382564 0.445107
0.382564 0.444842
0.383077 0.445173
0.383077 0.444908
0.383077 0.444643
0.383077 0.444378
0.383590 0.444709
0.383590 0.444444
0.383590 0.444181
0.383590 0.443917
0.383590 0.443654
0.383590 0.443391
0.383590 0.443128
0.384103 0.443458
0.384615 0.443787
0.384615 0.443525
0.384615 0.443262
0.384615 0.443001
0.384615 0.442739
0.384615 0.442478
0.384615 0.442217
0.384615 0.441956
0.384615 0.441696
0.385128 0.442025
0.385128 0.441765
0.385128 0.441505
0.385641 0.441833
0.385641 0.441574
0.385641 0.441315
0.385641 0.441056
0.385641 0.440797
0.386154 0.441125
0.386154 0.440867
0.386667 0.441194
0.386667 0.440936
0.386667 0.440678
0.386667 0.440421
0.387179 0.440747
0.387692 0.441074
0.387692 0.440816
0.388205 0.441142
0.388205 0.440885
0.388718 0.441211
0.388718 0.440954
0.389231 0.441279
0.389231 0.441023
0.389744 0.441347
0.390256 0.441672
0.390256 0.441415
0.390256 0.441159
0.390256 0.440904
0.390769 0.441228
0.390769 0.440972
0.390769 0.440717
0.390769 0.440462
0.390769 0.440208
0.391282 0.440531
0.391282 0.440277
0.391795 0.440600
0.392308 0.440922
0.392308 0.440668
0.392308 0.440415
0.392821 0.440736
0.393333 0.441058
0.393333 0.440805
0.393333 0.440551
0.393333 0.440299
0.393333 0.440046
0.393333 0.439794
0.393333 0.439542
0.393333 0.439290
0.393333 0.439038
0.393333 0.438787
0.393333 0.438536
0.393333 0.438286
0.393333 0.438035
0.393846 0.438356
0.394359 0.438677
0.394359 0.438426
0.394872 0.438746
0.394872 0.438497
0.395385 0.438816
0.395385 0.438567
0.395385 0.438317
0.395897 0.438636
0.395897 0.438387
0.395897 0.438138
0.395897 0.437890
0.395897 0.437642
0.395897 0.437394
0.395897 0.437146
0.395897 0.436899
0.395897 0.436652
0.396410 0.436970
0.396410 0.436723
0.396923 0.437041
0.396923 0.436795
0.397436 0.437112
0.397436 0.436866
0.397949 0.437183
0.397949 0.436937
0.397949 0.436691
0.397949 0.436445
0.397949 0.436200
0.397949 0.435955
0.398462 0.436272
0.398974 0.436588
0.398974 0.436343
0.399487 0.436659
0.399487 0.436415
0.399487 0.436170
0.399487 0.435926
0.399487 0.435682
0.399487 0.435439
0.400000 0.435754
0.400000 0.435511
0.400000 0.435268
0.400000 0.435025
0.400513 0.435340
0.400513 0.435097
0.401026 0.435412
0.401026 0.435170
0.401026 0.434928
0.401538 0.435242
0.401538 0.435000
0.401538 0.434758
0.402051 0.435072
0.402564 0.435385
0.403077 0.435698
0.403077 0.435457
0.403077 0.435216
0.403077 0.434975
0.403590 0.435288
0.403590 0.435047
0.404103 0.435359
0.404103 0.435119
0.404103 0.434879
0.404103 0.434639
0.404103 0.434399
0.404103 0.434160
0.404615 0.434471
0.404615 0.434232
0.405128 0.434543
0.405641 0.434854
0.405641 0.434615
0.406154 0.434926
0.406154 0.434687
0.406154 0.434449
0.406667 0.434759
0.406667 0.434521
0.406667 0.434283
0.406667 0.434045
0.406667 0.433807
0.406667 0.433570
0.406667 0.433333
0.407179 0.433643
0.407179 0.433406
0.407179 0.433170
0.407179 0.432933
0.407692 0.433243
0.408205 0.433551
0.408205 0.433315
0.408205 0.433079
0.408205 0.432844
0.408205 0.432609
0.408205 0.432374
0.408205 0.432139
0.408205 0.431905
0.408718 0.432213
0.409231 0.432520
0.409231 0.432286
0.409231 0.432052
0.409231 0.431818
0.409744 0.432125
0.410256 0.432432
0.410256 0.432199
0.410256 0.431965
0.410256 0.431732
0.410256 0.431499
0.410256 0.431267
0.410256 0.431034
0.410256 0.430802
0.410256 0.430571
0.410256 0.430339
0.410256 0.430108
0.410769 0.430414
0.410769 0.430183
0.410769 0.429952
0.410769 0.429721
0.411282 0.430027
0.411282 0.429796
0.411282 0.429566
0.411795 0.429872
0.411795 0.429642
0.411795 0.429412
0.412308 0.429717
0.412308 0.429487
0.412308 0.429258
0.412821 0.429562
0.412821 0.429333
0.412821 0.429104
0.412821 0.428876
0.413333 0.429180
0.413333 0.428952
0.413846 0.429255
0.413846 0.429027
0.414359 0.429330
0.414359 0.429102
0.414359 0.428875
0.414872 0.429178
0.414872 0.428950
0.414872 0.428723
0.414872 0.428496
0.414872 0.428269
0.415385 0.428571
0.415897 0.428874
0.415897 0.428647
0.415897 0.428420
0.415897 0.428194
0.415897 0.427968
0.416410 0.428270
0.416410 0.428044
0.416923 0.428346
0.417436 0.428647
0.417436 0.428421
0.417436 0.428196
0.417436 0.427971
0.417436 0.427746
0.417436 0.427521
0.417436 0.427297
0.417436 0.427072
0.417436 0.426848
0.417436 0.426625
0.417436 0.426401
0.417436 0.426178
0.417436 0.425955
0.417436 0.425732
0.417436 0.425510
0.417436 0.425287
0.417949 0.425587
0.417949 0.425365
0.417949 0.425143
0.417949 0.424922
0.417949 0.424700
0.417949 0.424479
0.417949 0.424258
0.417949 0.424037
0.417949 0.423817
0.417949 0.423597
0.417949 0.423377
0.417949 0.423157
0.417949 0.422937
0.417949 0.422718
0.417949 0.422499
0.418462 0.422798
0.418462 0.422579
0.418462 0.422360
0.418462 0.422142
0.418462 0.421923
0.418462 0.421705
0.418462 0.421488
0.418462 0.421270
0.418974 0.421569
0.418974 0.421351
0.418974 0.421134
0.418974 0.420917
0.418974 0.420700
0.419487 0.420998
0.419487 0.420782
0.419487 0.420566
0.419487 0.420349
0.420000 0.420647
0.420000 0.420431
0.420000 0.420215
0.420000 0.420000
0.420513 0.420297
0.420513 0.420082
0.420513 0.419867
0.420513 0.419652
0.420513 0.419437
0.420513 0.419223
0.420513 0.419009
0.421026 0.419305
0.421026 0.419091
0.421026 0.418878
0.421026 0.418664
0.421026 0.418451
0.421026 0.418237
0.421026 0.418024
0.421538 0.418321
0.421538 0.418108
0.421538 0.417895
0.421538 0.417683
0.421538 0.417471
0.422051 0.417766
0.422051 0.417555
0.422051 0.417343
0.422051 0.417131
0.422051 0.416920
0.422051 0.416709
0.422051 0.416498
0.422564 0.416793
0.422564 0.416582
0.422564 0.416372
0.422564 0.416162
0.422564 0.415952
0.423077 0.416246
0.423077 0.416036
0.423077 0.415827
0.423077 0.415617
0.423590 0.415911
0.423590 0.415702
0.423590 0.415493
0.424103 0.415787
0.424103 0.415578
0.424615 0.415871
0.424615 0.415663
0.424615 0.415454
0.424615 0.415246
0.424615 0.415038
0.425128 0.415331
0.425128 0.415123
0.425128 0.414915
0.425128 0.414707
0.425128 0.414500


==> quadratic.dat <==
Precision Recall
0.000513 1.000000
0.001026 1.000000
0.001538 1.000000
0.002051 1.000000
0.002564 1.000000
0.003077 1.000000
0.003590 1.000000
0.004103 1.000000
0.004103 0.888889
0.004615 0.900000
0.005128 0.909091
0.005641 0.916667
0.006154 0.923077
0.006667 0.928571
0.007179 0.933333
0.007179 0.875000
0.007179 0.823529
0.007692 0.833333
0.008205 0.842105
0.008718 0.850000
0.009231 0.857143
0.009744 0.863636
0.010256 0.869565
0.010769 0.875000
0.011282 0.880000
0.011795 0.884615
0.012308 0.888889
0.012821 0.892857
0.013333 0.896552
0.013846 0.900000
0.013846 0.870968
0.013846 0.843750
0.014359 0.848485
0.014872 0.852941
0.015385 0.857143
0.015897 0.861111
0.015897 0.837838
0.016410 0.842105
0.016923 0.846154
0.016923 0.825000
0.017436 0.829268
0.017949 0.833333
0.018462 0.837209
0.018974 0.840909
0.019487 0.844444
0.020000 0.847826
0.020513 0.851064
0.021026 0.854167
0.021538 0.857143
0.022051 0.860000
0.022051 0.843137
0.022564 0.846154
0.023077 0.849057
0.023590 0.851852
0.024103 0.854545
0.024103 0.839286
0.024615 0.842105
0.025128 0.844828
0.025641 0.847458
0.026154 0.850000
0.026667 0.852459
0.027179 0.854839
0.027179 0.841270
0.027692 0.843750
0.028205 0.846154
0.028718 0.848485
0.028718 0.835821
0.029231 0.838235
0.029744 0.840580
0.030256 0.842857
0.030256 0.830986
0.030769 0.833333
0.031282 0.835616
0.031282 0.824324
0.031795 0.826667
0.032308 0.828947
0.032821 0.831169
0.033333 0.833333
0.033846 0.835443
0.033846 0.825000
0.034359 0.827160
0.034359 0.817073
0.034359 0.807229
0.034872 0.809524
0.034872 0.800000
0.035385 0.802326
0.035897 0.804598
0.035897 0.795455
0.036410 0.797753
0.036923 0.800000
0.037436 0.802198
0.037436 0.793478
0.037949 0.795699
0.038462 0.797872
0.038974 0.800000
0.039487 0.802083
0.039487 0.793814
0.039487 0.785714
0.040000 0.787879
0.040513 0.790000
0.040513 0.782178
0.040513 0.774510
0.040513 0.766990
0.041026 0.769231
0.041026 0.761905
0.041026 0.754717
0.041538 0.757009
0.042051 0.759259
0.042051 0.752294
0.042051 0.745455
0.042564 0.747748
0.042564 0.741071
0.043077 0.743363
0.043077 0.736842
0.043077 0.730435
0.043590 0.732759
0.043590 0.726496
0.043590 0.720339
0.044103 0.722689
0.044615 0.725000
0.045128 0.727273
0.045641 0.729508
0.046154 0.731707
0.046154 0.725806
0.046667 0.728000
0.047179 0.730159
0.047692 0.732283
0.047692 0.726562
0.048205 0.728682
0.048718 0.730769
0.049231 0.732824
0.049231 0.727273
0.049744 0.729323
0.050256 0.731343
0.050256 0.725926
0.050256 0.720588
0.050769 0.722628
0.050769 0.717391
0.050769 0.712230
0.051282 0.714286
0.051795 0.716312
0.051795 0.711268
0.052308 0.713287
0.052821 0.715278
0.053333 0.717241
0.053333 0.712329
0.053333 0.707483
0.053846 0.709459
0.054359 0.711409
0.054872 0.713333
0.054872 0.708609
0.055385 0.710526
0.055897 0.712418
0.056410 0.714286
0.056923 0.716129
0.056923 0.711538
0.056923 0.707006
0.057436 0.708861
0.057949 0.710692
0.058462 0.712500
0.058974 0.714286
0.059487 0.716049
0.060000 0.717791
0.060513 0.719512
0.061026 0.721212
0.061026 0.716867
0.061538 0.718563
0.062051 0.720238
0.062564 0.721893
0.063077 0.723529
0.063590 0.725146
0.064103 0.726744
0.064103 0.722543
0.064103 0.718391
0.064103 0.714286
0.064103 0.710227
0.064103 0.706215
0.064615 0.707865
0.065128 0.709497
0.065128 0.705556
0.065641 0.707182
0.065641 0.703297
0.065641 0.699454
0.065641 0.695652
0.066154 0.697297
0.066667 0.698925
0.066667 0.695187
0.067179 0.696809
0.067179 0.693122
0.067179 0.689474
0.067179 0.685864
0.067692 0.687500
0.068205 0.689119
0.068718 0.690722
0.069231 0.692308
0.069231 0.688776
0.069744 0.690355
0.070256 0.691919
0.070769 0.693467
0.070769 0.690000
0.070769 0.686567
0.070769 0.683168
0.070769 0.679803
0.071282 0.681373
0.071282 0.678049
0.071795 0.679612
0.072308 0.681159
0.072821 0.682692
0.073333 0.684211
0.073846 0.685714
0.074359 0.687204
0.074872 0.688679
0.074872 0.685446
0.074872 0.682243
0.075385 0.683721
0.075385 0.680556
0.075897 0.682028
0.076410 0.683486
0.076923 0.684932
0.077436 0.686364
0.077436 0.683258
0.077949 0.684685
0.078462 0.686099
0.078462 0.683036
0.078974 0.684444
0.079487 0.685841
0.080000 0.687225
0.080513 0.688596
0.081026 0.689956
0.081538 0.691304
0.082051 0.692641
0.082564 0.693966
0.082564 0.690987
0.083077 0.692308
0.083590 0.693617
0.084103 0.694915
0.084103 0.691983
0.084103 0.689076
0.084615 0.690377
0.084615 0.687500
0.084615 0.684647
0.084615 0.681818
0.085128 0.683128
0.085641 0.684426
0.086154 0.685714
0.086667 0.686992
0.086667 0.684211
0.086667 0.681452
0.087179 0.682731
0.087692 0.684000
0.087692 0.681275
0.088205 0.682540
0.088205 0.679842
0.088718 0.681102
0.089231 0.682353
0.089231 0.679688
0.089231 0.677043
0.089231 0.674419
0.089744 0.675676
0.089744 0.673077
0.090256 0.674330
0.090769 0.675573
0.091282 0.676806
0.091795 0.678030
0.092308 0.679245
0.092821 0.680451
0.093333 0.681648
0.093333 0.679104
0.093333 0.676580
0.093846 0.677778
0.094359 0.678967
0.094872 0.680147
0.094872 0.677656
0.094872 0.675182
0.095385 0.676364
0.095897 0.677536
0.095897 0.675090
0.096410 0.676259
0.096923 0.677419
0.096923 0.675000
0.097436 0.676157
0.097949 0.677305
0.097949 0.674912
0.098462 0.676056
0.098974 0.677193
0.098974 0.674825
0.099487 0.675958
0.100000 0.677083
0.100513 0.678201
0.100513 0.675862
0.100513 0.673540
0.100513 0.671233
0.101026 0.672355
0.101026 0.670068
0.101538 0.671186
0.101538 0.668919
0.102051 0.670034
0.102051 0.667785
0.102564 0.668896
0.102564 0.666667
0.103077 0.667774
0.103077 0.665563
0.103077 0.663366
0.103077 0.661184
0.103590 0.662295
0.103590 0.660131
0.104103 0.661238
0.104615 0.662338
0.105128 0.663430
0.105128 0.661290
0.105641 0.662379
0.105641 0.660256
0.105641 0.658147
0.105641 0.656051
0.105641 0.653968
0.105641 0.651899
0.106154 0.652997
0.106667 0.654088
0.107179 0.655172
0.107692 0.656250
0.107692 0.654206
0.107692 0.652174
0.107692 0.650155
0.108205 0.651235
0.108205 0.649231
0.108718 0.650307
0.109231 0.651376
0.109231 0.649390
0.109231 0.647416
0.109744 0.648485
0.110256 0.649547
0.110256 0.647590
0.110256 0.645646
0.110256 0.643713
0.110769 0.644776
0.111282 0.645833
0.111795 0.646884
0.112308 0.647929
0.112821 0.648968
0.112821 0.647059
0.113333 0.648094
0.113846 0.649123
0.113846 0.647230
0.114359 0.648256
0.114359 0.646377
0.114359 0.644509
0.114359 0.642651
0.114359 0.640805
0.114872 0.641834
0.114872 0.640000
0.115385 0.641026
0.115897 0.642045
0.116410 0.643059
0.116923 0.644068
0.117436 0.645070
0.117949 0.646067
0.118462 0.647059
0.118974 0.648045
0.118974 0.646240
0.119487 0.647222
0.119487 0.645429
0.120000 0.646409
0.120513 0.647383
0.121026 0.648352
0.121026 0.646575
0.121538 0.647541
0.122051 0.648501
0.122051 0.646739
0.122051 0.644986
0.122564 0.645946
0.122564 0.644205
0.123077 0.645161
0.123590 0.646113
0.123590 0.644385
0.124103 0.645333
0.124615 0.646277
0.125128 0.647215
0.125641 0.648148
0.126154 0.649077
0.126154 0.647368
0.126154 0.645669
0.126667 0.646597
0.127179 0.647520
0.127179 0.645833
0.127692 0.646753
0.128205 0.647668
0.128205 0.645995
0.128205 0.644330
0.128718 0.645244
0.128718 0.643590
0.128718 0.641944
0.128718 0.640306
0.129231 0.641221
0.129744 0.642132
0.129744 0.640506
0.130256 0.641414
0.130769 0.642317
0.131282 0.643216
0.131795 0.644110
0.131795 0.642500
0.131795 0.640898
0.132308 0.641791
0.132821 0.642680
0.133333 0.643564
0.133846 0.644444
0.133846 0.642857
0.134359 0.643735
0.134872 0.644608
0.134872 0.643032
0.135385 0.643902
0.135385 0.642336
0.135897 0.643204
0.135897 0.641646
0.136410 0.642512
0.136410 0.640964
0.136410 0.639423
0.136410 0.637890
0.136923 0.638756
0.136923 0.637232
0.137436 0.638095
0.137436 0.636580
0.137436 0.635071
0.137949 0.635934
0.138462 0.636792
0.138462 0.635294
0.138974 0.636150
0.138974 0.634660
0.139487 0.635514
0.139487 0.634033
0.139487 0.632558
0.140000 0.633411
0.140513 0.634259
0.141026 0.635104
0.141026 0.633641
0.141026 0.632184
0.141026 0.630734
0.141538 0.631579
0.142051 0.632420
0.142051 0.630979
0.142564 0.631818
0.142564 0.630385
0.143077 0.631222
0.143077 0.629797
0.143590 0.630631
0.144103 0.631461
0.144103 0.630045
0.144103 0.628635
0.144615 0.629464
0.145128 0.630290
0.145641 0.631111
0.145641 0.629712
0.146154 0.630531
0.146667 0.631347
0.147179 0.632159
0.147179 0.630769
0.147179 0.629386
0.147692 0.630197
0.148205 0.631004
0.148718 0.631808
0.149231 0.632609
0.149231 0.631236
0.149231 0.629870
0.149744 0.630670
0.149744 0.629310
0.150256 0.630108
0.150769 0.630901
0.151282 0.631692
0.151282 0.630342
0.151795 0.631130
0.151795 0.629787
0.152308 0.630573
0.152821 0.631356
0.153333 0.632135
0.153846 0.632911
0.153846 0.631579
0.154359 0.632353
0.154359 0.631027
0.154359 0.629707
0.154872 0.630480
0.154872 0.629167
0.155385 0.629938
0.155385 0.628631
0.155385 0.627329
0.155897 0.628099
0.156410 0.628866
0.156923 0.629630
0.156923 0.628337
0.156923 0.627049
0.157436 0.627812
0.157949 0.628571
0.157949 0.627291
0.158462 0.628049
0.158462 0.626775
0.158974 0.627530
0.158974 0.626263
0.159487 0.627016
0.160000 0.627767
0.160513 0.628514
0.160513 0.627255
0.161026 0.628000
0.161026 0.626747
0.161026 0.625498
0.161026 0.624254
0.161026 0.623016
0.161026 0.621782
0.161026 0.620553
0.161538 0.621302
0.162051 0.622047
0.162564 0.622790
0.163077 0.623529
0.163077 0.622309
0.163077 0.621094
0.163590 0.621832
0.163590 0.620623
0.163590 0.619417
0.164103 0.620155
0.164615 0.620890
0.164615 0.619691
0.165128 0.620424
0.165128 0.619231
0.165641 0.619962
0.166154 0.620690
0.166667 0.621415
0.166667 0.620229
0.166667 0.619048
0.166667 0.617871
0.167179 0.618596
0.167692 0.619318
0.167692 0.618147
0.168205 0.618868
0.168718 0.619586
0.169231 0.620301
0.169744 0.621013
0.169744 0.619850
0.170256 0.620561
0.170769 0.621269
0.170769 0.620112
0.170769 0.618959
0.171282 0.619666
0.171795 0.620370
0.172308 0.621072
0.172308 0.619926
0.172821 0.620626
0.172821 0.619485
0.173333 0.620183
0.173333 0.619048
0.173846 0.619744
0.173846 0.618613
0.173846 0.617486
0.173846 0.616364
0.173846 0.615245
0.173846 0.614130
0.174359 0.614828
0.174359 0.613718
0.174359 0.612613
0.174872 0.613309
0.174872 0.612208
0.175385 0.612903
0.175897 0.613596
0.176410 0.614286
0.176923 0.614973
0.177436 0.615658
0.177949 0.616341
0.177949 0.615248
0.177949 0.614159
0.178462 0.614841
0.178462 0.613757
0.178974 0.614437
0.179487 0.615114
0.179487 0.614035
0.180000 0.614711
0.180513 0.615385
0.180513 0.614311
0.181026 0.614983
0.181026 0.613913
0.181026 0.612847
0.181026 0.611785
0.181538 0.612457
0.182051 0.613126
0.182051 0.612069
0.182564 0.612737
0.182564 0.611684
0.182564 0.610635
0.183077 0.611301
0.183590 0.611966
0.183590 0.610922
0.183590 0.609881
0.183590 0.608844
0.183590 0.607810
0.183590 0.606780
0.183590 0.605753
0.184103 0.606419
0.184615 0.607083
0.185128 0.607744
0.185128 0.606723
0.185128 0.605705
0.185128 0.604690
0.185128 0.603679
0.185128 0.602671
0.185641 0.603333
0.186154 0.603993
0.186667 0.604651
0.186667 0.603648
0.187179 0.604305
0.187179 0.603306
0.187692 0.603960
0.188205 0.604613
0.188718 0.605263
0.188718 0.604269
0.189231 0.604918
0.189744 0.605565
0.190256 0.606209
0.190769 0.606852
0.190769 0.605863
0.190769 0.604878
0.190769 0.603896
0.190769 0.602917
0.190769 0.601942
0.191282 0.602585
0.191795 0.603226
0.191795 0.602254
0.192308 0.602894
0.192821 0.603531
0.193333 0.604167
0.193333 0.603200
0.193333 0.602236
0.193333 0.601276
0.193846 0.601911
0.194359 0.602544
0.194872 0.603175
0.195385 0.603803
0.195897 0.604430
0.196410 0.605055
0.196923 0.605678
0.197436 0.606299
0.197949 0.606918
0.198462 0.607535
0.198974 0.608150
0.198974 0.607199
0.199487 0.607812
0.199487 0.606864
0.200000 0.607477
0.200000 0.606532
0.200000 0.605590
0.200000 0.604651
0.200000 0.603715
0.200513 0.604328
0.200513 0.603395
0.201026 0.604006
0.201026 0.603077
0.201026 0.602151
0.201026 0.601227
0.201026 0.600306
0.201538 0.600917
0.202051 0.601527
0.202564 0.602134
0.203077 0.602740
0.203077 0.601824
0.203077 0.600910
0.203077 0.600000
0.203590 0.600605
0.203590 0.599698
0.203590 0.598793
0.204103 0.599398
0.204103 0.598496
0.204615 0.599099
0.204615 0.598201
0.205128 0.598802
0.205641 0.599402
0.205641 0.598507
0.206154 0.599106
0.206667 0.599702
0.207179 0.600297
0.207692 0.600890
0.208205 0.601481
0.208718 0.602071
0.209231 0.602659
0.209744 0.603245
0.210256 0.603829
0.210769 0.604412
0.210769 0.603524
0.211282 0.604106
0.211282 0.603221
0.211282 0.602339
0.211795 0.602920
0.211795 0.602041
0.211795 0.601164
0.212308 0.601744
0.212821 0.602322
0.212821 0.601449
0.213333 0.602026
0.213333 0.601156
0.213846 0.601732
0.214359 0.602305
0.214359 0.601439
0.214359 0.600575
0.214359 0.599713
0.214872 0.600287
0.214872 0.599428
0.215385 0.600000
0.215897 0.600571
0.216410 0.601140
0.216410 0.600284
0.216923 0.600852
0.217436 0.601418
0.217949 0.601983
0.218462 0.602546
0.218462 0.601695
0.218974 0.602257
0.218974 0.601408
0.219487 0.601969
0.219487 0.601124
0.219487 0.600281
0.220000 0.600840
0.220513 0.601399
0.221026 0.601955
0.221538 0.602510
0.221538 0.601671
0.221538 0.600834
0.222051 0.601389
0.222051 0.600555
0.222564 0.601108
0.223077 0.601660
0.223077 0.600829
0.223077 0.600000
0.223590 0.600551
0.224103 0.601100
0.224103 0.600275
0.224615 0.600823
0.225128 0.601370
0.225128 0.600547
0.225128 0.599727
0.225641 0.600273
0.225641 0.599455
0.225641 0.598639
0.225641 0.597826
0.225641 0.597015
0.225641 0.596206
0.225641 0.595399
0.225641 0.594595
0.226154 0.595142
0.226667 0.595687
0.227179 0.596231
0.227179 0.595430
0.227179 0.594631
0.227179 0.593834
0.227179 0.593039
0.227692 0.593583
0.228205 0.594126
0.228718 0.594667
0.229231 0.595206
0.229744 0.595745
0.230256 0.596282
0.230256 0.595491
0.230256 0.594702
0.230769 0.595238
0.231282 0.595773
0.231282 0.594987
0.231282 0.594203
0.231282 0.593421
0.231795 0.593955
0.232308 0.594488
0.232821 0.595020
0.233333 0.595550
0.233846 0.596078
0.233846 0.595300
0.234359 0.595828
0.234359 0.595052
0.234872 0.595579
0.234872 0.594805
0.235385 0.595331
0.235897 0.595855
0.236410 0.596378
0.236923 0.596899
0.237436 0.597419
0.237949 0.597938
0.238462 0.598456
0.238462 0.597686
0.238462 0.596919
0.238462 0.596154
0.238974 0.596671
0.239487 0.597187
0.240000 0.597701
0.240513 0.598214
0.240513 0.597452
0.240513 0.596692
0.240513 0.595934
0.241026 0.596447
0.241026 0.595691
0.241026 0.594937
0.241026 0.594185
0.241026 0.593434
0.241026 0.592686
0.241026 0.591940
0.241026 0.591195
0.241538 0.591709
0.242051 0.592221
0.242051 0.591479
0.242051 0.590738
0.242564 0.591250
0.243077 0.591760
0.243590 0.592269
0.243590 0.591532
0.244103 0.592040
0.244615 0.592547
0.244615 0.591811
0.245128 0.592317
0.245128 0.591584
0.245641 0.592089
0.245641 0.591358
0.246154 0.591862
0.246154 0.591133
0.246667 0.591636
0.247179 0.592138
0.247179 0.591411
0.247692 0.591912
0.247692 0.591187
0.248205 0.591687
0.248718 0.592186
0.248718 0.591463
0.249231 0.591961
0.249231 0.591241
0.249231 0.590522
0.249231 0.589806
0.249744 0.590303
0.249744 0.589588
0.250256 0.590085
0.250769 0.590580
0.251282 0.591074
0.251795 0.591566
0.251795 0.590854
0.252308 0.591346
0.252821 0.591837
0.252821 0.591127
0.252821 0.590419
0.253333 0.590909
0.253333 0.590203
0.253333 0.589499
0.253333 0.588796
0.253333 0.588095
0.253333 0.587396
0.253846 0.587886
0.253846 0.587189
0.253846 0.586493
0.253846 0.585799
0.253846 0.585106
0.253846 0.584416
0.254359 0.584906
0.254872 0.585395
0.254872 0.584706
0.254872 0.584019
0.254872 0.583333
0.254872 0.582649
0.254872 0.581967
0.255385 0.582456
0.255897 0.582944
0.255897 0.582264
0.255897 0.581585
0.255897 0.580908
0.255897 0.580233
0.255897 0.579559
0.256410 0.580046
0.256410 0.579374
0.256410 0.578704
0.256410 0.578035
0.256410 0.577367
0.256410 0.576701
0.256410 0.576037
0.256923 0.576525
0.256923 0.575862
0.256923 0.575201
0.257436 0.575688
0.257436 0.575029
0.257949 0.575515
0.258462 0.576000
0.258462 0.575342
0.258462 0.574686
0.258974 0.575171
0.259487 0.575654
0.260000 0.576136
0.260000 0.575482
0.260513 0.575964
0.261026 0.576444
0.261026 0.575792
0.261026 0.575141
0.261026 0.574492
0.261538 0.574972
0.262051 0.575450
0.262051 0.574803
0.262564 0.575281
0.262564 0.574635
0.262564 0.573991
0.263077 0.574468
0.263077 0.573826
0.263590 0.574302
0.264103 0.574777
0.264615 0.575251
0.265128 0.575724
0.265128 0.575083
0.265641 0.575556
0.265641 0.574917
0.265641 0.574279
0.266154 0.574751
0.266667 0.575221
0.267179 0.575691
0.267179 0.575055
0.267179 0.574421
0.267692 0.574890
0.268205 0.575358
0.268205 0.574725
0.268205 0.574094
0.268718 0.574561
0.268718 0.573932
0.269231 0.574398
0.269231 0.573770
0.269231 0.573144
0.269744 0.573610
0.269744 0.572985
0.269744 0.572361
0.269744 0.571739
0.269744 0.571118
0.270256 0.571584
0.270256 0.570964
0.270769 0.571429
0.270769 0.570811
0.270769 0.570194
0.270769 0.569579
0.271282 0.570043
0.271282 0.569429
0.271795 0.569892
0.271795 0.569280
0.271795 0.568670
0.271795 0.568060
0.271795 0.567452
0.271795 0.566845
0.272308 0.567308
0.272821 0.567769
0.273333 0.568230
0.273333 0.567625
0.273333 0.567021
0.273333 0.566419
0.273846 0.566879
0.274359 0.567338
0.274359 0.566737
0.274872 0.567196
0.274872 0.566596
0.275385 0.567054
0.275385 0.566456
0.275385 0.565859
0.275385 0.565263
0.275897 0.565720
0.276410 0.566176
0.276923 0.566632
0.276923 0.566038
0.276923 0.565445
0.276923 0.564854
0.276923 0.564263
0.276923 0.563674
0.277436 0.564129
0.277949 0.564583
0.277949 0.563996
0.278462 0.564449
0.278462 0.563863
0.278462 0.563278
0.278462 0.562694
0.278462 0.562112
0.278462 0.561531
0.278974 0.561983
0.278974 0.561404
0.279487 0.561856
0.279487 0.561277
0.280000 0.561728
0.280513 0.562179
0.280513 0.561602
0.280513 0.561026
0.281026 0.561475
0.281026 0.560901
0.281026 0.560327
0.281026 0.559755
0.281538 0.560204
0.281538 0.559633
0.281538 0.559063
0.282051 0.559512
0.282564 0.559959
0.282564 0.559391
0.283077 0.559838
0.283590 0.560284
0.284103 0.560729
0.284103 0.560162
0.284103 0.559596
0.284615 0.560040
0.285128 0.560484
0.285641 0.560926
0.286154 0.561368
0.286154 0.560804
0.286667 0.561245
0.286667 0.560682
0.286667 0.560120
0.287179 0.560561
0.287692 0.561000
0.287692 0.560440
0.287692 0.559880
0.287692 0.559322
0.287692 0.558765
0.288205 0.559204
0.288205 0.558648
0.288205 0.558093
0.288718 0.558532
0.288718 0.557978
0.288718 0.557426
0.288718 0.556874
0.288718 0.556324
0.289231 0.556762
0.289231 0.556213
0.289744 0.556650
0.289744 0.556102
0.289744 0.555556
0.289744 0.555010
0.290256 0.555447
0.290256 0.554902
0.290769 0.555338
0.291282 0.555773
0.291282 0.555230
0.291795 0.555664
0.291795 0.555122
0.291795 0.554581
0.291795 0.554041
0.292308 0.554475
0.292308 0.553936
0.292308 0.553398
0.292308 0.552861
0.292308 0.552326
0.292308 0.551791
0.292308 0.551257
0.292308 0.550725
0.292308 0.550193
0.292308 0.549662
0.292821 0.550096
0.293333 0.550529
0.293846 0.550962
0.294359 0.551393
0.294359 0.550864
0.294872 0.551294
0.295385 0.551724
0.295897 0.552153
0.295897 0.551625
0.295897 0.551098
0.295897 0.550573
0.295897 0.550048
0.295897 0.549524
0.295897 0.549001
0.295897 0.548479
0.295897 0.547958
0.295897 0.547438
0.295897 0.546919
0.295897 0.546402
0.295897 0.545885
0.295897 0.545369
0.295897 0.544854
0.296410 0.545283
0.296410 0.544769
0.296923 0.545198
0.296923 0.544685
0.297436 0.545113
0.297436 0.544601
0.297949 0.545028
0.298462 0.545455
0.298974 0.545880
0.298974 0.545370
0.299487 0.545794
0.299487 0.545285
0.300000 0.545709
0.300000 0.545200
0.300513 0.545624
0.301026 0.546047
0.301026 0.545539
0.301026 0.545032
0.301538 0.545455
0.302051 0.545876
0.302051 0.545370
0.302051 0.544866
0.302564 0.545287
0.303077 0.545706
0.303077 0.545203
0.303590 0.545622
0.303590 0.545120
0.303590 0.544618
0.303590 0.544118
0.304103 0.544536
0.304615 0.544954
0.304615 0.544455
0.304615 0.543956
0.304615 0.543458
0.305128 0.543876
0.305641 0.544292
0.305641 0.543796
0.305641 0.543300
0.305641 0.542805
0.306154 0.543221
0.306667 0.543636
0.307179 0.544051
0.307692 0.544465
0.307692 0.543971
0.307692 0.543478
0.308205 0.543891
0.308718 0.544304
0.308718 0.543812
0.309231 0.544224
0.309231 0.543733
0.309231 0.543243
0.309231 0.542754
0.309231 0.542266
0.309231 0.541779
0.309231 0.541293
0.309231 0.540807
0.309231 0.540323
0.309231 0.539839
0.309231 0.539356
0.309744 0.539768
0.309744 0.539286
0.309744 0.538805
0.309744 0.538324
0.309744 0.537845
0.310256 0.538256
0.310256 0.537778
0.310256 0.537300
0.310769 0.537711
0.310769 0.537234
0.311282 0.537644
0.311282 0.537168
0.311282 0.536693
0.311795 0.537102
0.311795 0.536628
0.312308 0.537037
0.312308 0.536564
0.312308 0.536092
0.312308 0.535620
0.312308 0.535149
0.312308 0.534680
0.312821 0.535088
0.312821 0.534619
0.312821 0.534151
0.313333 0.534558
0.313333 0.534091
0.313333 0.533624
0.313333 0.533159
0.313846 0.533566
0.314359 0.533972
0.314872 0.534378
0.314872 0.533913
0.314872 0.533449
0.314872 0.532986
0.314872 0.532524
0.314872 0.532062
0.314872 0.531602
0.315385 0.532007
0.315897 0.532411
0.315897 0.531952
0.315897 0.531493
0.316410 0.531897
0.316923 0.532300
0.317436 0.532702
0.317436 0.532244
0.317436 0.531787
0.317436 0.531330
0.317949 0.531732
0.317949 0.531277
0.318462 0.531678
0.318462 0.531223
0.318974 0.531624
0.319487 0.532024
0.320000 0.532423
0.320513 0.532822
0.320513 0.532368
0.321026 0.532766
0.321538 0.533163
0.322051 0.533560
0.322564 0.533956
0.322564 0.533503
0.323077 0.533898
0.323077 0.533446
0.323590 0.533841
0.324103 0.534235
0.324615 0.534628
0.324615 0.534177
0.324615 0.533727
0.325128 0.534120
0.325128 0.533670
0.325128 0.533221
0.325128 0.532773
0.325641 0.533165
0.326154 0.533557
0.326154 0.533110
0.326154 0.532663
0.326154 0.532218
0.326154 0.531773
0.326154 0.531328
0.326154 0.530885
0.326154 0.530442
0.326667 0.530833
0.326667 0.530391
0.326667 0.529950
0.326667 0.529510
0.327179 0.529900
0.327179 0.529461
0.327179 0.529022
0.327179 0.528583
0.327692 0.528974
0.328205 0.529363
0.328205 0.528926
0.328205 0.528489
0.328718 0.528878
0.329231 0.529266
0.329744 0.529654
0.329744 0.529218
0.330256 0.529605
0.330256 0.529170
0.330256 0.528736
0.330769 0.529122
0.331282 0.529508
0.331795 0.529894
0.332308 0.530278
0.332308 0.529845
0.332308 0.529412
0.332308 0.528980
0.332308 0.528548
0.332308 0.528117
0.332821 0.528502
0.332821 0.528072
0.332821 0.527642
0.333333 0.528026
0.333333 0.527597
0.333846 0.527981
0.333846 0.527553
0.333846 0.527126
0.333846 0.526699
0.333846 0.526273
0.333846 0.525848
0.333846 0.525424
0.333846 0.525000
0.334359 0.525383
0.334359 0.524960
0.334359 0.524537
0.334359 0.524116
0.334359 0.523695
0.334872 0.524077
0.335385 0.524459
0.335385 0.524038
0.335385 0.523619
0.335385 0.523200
0.335385 0.522782
0.335897 0.523163
0.335897 0.522745
0.335897 0.522329
0.336410 0.522709
0.336410 0.522293
0.336410 0.521877
0.336410 0.521463
0.336410 0.521048
0.336410 0.520635
0.336410 0.520222
0.336923 0.520602
0.337436 0.520982
0.337949 0.521361
0.338462 0.521739
0.338974 0.522117
0.338974 0.521705
0.338974 0.521293
0.338974 0.520883
0.338974 0.520472
0.338974 0.520063
0.338974 0.519654
0.338974 0.519246
0.338974 0.518838
0.338974 0.518431
0.338974 0.518025
0.339487 0.518403
0.340000 0.518779
0.340513 0.519156
0.340513 0.518750
0.340513 0.518345
0.341026 0.518721
0.341026 0.518316
0.341026 0.517913
0.341538 0.518288
0.341538 0.517885
0.342051 0.518260
0.342051 0.517857
0.342051 0.517455
0.342564 0.517829
0.342564 0.517428
0.342564 0.517028
0.343077 0.517401
0.343077 0.517002
0.343077 0.516602
0.343590 0.516975
0.344103 0.517348
0.344615 0.517720
0.344615 0.517321
0.344615 0.516923
0.344615 0.516526
0.345128 0.516897
0.345641 0.517268
0.345641 0.516871
0.345641 0.516475
0.345641 0.516080
0.346154 0.516450
0.346154 0.516055
0.346154 0.515661
0.346154 0.515267
0.346154 0.514874
0.346667 0.515244
0.347179 0.515613
0.347179 0.515221
0.347692 0.515589
0.347692 0.515198
0.348205 0.515566
0.348718 0.515933
0.349231 0.516300
0.349231 0.515909
0.349231 0.515519
0.349231 0.515129
0.349231 0.514739
0.349231 0.514350
0.349744 0.514717
0.349744 0.514329
0.350256 0.514695
0.350769 0.515060
0.351282 0.515425
0.351282 0.515038
0.351795 0.515402
0.351795 0.515015
0.352308 0.515379
0.352308 0.514993
0.352308 0.514607
0.352821 0.514970
0.353333 0.515333
0.353333 0.514948
0.353333 0.514563
0.353333 0.514179
0.353333 0.513796
0.353333 0.513413
0.353846 0.513775
0.353846 0.513393
0.353846 0.513011
0.353846 0.512630
0.354359 0.512992
0.354359 0.512611
0.354872 0.512973
0.355385 0.513333
0.355385 0.512953
0.355897 0.513314
0.355897 0.512934
0.356410 0.513294
0.356410 0.512915
0.356410 0.512537
0.356410 0.512159
0.356410 0.511782
0.356410 0.511405
0.356923 0.511765
0.356923 0.511389
0.356923 0.511013
0.357436 0.511372
0.357436 0.510997
0.357436 0.510623
0.357436 0.510249
0.357436 0.509876
0.357436 0.509503
0.357949 0.509861
0.357949 0.509489
0.357949 0.509117
0.358462 0.509475
0.358462 0.509104
0.358974 0.509461
0.358974 0.509091
0.359487 0.509448
0.359487 0.509078
0.360000 0.509434
0.360513 0.509790
0.360513 0.509420
0.360513 0.509051
0.361026 0.509407
0.361026 0.509038
0.361538 0.509393
0.361538 0.509025
0.362051 0.509380
0.362051 0.509012
0.362564 0.509366
0.363077 0.509719
0.363077 0.509353
0.363077 0.508986
0.363077 0.508621
0.363077 0.508256
0.363590 0.508608
0.363590 0.508244
0.363590 0.507880
0.363590 0.507516
0.364103 0.507868
0.364103 0.507505
0.364103 0.507143
0.364103 0.506781
0.364103 0.506419
0.364103 0.506058
0.364103 0.505698
0.364615 0.506050
0.365128 0.506401
0.365128 0.506041
0.365128 0.505682
0.365128 0.505323
0.365641 0.505674
0.366154 0.506024
0.366667 0.506374
0.366667 0.506016
0.367179 0.506365
0.367179 0.506007
0.367179 0.505650
0.367179 0.505293
0.367179 0.504937
0.367179 0.504581
0.367692 0.504930
0.367692 0.504574
0.367692 0.504219
0.368205 0.504568
0.368205 0.504213
0.368718 0.504561
0.368718 0.504208
0.369231 0.504555
0.369744 0.504902
0.370256 0.505248
0.370769 0.505594
0.371282 0.505940
0.371282 0.505587
0.371795 0.505932
0.372308 0.506276
0.372821 0.506620
0.372821 0.506267
0.372821 0.505915
0.373333 0.506259
0.373333 0.505907
0.373846 0.506250
0.374359 0.506593
0.374359 0.506241
0.374359 0.505891
0.374872 0.506233
0.374872 0.505882
0.374872 0.505533
0.375385 0.505874
0.375385 0.505525
0.375385 0.505176
0.375385 0.504828
0.375385 0.504480
0.375897 0.504821
0.376410 0.505162
0.376923 0.505502
0.377436 0.505842
0.377436 0.505495
0.377949 0.505834
0.378462 0.506173
0.378974 0.506511
0.379487 0.506849
0.379487 0.506502
0.379487 0.506156
0.379487 0.505810
0.380000 0.506148
0.380000 0.505802
0.380000 0.505457
0.380513 0.505794
0.380513 0.505450
0.380513 0.505106
0.380513 0.504762
0.380513 0.504419
0.380513 0.504076
0.381026 0.504413
0.381538 0.504749
0.381538 0.504407
0.381538 0.504065
0.381538 0.503724
0.381538 0.503383
0.381538 0.503043
0.381538 0.502703
0.381538 0.502363
0.382051 0.502699
0.382051 0.502360
0.382564 0.502695
0.383077 0.503030
0.383590 0.503365
0.384103 0.503699
0.384103 0.503360
0.384615 0.503694
0.384615 0.503356
0.384615 0.503018
0.384615 0.502681
0.385128 0.503014
0.385128 0.502677
0.385641 0.503010
0.386154 0.503342
0.386154 0.503006
0.386154 0.502670
0.386154 0.502335
0.386667 0.502667
0.386667 0.502332
0.387179 0.502663
0.387179 0.502329
0.387179 0.501995
0.387179 0.501661
0.387179 0.501328
0.387179 0.500995
0.387692 0.501326
0.387692 0.500994
0.387692 0.500662
0.387692 0.500331
0.387692 0.500000
0.387692 0.499670
0.387692 0.499339
0.388205 0.499670
0.388205 0.499340
0.388205 0.499011
0.388205 0.498682
0.388205 0.498354
0.388205 0.498026
0.388718 0.498356
0.388718 0.498029
0.388718 0.497702
0.388718 0.497375
0.388718 0.497049
0.389231 0.497379
0.389231 0.497053
0.389231 0.496728
0.389231 0.496403
0.389744 0.496732
0.389744 0.496408
0.389744 0.496084
0.390256 0.496412
0.390256 0.496089
0.390256 0.495765
0.390256 0.495443
0.390256 0.495120
0.390769 0.495449
0.390769 0.495127
0.391282 0.495455
0.391282 0.495133
0.391282 0.494812
0.391282 0.494491
0.391282 0.494171
0.391282 0.493851
0.391282 0.493532
0.391282 0.493213
0.391282 0.492894
0.391282 0.492576
0.391282 0.492258
0.391282 0.491941
0.391282 0.491624
0.391282 0.491307
0.391282 0.490991
0.391282 0.490675
0.391282 0.490360
0.391282 0.490045
0.391795 0.490372
0.391795 0.490058
0.391795 0.489744
0.391795 0.489430
0.391795 0.489117
0.391795 0.488804
0.392308 0.489130
0.392308 0.488818
0.392308 0.488506
0.392308 0.488194
0.392308 0.487883
0.392308 0.487572
0.392308 0.487261
0.392308 0.486951
0.392308 0.486641
0.392821 0.486968
0.392821 0.486658
0.392821 0.486349
0.393333 0.486675
0.393333 0.486367
0.393846 0.486692
0.393846 0.486384
0.393846 0.486076
0.394359 0.486401
0.394359 0.486094
0.394359 0.485786
0.394359 0.485480
0.394359 0.485174
0.394359 0.484868
0.394359 0.484562
0.394872 0.484887
0.394872 0.484581
0.394872 0.484277
0.394872 0.483972
0.394872 0.483668
0.395385 0.483992
0.395385 0.483689
0.395897 0.484013
0.396410 0.484336
0.396410 0.484033
0.396410 0.483730
0.396410 0.483427
0.396410 0.483125
0.396410 0.482823
0.396923 0.483146
0.396923 0.482845
0.397436 0.483167
0.397436 0.482866
0.397436 0.482565
0.397436 0.482265
0.397436 0.481965
0.397436 0.481666
0.397436 0.481366
0.397436 0.481068
0.397436 0.480769
0.397436 0.480471
0.397436 0.480173
0.397949 0.480495
0.398462 0.480817
0.398462 0.480519
0.398974 0.480841
0.398974 0.480544
0.398974 0.480247
0.398974 0.479951
0.398974 0.479655
0.399487 0.479975
0.400000 0.480296
0.400000 0.480000
0.400000 0.479705
0.400513 0.480025
0.401026 0.480344
0.401026 0.480049
0.401026 0.479755
0.401026 0.479460
0.401026 0.479167
0.401026 0.478873
0.401026 0.478580
0.401026 0.478287
0.401538 0.478606
0.402051 0.478925
0.402564 0.479243
0.402564 0.478951
0.403077 0.479268
0.403077 0.478976
0.403077 0.478685
0.403077 0.478393
0.403077 0.478102
0.403590 0.478419
0.403590 0.478129
0.403590 0.477838
0.403590 0.477549
0.404103 0.477865
0.404103 0.477576
0.404103 0.477286
0.404103 0.476998
0.404103 0.476709
0.404103 0.476421
0.404615 0.476737
0.404615 0.476449
0.405128 0.476765
0.405128 0.476478
0.405641 0.476793
0.405641 0.476506
0.405641 0.476219
0.406154 0.476534
0.406154 0.476248
0.406154 0.475962
0.406667 0.476276
0.406667 0.475990
0.406667 0.475705
0.406667 0.475420
0.406667 0.475135
0.406667 0.474850
0.406667 0.474566
0.406667 0.474282
0.406667 0.473999
0.407179 0.474313
0.407179 0.474030
0.407179 0.473747
0.407179 0.473465
0.407179 0.473182
0.407692 0.473496
0.407692 0.473214
0.407692 0.472933
0.407692 0.472652
0.407692 0.472371
0.407692 0.472090
0.407692 0.471810
0.407692 0.471530
0.407692 0.471251
0.407692 0.470972
0.407692 0.470693
0.407692 0.470414
0.408205 0.470727
0.408718 0.471040
0.408718 0.470762
0.409231 0.471074
0.409231 0.470796
0.409744 0.471108
0.409744 0.470831
0.409744 0.470554
0.409744 0.470277
0.409744 0.470000
0.409744 0.469724
0.409744 0.469448
0.410256 0.469759
0.410256 0.469484
0.410256 0.469208
0.410256 0.468933
0.410256 0.468658
0.410256 0.468384
0.410256 0.468110
0.410769 0.468421
0.410769 0.468147
0.410769 0.467874
0.410769 0.467601
0.410769 0.467328
0.410769 0.467055
0.410769 0.466783
0.410769 0.466511
0.411282 0.466822
0.411282 0.466550
0.411282 0.466279
0.411282 0.466008
0.411282 0.465738
0.411282 0.465467
0.411282 0.465197
0.411282 0.464928
0.411795 0.465238
0.411795 0.464968
0.411795 0.464699
0.411795 0.464430
0.411795 0.464162
0.411795 0.463894
0.411795 0.463626
0.411795 0.463358
0.411795 0.463091
0.411795 0.462824
0.411795 0.462558
0.411795 0.462291
0.411795 0.462025
0.412308 0.462335
0.412308 0.462069
0.412308 0.461804
0.412308 0.461538
0.412308 0.461274
0.412308 0.461009
0.412308 0.460745
0.412821 0.461054
0.412821 0.460790
0.412821 0.460526
0.412821 0.460263
0.412821 0.460000
0.412821 0.459737
0.412821 0.459475
0.413333 0.459783
0.413333 0.459521
0.413333 0.459259
0.413333 0.458998
0.413333 0.458736
0.413333 0.458476
0.413846 0.458783
0.413846 0.458523
0.413846 0.458262
0.414359 0.458570
0.414872 0.458877
0.414872 0.458617
0.414872 0.458357
0.414872 0.458097
0.414872 0.457838
0.414872 0.457579
0.414872 0.457321
0.415385 0.457627
0.415897 0.457933
0.415897 0.457675
0.415897 0.457417
0.415897 0.457159
0.415897 0.456901
0.415897 0.456644
0.415897 0.456387
0.415897 0.456130
0.415897 0.455874
0.416410 0.456180
0.416410 0.455924
0.416923 0.456229
0.416923 0.455973
0.416923 0.455717
0.416923 0.455462
0.416923 0.455207
0.416923 0.454952
0.416923 0.454698
0.416923 0.454444
0.416923 0.454190
0.416923 0.453936
0.416923 0.453683
0.416923 0.453430
0.416923 0.453177
0.417436 0.453482
0.417436 0.453229
0.417436 0.452977
0.417436 0.452725
0.417436 0.452474
0.417949 0.452778
0.417949 0.452526
0.417949 0.452275
0.418462 0.452579
0.418462 0.452328
0.418462 0.452078
0.418462 0.451827
0.418974 0.452131
0.419487 0.452434
0.419487 0.452184
0.419487 0.451934
0.420000 0.452236
0.420000 0.451987
0.420000 0.451737
0.420000 0.451488
0.420000 0.451240
0.420513 0.451542
0.421026 0.451844
0.421026 0.451595
0.421026 0.451347
0.421026 0.451099
0.421026 0.450851
0.421538 0.451153
0.421538 0.450905
0.422051 0.451206
0.422051 0.450959
0.422564 0.451260
0.422564 0.451013
0.422564 0.450766
0.422564 0.450519
0.422564 0.450273
0.422564 0.450027
0.423077 0.450328
0.423077 0.450082
0.423077 0.449836
0.423590 0.450136
0.423590 0.449891
0.423590 0.449646
0.424103 0.449946
0.424103 0.449701
0.424103 0.449457
0.424103 0.449212
0.424103 0.448969
0.424103 0.448725
0.424103 0.448482
0.424615 0.448780
0.424615 0.448537
0.424615 0.448295
0.425128 0.448593
0.425128 0.448350
0.425128 0.448108
0.425128 0.447866
0.425128 0.447624
0.425128 0.447383
0.425128 0.447141
0.425128 0.446900
0.425128 0.446659
0.425128 0.446419
0.425128 0.446179
0.425128 0.445939
0.425128 0.445699
0.425128 0.445459
0.425128 0.445220
0.425641 0.445518
0.425641 0.445279
0.425641 0.445040
0.425641 0.444802
0.425641 0.444563
0.425641 0.444325
0.425641 0.444088
0.425641 0.443850
0.426154 0.444148
0.426154 0.443910
0.426154 0.443673
0.426154 0.443436
0.426154 0.443200
0.426154 0.442964
0.426154 0.442728
0.426667 0.443024
0.427179 0.443321
0.427179 0.443085
0.427179 0.442850
0.427179 0.442614
0.427179 0.442379
0.427179 0.442144
0.427179 0.441910
0.427692 0.442206
0.427692 0.441971
0.427692 0.441737
0.428205 0.442033
0.428205 0.441799
0.428205 0.441565
0.428205 0.441332
0.428205 0.441099
0.428205 0.440866
0.428205 0.440633
0.428205 0.440401
0.428718 0.440696
0.428718 0.440464
0.429231 0.440758
0.429231 0.440526
0.429231 0.440295
0.429231 0.440063
0.429231 0.439832
0.429744 0.440126
0.429744 0.439895
0.429744 0.439664
0.429744 0.439434
0.429744 0.439203
0.429744 0.438973
0.429744 0.438743
0.429744 0.438514
0.429744 0.438285
0.429744 0.438055
0.429744 0.437827
0.429744 0.437598
0.429744 0.437370
0.429744 0.437141
0.429744 0.436913
0.429744 0.436686
0.429744 0.436458
0.429744 0.436231
0.429744 0.436004
0.429744 0.435777
0.429744 0.435551
0.429744 0.435325
0.429744 0.435099
0.430256 0.435392
0.430256 0.435166
0.430256 0.434940
0.430769 0.435233
0.431282 0.435526
0.431795 0.435818
0.431795 0.435592
0.431795 0.435367
0.431795 0.435142
0.431795 0.434917
0.431795 0.434693
0.431795 0.434469
0.432308 0.434760
0.432821 0.435052
0.433333 0.435343
0.433333 0.435118
0.433846 0.435409
0.433846 0.435185
0.433846 0.434961
0.433846 0.434738
0.433846 0.434515
0.433846 0.434292
0.433846 0.434069
0.434359 0.434359
0.434872 0.434649
0.434872 0.434426
0.434872 0.434204
0.435385 0.434493
0.435385 0.434271
0.435385 0.434049
0.435897 0.434338
0.435897 0.434116
0.435897 0.433895
0.435897 0.433673
0.435897 0.433452
0.435897 0.433231
0.435897 0.433011
0.436410 0.433299
0.436923 0.433588
0.436923 0.433367
0.436923 0.433147
0.436923 0.432927
0.437436 0.433215
0.437436 0.432995
0.437436 0.432775
0.437949 0.433063
0.437949 0.432843
0.437949 0.432624
0.437949 0.432405
0.437949 0.432186
0.438462 0.432473
0.438462 0.432255
0.438462 0.432036
0.438462 0.431818
0.438462 0.431600
0.438974 0.431887
0.439487 0.432173
0.439487 0.431956
0.439487 0.431738
0.439487 0.431521
0.439487 0.431303
0.440000 0.431590
0.440000 0.431373
0.440513 0.431658
0.441026 0.431944
0.441026 0.431727
0.441026 0.431510
0.441538 0.431795
0.442051 0.432080
0.442051 0.431864
0.442051 0.431647
0.442051 0.431431
0.442051 0.431216
0.442051 0.431000


==> si1.dat <==
Precision Recall
0.000513	1
0.001026	1
0.001026	0.666667
0.001026	0.5
0.001538	0.6
0.002051	0.666667
0.002564	0.714286
0.003077	0.75
0.00359	0.777778
0.004103	0.8
0.004103	0.727273
0.004615	0.75
0.005128	0.769231
0.005641	0.785714
0.006154	0.8
0.006667	0.8125
0.007179	0.823529
0.007692	0.833333
0.007692	0.789474
0.008205	0.8
0.008718	0.809524
0.008718	0.772727
0.009231	0.782609
0.009744	0.791667
0.010256	0.8
0.010769	0.807692
0.011282	0.814815
0.011282	0.785714
0.011795	0.793103
0.012308	0.8
0.012821	0.806452
0.013333	0.8125
0.013333	0.787879
0.013333	0.764706
0.013846	0.771429
0.014359	0.777778
0.014872	0.783784
0.015385	0.789474
0.015897	0.794872
0.01641	0.8
0.016923	0.804878
0.017436	0.809524
0.017436	0.790698
0.017949	0.795455
0.017949	0.777778
0.018462	0.782609
0.018462	0.765957
0.018974	0.770833
0.019487	0.77551
0.02	0.78
0.02	0.764706
0.020513	0.769231
0.020513	0.754717
0.020513	0.740741
0.021026	0.745455
0.021538	0.75
0.022051	0.754386
0.022051	0.741379
0.022051	0.728814
0.022564	0.733333
0.023077	0.737705
0.02359	0.741935
0.02359	0.730159
0.024103	0.734375
0.024615	0.738462
0.024615	0.727273
0.025128	0.731343
0.025641	0.735294
0.026154	0.73913
0.026667	0.742857
0.027179	0.746479
0.027179	0.736111
0.027692	0.739726
0.028205	0.743243
0.028718	0.746667
0.028718	0.736842
0.029231	0.74026
0.029231	0.730769
0.029744	0.734177
0.030256	0.7375
0.030769	0.740741
0.030769	0.731707
0.031282	0.73494
0.031795	0.738095
0.032308	0.741176
0.032308	0.732558
0.032821	0.735632
0.033333	0.738636
0.033846	0.741573
0.034359	0.744444
0.034359	0.736264
0.034872	0.73913
0.035385	0.741935
0.035897	0.744681
0.03641	0.747368
0.03641	0.739583
0.036923	0.742268
0.037436	0.744898
0.037949	0.747475
0.038462	0.75
0.038974	0.752475
0.039487	0.754902
0.04	0.757282
0.040513	0.759615
0.041026	0.761905
0.041538	0.764151
0.041538	0.757009
0.041538	0.75
0.042051	0.752294
0.042051	0.745455
0.042564	0.747748
0.043077	0.75
0.04359	0.752212
0.04359	0.745614
0.044103	0.747826
0.044103	0.741379
0.044615	0.74359
0.045128	0.745763
0.045128	0.739496
0.045641	0.741667
0.046154	0.743802
0.046667	0.745902
0.046667	0.739837
0.046667	0.733871
0.047179	0.736
0.047179	0.730159
0.047692	0.732283
0.047692	0.726562
0.048205	0.728682
0.048205	0.723077
0.048205	0.717557
0.048718	0.719697
0.048718	0.714286
0.048718	0.708955
0.049231	0.711111
0.049744	0.713235
0.050256	0.715328
0.050769	0.717391
0.051282	0.719424
0.051282	0.714286
0.051795	0.716312
0.051795	0.711268
0.052308	0.713287
0.052308	0.708333
0.052821	0.710345
0.053333	0.712329
0.053846	0.714286
0.054359	0.716216
0.054359	0.711409
0.054359	0.706667
0.054359	0.701987
0.054359	0.697368
0.054872	0.699346
0.054872	0.694805
0.055385	0.696774
0.055897	0.698718
0.055897	0.694268
0.05641	0.696203
0.056923	0.698113
0.057436	0.7
0.057436	0.695652
0.057949	0.697531
0.058462	0.699387
0.058462	0.695122
0.058974	0.69697
0.059487	0.698795
0.06	0.700599
0.060513	0.702381
0.060513	0.698225
0.061026	0.7
0.061026	0.695906
0.061026	0.69186
0.061538	0.693642
0.061538	0.689655
0.062051	0.691429
0.062051	0.6875
0.062564	0.689266
0.063077	0.691011
0.06359	0.692737
0.06359	0.688889
0.064103	0.690608
0.064615	0.692308
0.064615	0.688525
0.064615	0.684783
0.065128	0.686486
0.065128	0.682796
0.065128	0.679144
0.065641	0.680851
0.065641	0.677249
0.066154	0.678947
0.066667	0.680628
0.067179	0.682292
0.067692	0.683938
0.067692	0.680412
0.068205	0.682051
0.068718	0.683673
0.068718	0.680203
0.069231	0.681818
0.069231	0.678392
0.069744	0.68
0.069744	0.676617
0.070256	0.678218
0.070769	0.679803
0.071282	0.681373
0.071795	0.682927
0.072308	0.684466
0.072821	0.68599
0.073333	0.6875
0.073846	0.688995
0.074359	0.690476
0.074872	0.691943
0.075385	0.693396
0.075897	0.694836
0.07641	0.696262
0.07641	0.693023
0.07641	0.689815
0.07641	0.686636
0.07641	0.683486
0.07641	0.680365
0.07641	0.677273
0.07641	0.674208
0.076923	0.675676
0.076923	0.672646
0.077436	0.674107
0.077436	0.671111
0.077949	0.672566
0.078462	0.674009
0.078462	0.671053
0.078462	0.668122
0.078462	0.665217
0.078974	0.666667
0.079487	0.668103
0.08	0.669528
0.08	0.666667
0.080513	0.668085
0.080513	0.665254
0.081026	0.666667
0.081538	0.668067
0.082051	0.669456
0.082051	0.666667
0.082564	0.66805
0.082564	0.665289
0.082564	0.662551
0.082564	0.659836
0.083077	0.661224
0.08359	0.662602
0.084103	0.663968
0.084615	0.665323
0.085128	0.666667
0.085641	0.668
0.085641	0.665339
0.086154	0.666667
0.086154	0.664032
0.086667	0.665354
0.086667	0.662745
0.086667	0.660156
0.087179	0.661479
0.087179	0.658915
0.087179	0.656371
0.087692	0.657692
0.087692	0.655172
0.087692	0.652672
0.087692	0.65019
0.087692	0.647727
0.087692	0.645283
0.088205	0.646617
0.088205	0.644195
0.088205	0.641791
0.088205	0.639405
0.088718	0.640741
0.089231	0.642066
0.089744	0.643382
0.089744	0.641026
0.090256	0.642336
0.090256	0.64
0.090256	0.637681
0.090769	0.638989
0.091282	0.640288
0.091795	0.641577
0.092308	0.642857
0.092821	0.644128
0.093333	0.64539
0.093846	0.646643
0.094359	0.647887
0.094872	0.649123
0.094872	0.646853
0.095385	0.648084
0.095897	0.649306
0.095897	0.647059
0.09641	0.648276
0.096923	0.649485
0.097436	0.650685
0.097436	0.648464
0.097436	0.646259
0.097949	0.647458
0.097949	0.64527
0.098462	0.646465
0.098974	0.647651
0.098974	0.645485
0.099487	0.646667
0.099487	0.644518
0.099487	0.642384
0.1	0.643564
0.100513	0.644737
0.101026	0.645902
0.101538	0.647059
0.101538	0.644951
0.102051	0.646104
0.102564	0.647249
0.103077	0.648387
0.103077	0.646302
0.103077	0.644231
0.10359	0.645367
0.104103	0.646497
0.104615	0.647619
0.105128	0.648734
0.105128	0.646688
0.105641	0.647799
0.106154	0.648903
0.106154	0.646875
0.106154	0.64486
0.106667	0.645963
0.107179	0.647059
0.107692	0.648148
0.107692	0.646154
0.108205	0.647239
0.108718	0.648318
0.108718	0.646341
0.108718	0.644377
0.108718	0.642424
0.109231	0.643505
0.109231	0.641566
0.109744	0.642643
0.110256	0.643713
0.110769	0.644776
0.111282	0.645833
0.111795	0.646884
0.112308	0.647929
0.112308	0.646018
0.112821	0.647059
0.112821	0.645161
0.113333	0.646199
0.113846	0.64723
0.113846	0.645349
0.114359	0.646377
0.114872	0.647399
0.115385	0.648415
0.115897	0.649425
0.11641	0.65043
0.116923	0.651429
0.116923	0.649573
0.117436	0.650568
0.117949	0.651558
0.117949	0.649718
0.117949	0.647887
0.117949	0.646067
0.117949	0.644258
0.117949	0.642458
0.118462	0.643454
0.118974	0.644444
0.119487	0.645429
0.119487	0.643646
0.119487	0.641873
0.119487	0.64011
0.12	0.641096
0.12	0.639344
0.12	0.637602
0.120513	0.638587
0.120513	0.636856
0.120513	0.635135
0.121026	0.636119
0.121538	0.637097
0.121538	0.635389
0.121538	0.63369
0.121538	0.632
0.122051	0.632979
0.122051	0.6313
0.122564	0.632275
0.123077	0.633245
0.123077	0.631579
0.12359	0.632546
0.12359	0.63089
0.124103	0.631854
0.124103	0.630208
0.124103	0.628571
0.124615	0.629534
0.125128	0.630491
0.125641	0.631443
0.126154	0.632391
0.126667	0.633333
0.127179	0.634271
0.127179	0.632653
0.127179	0.631043
0.127179	0.629442
0.127179	0.627848
0.127179	0.626263
0.127692	0.627204
0.127692	0.625628
0.127692	0.62406
0.127692	0.6225
0.128205	0.623441
0.128205	0.621891
0.128718	0.622829
0.128718	0.621287
0.129231	0.622222
0.129744	0.623153
0.130256	0.624079
0.130256	0.622549
0.130256	0.621027
0.130769	0.621951
0.130769	0.620438
0.131282	0.621359
0.131282	0.619855
0.131282	0.618357
0.131282	0.616867
0.131795	0.617788
0.132308	0.618705
0.132821	0.619617
0.133333	0.620525
0.133846	0.621429
0.134359	0.622328
0.134359	0.620853
0.134359	0.619385
0.134872	0.620283
0.134872	0.618824
0.134872	0.617371
0.134872	0.615925
0.134872	0.614486
0.135385	0.615385
0.135897	0.616279
0.13641	0.617169
0.136923	0.618056
0.136923	0.616628
0.137436	0.617512
0.137436	0.616092
0.137436	0.614679
0.137436	0.613272
0.137949	0.614155
0.137949	0.612756
0.138462	0.613636
0.138462	0.612245
0.138974	0.613122
0.139487	0.613995
0.14	0.614865
0.140513	0.61573
0.141026	0.616592
0.141538	0.61745
0.142051	0.618304
0.142564	0.619154
0.143077	0.62
0.143077	0.618625
0.14359	0.619469
0.144103	0.620309
0.144615	0.621145
0.145128	0.621978
0.145641	0.622807
0.145641	0.621444
0.145641	0.620087
0.145641	0.618736
0.146154	0.619565
0.146154	0.618221
0.146154	0.616883
0.146667	0.617711
0.147179	0.618534
0.147692	0.619355
0.147692	0.618026
0.148205	0.618844
0.148205	0.617521
0.148718	0.618337
0.148718	0.617021
0.148718	0.615711
0.148718	0.614407
0.148718	0.613108
0.149231	0.613924
0.149744	0.614737
0.150256	0.615546
0.150769	0.616352
0.150769	0.615063
0.150769	0.613779
0.150769	0.6125
0.151282	0.613306
0.151282	0.612033
0.151795	0.612836
0.151795	0.61157
0.151795	0.610309
0.151795	0.609053
0.151795	0.607803
0.151795	0.606557
0.152308	0.607362
0.152821	0.608163
0.152821	0.606925
0.152821	0.605691
0.152821	0.604462
0.152821	0.603239
0.153333	0.60404
0.153846	0.604839
0.153846	0.603622
0.153846	0.60241
0.153846	0.601202
0.153846	0.6
0.153846	0.598802
0.153846	0.59761
0.154359	0.59841
0.154359	0.597222
0.154872	0.59802
0.154872	0.596838
0.154872	0.595661
0.155385	0.596457
0.155897	0.59725
0.15641	0.598039
0.15641	0.596869
0.156923	0.597656
0.157436	0.598441
0.157436	0.597276
0.157436	0.596117
0.157436	0.594961
0.157949	0.595745
0.158462	0.596525
0.158974	0.597303
0.159487	0.598077
0.159487	0.596929
0.16	0.597701
0.16	0.596558
0.160513	0.597328
0.160513	0.59619
0.161026	0.596958
0.161538	0.597723
0.162051	0.598485
0.162564	0.599244
0.163077	0.6
0.163077	0.59887
0.163077	0.597744
0.163077	0.596623
0.16359	0.597378
0.164103	0.598131
0.164103	0.597015
0.164103	0.595903
0.164615	0.596654
0.165128	0.597403
0.165641	0.598148
0.165641	0.597043
0.165641	0.595941
0.165641	0.594843
0.166154	0.595588
0.166667	0.59633
0.167179	0.59707
0.167692	0.597806
0.167692	0.596715
0.168205	0.59745
0.168205	0.596364
0.168718	0.597096
0.169231	0.597826
0.169744	0.598553
0.169744	0.597473
0.169744	0.596396
0.169744	0.595324
0.170256	0.59605
0.170769	0.596774
0.170769	0.595707
0.170769	0.594643
0.170769	0.593583
0.171282	0.594306
0.171795	0.595027
0.172308	0.595745
0.172821	0.59646
0.173333	0.597173
0.173846	0.597884
0.174359	0.598592
0.174359	0.59754
0.174872	0.598246
0.174872	0.597198
0.175385	0.597902
0.175897	0.598604
0.17641	0.599303
0.176923	0.6
0.177436	0.600694
0.177436	0.599653
0.177949	0.600346
0.177949	0.599309
0.177949	0.598276
0.177949	0.597246
0.177949	0.59622
0.178462	0.596913
0.178462	0.59589
0.178462	0.594872
0.178462	0.593857
0.178974	0.594549
0.179487	0.595238
0.179487	0.594228
0.18	0.594915
0.180513	0.595601
0.180513	0.594595
0.180513	0.593592
0.180513	0.592593
0.181026	0.593277
0.181538	0.59396
0.182051	0.59464
0.182051	0.593645
0.182564	0.594324
0.183077	0.595
0.18359	0.595674
0.18359	0.594684
0.18359	0.593698
0.18359	0.592715
0.18359	0.591736
0.184103	0.592409
0.184103	0.591433
0.184615	0.592105
0.184615	0.591133
0.185128	0.591803
0.185641	0.592471
0.185641	0.591503
0.185641	0.590538
0.186154	0.591205
0.186154	0.590244
0.186154	0.589286
0.186154	0.588331
0.186154	0.587379
0.186667	0.588045
0.187179	0.58871
0.187179	0.587762
0.187179	0.586817
0.187179	0.585875
0.187179	0.584936
0.187179	0.584
0.187179	0.583067
0.187179	0.582137
0.187692	0.582803
0.188205	0.583466
0.188205	0.58254
0.188205	0.581616
0.188718	0.582278
0.188718	0.581359
0.188718	0.580442
0.188718	0.579528
0.189231	0.580189
0.189744	0.580848
0.189744	0.579937
0.189744	0.57903
0.189744	0.578125
0.190256	0.578783
0.190769	0.579439
0.190769	0.578538
0.191282	0.579193
0.191795	0.579845
0.191795	0.578947
0.191795	0.578053
0.192308	0.578704
0.192308	0.577812
0.192821	0.578462
0.192821	0.577573
0.193333	0.578221
0.193333	0.577335
0.193333	0.576453
0.193333	0.575573
0.193333	0.574695
0.193333	0.57382
0.193846	0.574468
0.193846	0.573596
0.193846	0.572727
0.194359	0.573374
0.194359	0.572508
0.194359	0.571644
0.194359	0.570783
0.194359	0.569925
0.194359	0.569069
0.194359	0.568216
0.194359	0.567365
0.194872	0.568012
0.195385	0.568657
0.195897	0.5693
0.19641	0.56994
0.19641	0.569094
0.19641	0.568249
0.19641	0.567407
0.19641	0.566568
0.19641	0.565731
0.19641	0.564897
0.196923	0.565538
0.196923	0.564706
0.197436	0.565345
0.197949	0.565982
0.197949	0.565154
0.198462	0.565789
0.198462	0.564964
0.198462	0.56414
0.198974	0.564774
0.198974	0.563953
0.198974	0.563135
0.199487	0.563768
0.2	0.564399
0.2	0.563584
0.200513	0.564214
0.201026	0.564841
0.201026	0.564029
0.201538	0.564655
0.201538	0.563845
0.201538	0.563037
0.202051	0.563662
0.202051	0.562857
0.202051	0.562054
0.202564	0.562678
0.203077	0.5633
0.203077	0.5625
0.203077	0.561702
0.20359	0.562323
0.204103	0.562942
0.204103	0.562147
0.204615	0.562764
0.204615	0.561972
0.204615	0.561181
0.205128	0.561798
0.205641	0.562412
0.205641	0.561625
0.206154	0.562238
0.206154	0.561453
0.206154	0.560669
0.206667	0.561281
0.206667	0.560501
0.206667	0.559722
0.207179	0.560333
0.207179	0.559557
0.207692	0.560166
0.207692	0.559392
0.208205	0.56
0.208205	0.559229
0.208718	0.559835
0.208718	0.559066
0.209231	0.559671
0.209231	0.558904
0.209744	0.559508
0.209744	0.558743
0.209744	0.557981
0.209744	0.557221
0.209744	0.556463
0.210256	0.557065
0.210256	0.556309
0.210256	0.555556
0.210769	0.556157
0.210769	0.555405
0.210769	0.554656
0.210769	0.553908
0.210769	0.553163
0.211282	0.553763
0.211282	0.55302
0.211795	0.553619
0.211795	0.552878
0.211795	0.552139
0.211795	0.551402
0.212308	0.552
0.212821	0.552597
0.212821	0.551862
0.212821	0.551129
0.213333	0.551724
0.213333	0.550993
0.213846	0.551587
0.213846	0.550859
0.214359	0.551451
0.214872	0.552042
0.215385	0.552632
0.215385	0.551905
0.215897	0.552493
0.21641	0.55308
0.21641	0.552356
0.21641	0.551634
0.216923	0.552219
0.216923	0.551499
0.216923	0.550781
0.216923	0.550065
0.216923	0.549351
0.216923	0.548638
0.217436	0.549223
0.217436	0.548512
0.217436	0.547804
0.217436	0.547097
0.217436	0.546392
0.217436	0.545689
0.217949	0.546272
0.217949	0.545571
0.218462	0.546154
0.218974	0.546735
0.218974	0.546036
0.218974	0.545338
0.219487	0.545918
0.22	0.546497
0.22	0.545802
0.220513	0.546379
0.220513	0.545685
0.220513	0.544994
0.221026	0.54557
0.221026	0.54488
0.221538	0.545455
0.222051	0.546028
0.222051	0.54534
0.222564	0.545912
0.223077	0.546482
0.22359	0.547051
0.224103	0.547619
0.224103	0.546934
0.224103	0.54625
0.224615	0.546816
0.224615	0.546135
0.225128	0.5467
0.225641	0.547264
0.226154	0.547826
0.226154	0.547146
0.226154	0.546468
0.226154	0.545792
0.226154	0.545117
0.226667	0.545679
0.226667	0.545006
0.226667	0.544335
0.226667	0.543665
0.227179	0.544226
0.227179	0.543558
0.227179	0.542892
0.227692	0.543452
0.227692	0.542787
0.228205	0.543346
0.228205	0.542683
0.228205	0.542022
0.228718	0.542579
0.228718	0.54192
0.229231	0.542476
0.229231	0.541818
0.229231	0.541162
0.229744	0.541717
0.229744	0.541063
0.229744	0.54041
0.229744	0.539759
0.230256	0.540313
0.230769	0.540865
0.231282	0.541417
0.231795	0.541966
0.232308	0.542515
0.232308	0.541866
0.232308	0.541219
0.232821	0.541766
0.233333	0.542312
0.233333	0.541667
0.233333	0.541023
0.233846	0.541568
0.234359	0.542112
0.234359	0.541469
0.234359	0.540828
0.234359	0.540189
0.234872	0.540732
0.234872	0.540094
0.235385	0.540636
0.235385	0.54
0.235897	0.540541
0.23641	0.54108
0.23641	0.540445
0.236923	0.540984
0.237436	0.54152
0.237436	0.540888
0.237949	0.541424
0.237949	0.540793
0.237949	0.540163
0.237949	0.539535
0.238462	0.54007
0.238462	0.539443
0.238462	0.538818
0.238974	0.539352
0.239487	0.539884
0.24	0.540416
0.240513	0.540946
0.240513	0.540323
0.240513	0.539701
0.240513	0.53908
0.241026	0.53961
0.241538	0.540138
0.241538	0.539519
0.241538	0.538902
0.241538	0.538286
0.242051	0.538813
0.242564	0.539339
0.243077	0.539863
0.24359	0.540387
0.244103	0.540909
0.244103	0.540295
0.244615	0.540816
0.245128	0.541336
0.245128	0.540724
0.245128	0.540113
0.245128	0.539503
0.245641	0.540023
0.245641	0.539414
0.245641	0.538808
0.245641	0.538202
0.245641	0.537598
0.246154	0.538117
0.246154	0.537514
0.246154	0.536913
0.246154	0.536313
0.246667	0.53683
0.246667	0.536232
0.246667	0.535635
0.247179	0.536151
0.247179	0.535556
0.247179	0.534961
0.247692	0.535477
0.247692	0.534884
0.247692	0.534292
0.248205	0.534807
0.248718	0.53532
0.249231	0.535832
0.249744	0.536344
0.249744	0.535754
0.250256	0.536264
0.250256	0.535675
0.250256	0.535088
0.250769	0.535597
0.251282	0.536105
0.251282	0.535519
0.251282	0.534934
0.251282	0.534351
0.251795	0.534858
0.252308	0.535365
0.252308	0.534783
0.252308	0.534202
0.252821	0.534707
0.253333	0.535211
0.253333	0.534632
0.253333	0.534054
0.253333	0.533477
0.253333	0.532902
0.253846	0.533405
0.253846	0.532831
0.254359	0.533333
0.254872	0.533835
0.255385	0.534335
0.255385	0.533762
0.255385	0.533191
0.255897	0.53369
0.25641	0.534188
0.25641	0.533618
0.256923	0.534115
0.257436	0.534611
0.257436	0.534043
0.257436	0.533475
0.257949	0.53397
0.258462	0.534464
0.258462	0.533898
0.258462	0.533333
0.258974	0.533827
0.258974	0.533263
0.258974	0.5327
0.259487	0.533193
0.259487	0.532632
0.259487	0.532072
0.259487	0.531513
0.26	0.532004
0.26	0.531447
0.260513	0.531937
0.260513	0.531381
0.260513	0.530825
0.261026	0.531315
0.261026	0.530761
0.261538	0.53125
0.261538	0.530697
0.261538	0.530146
0.262051	0.530633
0.262564	0.53112
0.262564	0.53057
0.262564	0.530021
0.262564	0.529473
0.263077	0.529959
0.263077	0.529412
0.263077	0.528866
0.263077	0.528321
0.263077	0.527778
0.263077	0.527235
0.26359	0.527721
0.264103	0.528205
0.264103	0.527664
0.264103	0.527124
0.264615	0.527607
0.264615	0.527068
0.264615	0.526531
0.264615	0.525994
0.264615	0.525458
0.265128	0.525941
0.265641	0.526423
0.266154	0.526904
0.266154	0.526369
0.266154	0.525836
0.266667	0.526316
0.266667	0.525784
0.266667	0.525253
0.266667	0.524723
0.267179	0.525202
0.267692	0.52568
0.268205	0.526157
0.268718	0.526633
0.268718	0.526104
0.268718	0.525577
0.268718	0.52505
0.269231	0.525526
0.269744	0.526
0.269744	0.525475
0.269744	0.52495
0.269744	0.524427
0.269744	0.523904
0.269744	0.523383
0.269744	0.522863
0.270256	0.523337
0.270256	0.522817
0.270256	0.522299
0.270256	0.521782
0.270256	0.521266
0.270256	0.520751
0.270256	0.520237
0.270256	0.519724
0.270256	0.519212
0.270769	0.519685
0.270769	0.519174
0.270769	0.518664
0.270769	0.518155
0.271282	0.518627
0.271795	0.519099
0.271795	0.518591
0.272308	0.519062
0.272308	0.518555
0.272308	0.518049
0.272308	0.517544
0.272308	0.51704
0.272308	0.516537
0.272308	0.516035
0.272308	0.515534
0.272308	0.515034
0.272308	0.514535
0.272821	0.515005
0.272821	0.514507
0.273333	0.514976
0.273333	0.514479
0.273846	0.514947
0.274359	0.515414
0.274359	0.514918
0.274359	0.514423
0.274359	0.513929
0.274359	0.513436
0.274872	0.513902
0.274872	0.51341
0.274872	0.512919
0.275385	0.513384
0.275897	0.513849
0.275897	0.513359
0.275897	0.512869
0.275897	0.512381
0.275897	0.511893
0.27641	0.512357
0.27641	0.511871
0.27641	0.511385
0.276923	0.511848
0.276923	0.511364
0.276923	0.51088
0.276923	0.510397
0.276923	0.509915
0.276923	0.509434
0.276923	0.508954
0.277436	0.509416
0.277949	0.509878
0.277949	0.509398
0.278462	0.509859
0.278462	0.509381
0.278462	0.508903
0.278462	0.508427
0.278462	0.507951
0.278462	0.507477
0.278462	0.507003
0.278974	0.507463
0.278974	0.50699
0.278974	0.506518
0.279487	0.506977
0.28	0.507435
0.28	0.506964
0.28	0.506494
0.280513	0.506951
0.280513	0.506481
0.281026	0.506938
0.281026	0.50647
0.281026	0.506002
0.281538	0.506458
0.281538	0.505991
0.281538	0.505525
0.281538	0.50506
0.281538	0.504596
0.281538	0.504132
0.281538	0.50367
0.282051	0.504125
0.282051	0.503663
0.282051	0.503202
0.282051	0.502742
0.282564	0.503196
0.283077	0.50365
0.283077	0.503191
0.283077	0.502732
0.283077	0.502275
0.283077	0.501818
0.28359	0.502271
0.28359	0.501815
0.28359	0.50136
0.28359	0.500906
0.284103	0.501357
0.284103	0.500904
0.284103	0.500452
0.284103	0.5
0.284103	0.499549
0.284103	0.499099
0.284103	0.49865
0.284615	0.499101
0.284615	0.498652
0.284615	0.498205
0.284615	0.497758
0.285128	0.498208
0.285641	0.498657
0.286154	0.499106
0.286667	0.499553
0.286667	0.499107
0.287179	0.499554
0.287179	0.499109
0.287179	0.498664
0.287179	0.498221
0.287179	0.497778
0.287692	0.498224
0.287692	0.497782
0.287692	0.49734
0.287692	0.4969
0.287692	0.49646
0.287692	0.496021
0.287692	0.495583
0.288205	0.496028
0.288205	0.495591
0.288718	0.496035
0.288718	0.495599
0.288718	0.495163
0.288718	0.494728
0.289231	0.495171
0.289231	0.494737
0.289231	0.494303
0.289231	0.49387
0.289744	0.494313
0.289744	0.493881
0.289744	0.49345
0.289744	0.493019
0.290256	0.493461
0.290769	0.493902
0.290769	0.493473
0.291282	0.493913
0.291282	0.493484
0.291282	0.493056
0.291282	0.492628
0.291282	0.492201
0.291795	0.492641
0.291795	0.492215
0.291795	0.491789
0.292308	0.492228
0.292308	0.491803
0.292308	0.491379
0.292821	0.491817
0.293333	0.492255
0.293846	0.492691
0.293846	0.492268
0.293846	0.491845
0.294359	0.492281
0.294359	0.491859
0.294872	0.492295
0.294872	0.491873
0.294872	0.491453
0.294872	0.491033
0.294872	0.490614
0.294872	0.490196
0.294872	0.489779
0.294872	0.489362
0.294872	0.488946
0.295385	0.48938
0.295385	0.488964
0.295897	0.489398
0.295897	0.488983
0.29641	0.489416
0.29641	0.489002
0.29641	0.488588
0.29641	0.488176
0.29641	0.487764
0.29641	0.487352
0.29641	0.486942
0.296923	0.487374
0.296923	0.486964
0.297436	0.487395
0.297436	0.486986
0.297436	0.486577
0.297436	0.486169
0.297436	0.485762
0.297949	0.486192
0.297949	0.485786
0.297949	0.48538
0.297949	0.484975
0.297949	0.48457
0.297949	0.484167
0.297949	0.483764
0.297949	0.483361
0.297949	0.482959
0.297949	0.482558
0.297949	0.482158
0.297949	0.481758
0.297949	0.481359
0.297949	0.48096
0.298462	0.48139
0.298462	0.480992
0.298462	0.480595
0.298974	0.481023
0.298974	0.480627
0.298974	0.480231
0.298974	0.479835
0.298974	0.479441
0.298974	0.479047
0.298974	0.478654
0.298974	0.478261
0.298974	0.477869
0.299487	0.478296
0.299487	0.477905
0.299487	0.477514
0.299487	0.477124
0.3	0.477551
0.3	0.477162
0.3	0.476773
0.300513	0.477199
0.300513	0.47681
0.301026	0.477236
0.301026	0.476848
0.301538	0.477273
0.301538	0.476886
0.301538	0.476499
0.301538	0.476113
0.302051	0.476537
0.302564	0.47696
0.302564	0.476575
0.302564	0.47619
0.303077	0.476613
0.303077	0.476229
0.30359	0.476651
0.30359	0.476267
0.30359	0.475884
0.30359	0.475502
0.30359	0.47512
0.30359	0.474739
0.30359	0.474359
0.30359	0.473979
0.30359	0.4736
0.30359	0.473221
0.30359	0.472843
0.30359	0.472466
0.304103	0.472887
0.304103	0.47251
0.304103	0.472134
0.304103	0.471758
0.304103	0.471383
0.304103	0.471009
0.304615	0.471429
0.305128	0.471848
0.305128	0.471474
0.305128	0.471101
0.305128	0.470728
0.305641	0.471146
0.305641	0.470774
0.305641	0.470403
0.305641	0.470032
0.306154	0.470449
0.306667	0.470866
0.307179	0.471282
0.307692	0.471698
0.307692	0.471328
0.308205	0.471743
0.308718	0.472157
0.308718	0.471787
0.309231	0.4722
0.309744	0.472613
0.310256	0.473026
0.310256	0.472656
0.310256	0.472287
0.310256	0.471919
0.310256	0.471551
0.310256	0.471184
0.310256	0.470817
0.310256	0.470451
0.310769	0.470862
0.310769	0.470497
0.310769	0.470132
0.310769	0.469767
0.311282	0.470178
0.311282	0.469814
0.311282	0.469451
0.311282	0.469088
0.311282	0.468726
0.311795	0.469136
0.311795	0.468774
0.311795	0.468413
0.311795	0.468052
0.311795	0.467692
0.311795	0.467333
0.312308	0.467742
0.312308	0.467383
0.312308	0.467025
0.312308	0.466667
0.312308	0.466309
0.312821	0.466718
0.312821	0.466361
0.312821	0.466005
0.312821	0.465649
0.312821	0.465294
0.312821	0.464939
0.313333	0.465347
0.313333	0.464992
0.313333	0.464639
0.313846	0.465046
0.314359	0.465452
0.314359	0.465099
0.314359	0.464746
0.314872	0.465152
0.315385	0.465556
0.315385	0.465204
0.315385	0.464853
0.315385	0.464502
0.315385	0.464151
0.315385	0.463801
0.315897	0.464205
0.31641	0.464608
0.31641	0.464259
0.31641	0.46391
0.31641	0.463561
0.31641	0.463213
0.31641	0.462866
0.31641	0.462519
0.316923	0.462921
0.317436	0.463323
0.317436	0.462977
0.317436	0.462631
0.317949	0.463032
0.317949	0.462687
0.317949	0.462342
0.317949	0.461997
0.317949	0.461653
0.318462	0.462054
0.318462	0.46171
0.318974	0.46211
0.319487	0.462509
0.319487	0.462166
0.32	0.462565
0.32	0.462222
0.32	0.46188
0.32	0.461538
0.32	0.461197
0.32	0.460857
0.32	0.460517
0.32	0.460177
0.32	0.459838
0.32	0.459499
0.320513	0.459897
0.321026	0.460294
0.321538	0.460691
0.322051	0.461087
0.322051	0.460748
0.322051	0.460411
0.322051	0.460073
0.322051	0.459736
0.322051	0.4594
0.322051	0.459064
0.322051	0.458729
0.322051	0.458394
0.322051	0.45806
0.322051	0.457726
0.322051	0.457393
0.322051	0.45706
0.322564	0.457455
0.322564	0.457122
0.323077	0.457516
0.323077	0.457184
0.323077	0.456853
0.32359	0.457246
0.32359	0.456915
0.324103	0.457308
0.324103	0.456978
0.324103	0.456647
0.324103	0.456318
0.324103	0.455988
0.324103	0.45566
0.324103	0.455331
0.324103	0.455004
0.324103	0.454676
0.324615	0.455068
0.325128	0.45546
0.325128	0.455133
0.325641	0.455524
0.326154	0.455914
0.326667	0.456304
0.327179	0.456693
0.327179	0.456366
0.327179	0.45604
0.327179	0.455714
0.327179	0.455389
0.327692	0.455777
0.327692	0.455453
0.328205	0.45584
0.328205	0.455516
0.328718	0.455903
0.328718	0.455579
0.328718	0.455256
0.328718	0.454933
0.329231	0.455319
0.329744	0.455705
0.329744	0.455382
0.329744	0.45506
0.329744	0.454738
0.329744	0.454417
0.330256	0.454802
0.330256	0.454481
0.330769	0.454866
0.331282	0.45525
0.331282	0.45493
0.331795	0.455313
0.332308	0.455696
0.332308	0.455376
0.332308	0.455056
0.332308	0.454737
0.332308	0.454418
0.332308	0.4541
0.332821	0.454482
0.332821	0.454164
0.332821	0.453846
0.332821	0.453529
0.332821	0.453212
0.333333	0.453594
0.333333	0.453278
0.333333	0.452962
0.333846	0.453343
0.333846	0.453027
0.333846	0.452712
0.334359	0.453092
0.334872	0.453472
0.334872	0.453158
0.334872	0.452843
0.334872	0.452529
0.334872	0.452216
0.335385	0.452595
0.335897	0.452974
0.335897	0.452661
0.335897	0.452348
0.335897	0.452036
0.335897	0.451724
0.33641	0.452102
0.33641	0.451791
0.336923	0.452168
0.336923	0.451857
0.336923	0.451546
0.337436	0.451923
0.337436	0.451613
0.337949	0.451989
0.337949	0.451679
0.337949	0.45137
0.338462	0.451745
0.338462	0.451436
0.338462	0.451128
0.338974	0.451503
0.338974	0.451195
0.339487	0.451569
0.34	0.451943
0.34	0.451635
0.34	0.451327
0.34	0.45102
0.340513	0.451394
0.340513	0.451087
0.341026	0.45146
0.341538	0.451832
0.342051	0.452203
0.342051	0.451897
0.342051	0.451591
0.342564	0.451962
0.342564	0.451657
0.342564	0.451351
0.342564	0.451047
0.342564	0.450742
0.342564	0.450438
0.342564	0.450135
0.342564	0.449832
0.343077	0.450202
0.34359	0.450572
0.344103	0.450941
0.344103	0.450638
0.344103	0.450336
0.344103	0.450034
0.344615	0.450402
0.344615	0.4501
0.344615	0.449799
0.345128	0.450167
0.345641	0.450535
0.346154	0.450902
0.346154	0.450601
0.346154	0.4503
0.346667	0.450667
0.347179	0.451033
0.347179	0.450732
0.347179	0.450432
0.347179	0.450133
0.347692	0.450498
0.347692	0.450199
0.348205	0.450564
0.348718	0.450928
0.348718	0.45063
0.348718	0.450331
0.348718	0.450033
0.348718	0.449735
0.349231	0.450099
0.349231	0.449802
0.349231	0.449505
0.349744	0.449868
0.349744	0.449572
0.350256	0.449934
0.350256	0.449638
0.350256	0.449342
0.350769	0.449704
0.350769	0.449409
0.350769	0.449114
0.351282	0.449475
0.351795	0.449836
0.351795	0.449541
0.351795	0.449247
0.352308	0.449607
0.352821	0.449967
0.352821	0.449673
0.352821	0.449379
0.353333	0.449739
0.353333	0.449446
0.353333	0.449153
0.353333	0.44886
0.353846	0.449219
0.353846	0.448926
0.353846	0.448635
0.353846	0.448343
0.353846	0.448052
0.353846	0.447761
0.353846	0.447471
0.353846	0.447181
0.353846	0.446891
0.354359	0.447249
0.354359	0.44696
0.354872	0.447317
0.354872	0.447028
0.355385	0.447385
0.355897	0.447742
0.35641	0.448098
0.35641	0.447809
0.356923	0.448165
0.357436	0.44852
0.357436	0.448232
0.357949	0.448586
0.357949	0.448298
0.357949	0.44801
0.357949	0.447723
0.357949	0.447436
0.357949	0.447149
0.357949	0.446863
0.358462	0.447217
0.358462	0.446931
0.358462	0.446645
0.358974	0.446999
0.358974	0.446713
0.359487	0.447066
0.36	0.447419
0.36	0.447134
0.360513	0.447486
0.360513	0.447201
0.360513	0.446917
0.360513	0.446633
0.360513	0.446349
0.361026	0.446701
0.361026	0.446417
0.361026	0.446134
0.361026	0.445852
0.361026	0.44557
0.361026	0.445288
0.361026	0.445006
0.361026	0.444725
0.361026	0.444444
0.361538	0.444795
0.361538	0.444515
0.361538	0.444234
0.361538	0.443955
0.361538	0.443675
0.361538	0.443396
0.361538	0.443118
0.362051	0.443467
0.362051	0.443189
0.362051	0.442911
0.362564	0.44326
0.362564	0.442982
0.362564	0.442705
0.363077	0.443054
0.36359	0.443402
0.364103	0.44375
0.364103	0.443473
0.364103	0.443196
0.364103	0.44292
0.364103	0.442643
0.364615	0.442991
0.364615	0.442715
0.365128	0.443062
0.365128	0.442786
0.365128	0.442511
0.365641	0.442857
0.365641	0.442582
0.365641	0.442308
0.365641	0.442033
0.365641	0.44176
0.365641	0.441486
0.365641	0.441213
0.365641	0.44094
0.365641	0.440667
0.366154	0.441013
0.366667	0.441358
0.366667	0.441086
0.366667	0.440814
0.366667	0.440542
0.366667	0.440271
0.367179	0.440615
0.367692	0.440959
0.367692	0.440688
0.367692	0.440418
0.367692	0.440147
0.368205	0.440491
0.368718	0.440834
0.368718	0.440564
0.368718	0.440294
0.369231	0.440636
0.369231	0.440367
0.369231	0.440098
0.369231	0.439829
0.369231	0.43956
0.369231	0.439292
0.369231	0.439024
0.369744	0.439366
0.369744	0.439099
0.369744	0.438831
0.369744	0.438564
0.369744	0.438298
0.369744	0.438032
0.370256	0.438373
0.370256	0.438107
0.370256	0.437841
0.370769	0.438182
0.371282	0.438522
0.371795	0.438862
0.372308	0.439201
0.372308	0.438936
0.372821	0.439275
0.373333	0.439614
0.373846	0.439952
0.373846	0.439686
0.374359	0.440024
0.374359	0.439759
0.374359	0.439494
0.374359	0.43923
0.374872	0.439567
0.374872	0.439303
0.374872	0.439039
0.374872	0.438776
0.374872	0.438512
0.374872	0.438249
0.375385	0.438586
0.375385	0.438323
0.375385	0.438061
0.375385	0.437799
0.375385	0.437537
0.375897	0.437873
0.375897	0.437612
0.37641	0.437947
0.376923	0.438283
0.376923	0.438021
0.376923	0.437761
0.376923	0.4375
0.376923	0.43724
0.376923	0.43698
0.376923	0.43672
0.376923	0.436461
0.376923	0.436202
0.376923	0.435943
0.376923	0.435685
0.376923	0.435427
0.376923	0.435169
0.376923	0.434911
0.376923	0.434654
0.376923	0.434397
0.376923	0.434141
0.376923	0.433884
0.376923	0.433628
0.376923	0.433373
0.376923	0.433117
0.376923	0.432862
0.376923	0.432607
0.377436	0.432941
0.377436	0.432687
0.377949	0.43302
0.377949	0.432766
0.377949	0.432512
0.378462	0.432845
0.378462	0.432591
0.378462	0.432337
0.378462	0.432084
0.378462	0.431831
0.378462	0.431579
0.378462	0.431327
0.378462	0.431075
0.378462	0.430823
0.378462	0.430572
0.378974	0.430904
0.378974	0.430653
0.378974	0.430402
0.378974	0.430151
0.378974	0.429901
0.379487	0.430233
0.38	0.430564
0.38	0.430314
0.38	0.430064
0.380513	0.430394
0.381026	0.430725
0.381538	0.431054
0.381538	0.430805
0.381538	0.430556
0.381538	0.430307
0.381538	0.430058
0.382051	0.430387
0.382051	0.430139
0.382564	0.430467
0.383077	0.430796
0.383077	0.430548
0.383077	0.4303
0.383077	0.430052
0.383077	0.429804
0.383077	0.429557
0.383077	0.42931
0.383077	0.429064
0.383077	0.428817
0.383077	0.428571
0.383077	0.428326
0.383077	0.42808
0.383077	0.427835
0.383077	0.42759
0.383077	0.427346
0.383077	0.427101
0.383077	0.426857
0.383077	0.426613
0.383077	0.42637
0.383077	0.426127
0.38359	0.426454
0.38359	0.426211
0.38359	0.425968
0.38359	0.425726
0.38359	0.425484
0.38359	0.425242
0.38359	0.425
0.384103	0.425327
0.384103	0.425085
0.384615	0.425411
0.385128	0.425737
0.385128	0.425496
0.385128	0.425255
0.385128	0.425014
0.385128	0.424774
0.385641	0.425099
0.385641	0.424859
0.385641	0.424619
0.385641	0.424379
0.385641	0.42414
0.385641	0.423901
0.385641	0.423662
0.385641	0.423423
0.385641	0.423185
0.385641	0.422947
0.385641	0.422709
0.385641	0.422472
0.386154	0.422796
0.386154	0.422559
0.386154	0.422322
0.386154	0.422085
0.386154	0.421849
0.386154	0.421613
0.386154	0.421377
0.386154	0.421141
0.386154	0.420906
0.386154	0.42067
0.386154	0.420436
0.386154	0.420201
0.386154	0.419967
0.386154	0.419732
0.386154	0.419499
0.386154	0.419265
0.386154	0.419032
0.386154	0.418799
0.386154	0.418566
0.386154	0.418333
0.386154	0.418101
0.386154	0.417869
0.386154	0.417637
0.386154	0.417406
0.386667	0.417729
0.386667	0.417497
0.386667	0.417266
0.386667	0.417035
0.386667	0.416805
0.386667	0.416575
0.386667	0.416345
0.386667	0.416115
0.386667	0.415885
0.386667	0.415656
0.387179	0.415978
0.387179	0.415749
0.387179	0.41552
0.387179	0.415292
0.387179	0.415063
0.387179	0.414835
0.387179	0.414607
0.387179	0.41438
0.387179	0.414152
0.387692	0.414474
0.387692	0.414247
0.388205	0.414567
0.388205	0.41434
0.388718	0.414661
0.388718	0.414434
0.388718	0.414208
0.388718	0.413981
0.388718	0.413755
0.389231	0.414075
0.389744	0.414395
0.390256	0.414714
0.390256	0.414488
0.390256	0.414262
0.390256	0.414037
0.390256	0.413812
0.390256	0.413587
0.390256	0.413362
0.390256	0.413138
0.390256	0.412914
0.390256	0.41269
0.390256	0.412466
0.390256	0.412243
0.390256	0.412019
0.390256	0.411797
0.390256	0.411574
0.390256	0.411351
0.390256	0.411129
0.390769	0.411447
0.391282	0.411765
0.391282	0.411543
0.391795	0.41186
0.391795	0.411638
0.391795	0.411416
0.391795	0.411195
0.392308	0.411512
0.392308	0.41129
0.392308	0.411069
0.392821	0.411386
0.393333	0.411702
0.393846	0.412017
0.393846	0.411796
0.393846	0.411576
0.393846	0.411355
0.393846	0.411135
0.393846	0.410915
0.393846	0.410695
0.394359	0.41101
0.394359	0.410791
0.394359	0.410571
0.394872	0.410886
0.394872	0.410667
0.395385	0.410981
0.395385	0.410762
0.395385	0.410543
0.395385	0.410325
0.395385	0.410106
0.395385	0.409888
0.395385	0.409671
0.395385	0.409453
0.395385	0.409236
0.395385	0.409019
0.395385	0.408802
0.395385	0.408585
0.395897	0.408898
0.395897	0.408682
0.395897	0.408466
0.395897	0.40825
0.395897	0.408034
0.395897	0.407818
0.395897	0.407603
0.39641	0.407916
0.39641	0.4077
0.396923	0.408013
0.396923	0.407798
0.396923	0.407583
0.396923	0.407368
0.396923	0.407154
0.396923	0.40694
0.396923	0.406726
0.396923	0.406513
0.396923	0.406299
0.397436	0.406611
0.397436	0.406397
0.397949	0.406709
0.398462	0.407019
0.398462	0.406806
0.398462	0.406593
0.398462	0.406381
0.398974	0.406691
0.398974	0.406479
0.399487	0.406789
0.4	0.407098
0.4	0.406886
0.4	0.406674
0.4	0.406462
0.4	0.40625
0.4	0.406039
0.4	0.405827
0.4	0.405616
0.400513	0.405925
0.400513	0.405714
0.400513	0.405504
0.400513	0.405293
0.400513	0.405083
0.401026	0.405391
0.401026	0.405181
0.401538	0.405489
0.401538	0.40528
0.401538	0.40507
0.401538	0.40486
0.402051	0.405168
0.402564	0.405475
0.402564	0.405266
0.402564	0.405057
0.402564	0.404848
0.403077	0.405155
0.40359	0.405461
0.40359	0.405252
0.40359	0.405044
0.404103	0.40535
0.404103	0.405141
0.404103	0.404933
0.404103	0.404725
0.404103	0.404517
0.404103	0.40431
0.404103	0.404103
0.404103	0.403895
0.404615	0.404201
0.405128	0.404506
0.405128	0.404299
0.405128	0.404092
0.405128	0.403885
0.405641	0.40419
0.405641	0.403984
0.406154	0.404288
0.406667	0.404592
0.406667	0.404386
0.406667	0.404179
0.406667	0.403974
0.407179	0.404277
0.407179	0.404071
0.407179	0.403866
0.407179	0.40366
0.407179	0.403455
0.407179	0.40325
0.407179	0.403046
0.407179	0.402841
0.407179	0.402637
0.407179	0.402433
0.407179	0.402229
0.407692	0.402532
0.407692	0.402328
0.407692	0.402124
0.408205	0.402427
0.408205	0.402223
0.408205	0.40202
0.408205	0.401817
0.408205	0.401615
0.408205	0.401412
0.408205	0.40121
0.408205	0.401008
0.408205	0.400806
0.408205	0.400604
0.408205	0.400402
0.408718	0.400704
0.408718	0.400503
0.408718	0.400301
0.408718	0.4001
0.408718	0.3999
0.408718	0.399699
0.408718	0.399499
0.408718	0.399299
0.409231	0.399599
0.409744	0.3999
0.409744	0.3997
0.410256	0.4


==> si2.dat <==
Precision Recall
0.000513 1.000000
0.001026 1.000000
0.001538 1.000000
0.002051 1.000000
0.002564 1.000000
0.002564 0.833333
0.003077 0.857143
0.003590 0.875000
0.004103 0.888889
0.004615 0.900000
0.005128 0.909091
0.005128 0.833333
0.005641 0.846154
0.006154 0.857143
0.006154 0.800000
0.006667 0.812500
0.007179 0.823529
0.007692 0.833333
0.008205 0.842105
0.008718 0.850000
0.009231 0.857143
0.009744 0.863636
0.009744 0.826087
0.010256 0.833333
0.010769 0.840000
0.011282 0.846154
0.011795 0.851852
0.011795 0.821429
0.012308 0.827586
0.012308 0.800000
0.012821 0.806452
0.012821 0.781250
0.013333 0.787879
0.013846 0.794118
0.013846 0.771429
0.014359 0.777778
0.014872 0.783784
0.015385 0.789474
0.015385 0.769231
0.015897 0.775000
0.016410 0.780488
0.016923 0.785714
0.017436 0.790698
0.017436 0.772727
0.017436 0.755556
0.017949 0.760870
0.018462 0.765957
0.018462 0.750000
0.018974 0.755102
0.019487 0.760000
0.019487 0.745098
0.020000 0.750000
0.020000 0.735849
0.020513 0.740741
0.021026 0.745455
0.021538 0.750000
0.021538 0.736842
0.022051 0.741379
0.022051 0.728814
0.022564 0.733333
0.023077 0.737705
0.023590 0.741935
0.024103 0.746032
0.024615 0.750000
0.025128 0.753846
0.025641 0.757576
0.026154 0.761194
0.026667 0.764706
0.026667 0.753623
0.027179 0.757143
0.027179 0.746479
0.027692 0.750000
0.028205 0.753425
0.028718 0.756757
0.029231 0.760000
0.029744 0.763158
0.030256 0.766234
0.030256 0.756410
0.030769 0.759494
0.031282 0.762500
0.031795 0.765432
0.031795 0.756098
0.032308 0.759036
0.032821 0.761905
0.033333 0.764706
0.033846 0.767442
0.033846 0.758621
0.033846 0.750000
0.034359 0.752809
0.034872 0.755556
0.035385 0.758242
0.035897 0.760870
0.036410 0.763441
0.036410 0.755319
0.036923 0.757895
0.036923 0.750000
0.036923 0.742268
0.036923 0.734694
0.036923 0.727273
0.037436 0.730000
0.037949 0.732673
0.038462 0.735294
0.038974 0.737864
0.038974 0.730769
0.039487 0.733333
0.040000 0.735849
0.040000 0.728972
0.040000 0.722222
0.040513 0.724771
0.041026 0.727273
0.041026 0.720721
0.041538 0.723214
0.042051 0.725664
0.042564 0.728070
0.043077 0.730435
0.043590 0.732759
0.044103 0.735043
0.044103 0.728814
0.044103 0.722689
0.044103 0.716667
0.044615 0.719008
0.044615 0.713115
0.045128 0.715447
0.045641 0.717742
0.045641 0.712000
0.045641 0.706349
0.045641 0.700787
0.045641 0.695312
0.046154 0.697674
0.046667 0.700000
0.046667 0.694656
0.047179 0.696970
0.047692 0.699248
0.048205 0.701493
0.048205 0.696296
0.048718 0.698529
0.049231 0.700730
0.049231 0.695652
0.049231 0.690647
0.049231 0.685714
0.049744 0.687943
0.050256 0.690141
0.050256 0.685315
0.050769 0.687500
0.051282 0.689655
0.051795 0.691781
0.052308 0.693878
0.052821 0.695946
0.053333 0.697987
0.053846 0.700000
0.054359 0.701987
0.054872 0.703947
0.055385 0.705882
0.055897 0.707792
0.055897 0.703226
0.056410 0.705128
0.056410 0.700637
0.056923 0.702532
0.056923 0.698113
0.057436 0.700000
0.057949 0.701863
0.057949 0.697531
0.057949 0.693252
0.058462 0.695122
0.058974 0.696970
0.059487 0.698795
0.060000 0.700599
0.060513 0.702381
0.060513 0.698225
0.061026 0.700000
0.061538 0.701754
0.061538 0.697674
0.062051 0.699422
0.062051 0.695402
0.062564 0.697143
0.063077 0.698864
0.063590 0.700565
0.064103 0.702247
0.064615 0.703911
0.064615 0.700000
0.064615 0.696133
0.065128 0.697802
0.065641 0.699454
0.066154 0.701087
0.066667 0.702703
0.066667 0.698925
0.067179 0.700535
0.067179 0.696809
0.067179 0.693122
0.067179 0.689474
0.067179 0.685864
0.067692 0.687500
0.068205 0.689119
0.068718 0.690722
0.069231 0.692308
0.069744 0.693878
0.069744 0.690355
0.069744 0.686869
0.070256 0.688442
0.070769 0.690000
0.070769 0.686567
0.070769 0.683168
0.071282 0.684729
0.071282 0.681373
0.071795 0.682927
0.071795 0.679612
0.072308 0.681159
0.072308 0.677885
0.072821 0.679426
0.073333 0.680952
0.073846 0.682464
0.074359 0.683962
0.074359 0.680751
0.074359 0.677570
0.074872 0.679070
0.075385 0.680556
0.075897 0.682028
0.076410 0.683486
0.076923 0.684932
0.076923 0.681818
0.076923 0.678733
0.077436 0.680180
0.077436 0.677130
0.077436 0.674107
0.077949 0.675556
0.077949 0.672566
0.078462 0.674009
0.078462 0.671053
0.078462 0.668122
0.078462 0.665217
0.078974 0.666667
0.079487 0.668103
0.079487 0.665236
0.080000 0.666667
0.080000 0.663830
0.080000 0.661017
0.080513 0.662447
0.081026 0.663866
0.081026 0.661088
0.081538 0.662500
0.082051 0.663900
0.082564 0.665289
0.083077 0.666667
0.083077 0.663934
0.083590 0.665306
0.083590 0.662602
0.084103 0.663968
0.084615 0.665323
0.084615 0.662651
0.085128 0.664000
0.085641 0.665339
0.086154 0.666667
0.086667 0.667984
0.087179 0.669291
0.087692 0.670588
0.087692 0.667969
0.088205 0.669261
0.088205 0.666667
0.088718 0.667954
0.088718 0.665385
0.089231 0.666667
0.089744 0.667939
0.089744 0.665399
0.090256 0.666667
0.090256 0.664151
0.090769 0.665414
0.091282 0.666667
0.091795 0.667910
0.092308 0.669145
0.092821 0.670370
0.093333 0.671587
0.093846 0.672794
0.093846 0.670330
0.093846 0.667883
0.093846 0.665455
0.094359 0.666667
0.094872 0.667870
0.095385 0.669065
0.095897 0.670251
0.096410 0.671429
0.096410 0.669039
0.096923 0.670213
0.096923 0.667845
0.097436 0.669014
0.097436 0.666667
0.097949 0.667832
0.098462 0.668990
0.098974 0.670139
0.098974 0.667820
0.099487 0.668966
0.100000 0.670103
0.100513 0.671233
0.100513 0.668942
0.100513 0.666667
0.101026 0.667797
0.101538 0.668919
0.102051 0.670034
0.102564 0.671141
0.103077 0.672241
0.103077 0.670000
0.103590 0.671096
0.103590 0.668874
0.104103 0.669967
0.104615 0.671053
0.104615 0.668852
0.105128 0.669935
0.105128 0.667752
0.105128 0.665584
0.105641 0.666667
0.106154 0.667742
0.106154 0.665595
0.106154 0.663462
0.106154 0.661342
0.106154 0.659236
0.106154 0.657143
0.106667 0.658228
0.106667 0.656151
0.106667 0.654088
0.107179 0.655172
0.107179 0.653125
0.107179 0.651090
0.107692 0.652174
0.107692 0.650155
0.108205 0.651235
0.108718 0.652308
0.109231 0.653374
0.109231 0.651376
0.109231 0.649390
0.109231 0.647416
0.109744 0.648485
0.109744 0.646526
0.110256 0.647590
0.110769 0.648649
0.111282 0.649701
0.111282 0.647761
0.111795 0.648810
0.112308 0.649852
0.112821 0.650888
0.112821 0.648968
0.113333 0.650000
0.113333 0.648094
0.113846 0.649123
0.113846 0.647230
0.114359 0.648256
0.114359 0.646377
0.114359 0.644509
0.114359 0.642651
0.114359 0.640805
0.114872 0.641834
0.114872 0.640000
0.114872 0.638177
0.115385 0.639205
0.115897 0.640227
0.116410 0.641243
0.116923 0.642254
0.117436 0.643258
0.117949 0.644258
0.117949 0.642458
0.118462 0.643454
0.118974 0.644444
0.119487 0.645429
0.119487 0.643646
0.119487 0.641873
0.120000 0.642857
0.120000 0.641096
0.120513 0.642077
0.121026 0.643052
0.121538 0.644022
0.121538 0.642276
0.121538 0.640541
0.122051 0.641509
0.122051 0.639785
0.122564 0.640751
0.122564 0.639037
0.123077 0.640000
0.123077 0.638298
0.123590 0.639257
0.124103 0.640212
0.124615 0.641161
0.124615 0.639474
0.124615 0.637795
0.125128 0.638743
0.125641 0.639687
0.126154 0.640625
0.126154 0.638961
0.126667 0.639896
0.126667 0.638243
0.127179 0.639175
0.127692 0.640103
0.127692 0.638462
0.127692 0.636829
0.128205 0.637755
0.128205 0.636132
0.128205 0.634518
0.128718 0.635443
0.129231 0.636364
0.129231 0.634761
0.129231 0.633166
0.129744 0.634085
0.130256 0.635000
0.130769 0.635910
0.130769 0.634328
0.130769 0.632754
0.130769 0.631188
0.131282 0.632099
0.131795 0.633005
0.132308 0.633907
0.132308 0.632353
0.132821 0.633252
0.133333 0.634146
0.133333 0.632603
0.133846 0.633495
0.133846 0.631961
0.133846 0.630435
0.134359 0.631325
0.134872 0.632212
0.134872 0.630695
0.134872 0.629187
0.134872 0.627685
0.135385 0.628571
0.135385 0.627078
0.135385 0.625592
0.135897 0.626478
0.136410 0.627358
0.136923 0.628235
0.136923 0.626761
0.136923 0.625293
0.137436 0.626168
0.137949 0.627040
0.138462 0.627907
0.138974 0.628770
0.138974 0.627315
0.138974 0.625866
0.139487 0.626728
0.139487 0.625287
0.140000 0.626147
0.140513 0.627002
0.141026 0.627854
0.141026 0.626424
0.141538 0.627273
0.141538 0.625850
0.141538 0.624434
0.142051 0.625282
0.142564 0.626126
0.143077 0.626966
0.143077 0.625561
0.143077 0.624161
0.143077 0.622768
0.143590 0.623608
0.144103 0.624444
0.144103 0.623060
0.144615 0.623894
0.145128 0.624724
0.145641 0.625551
0.146154 0.626374
0.146667 0.627193
0.146667 0.625821
0.147179 0.626638
0.147179 0.625272
0.147179 0.623913
0.147692 0.624729
0.148205 0.625541
0.148205 0.624190
0.148205 0.622845
0.148205 0.621505
0.148205 0.620172
0.148205 0.618844
0.148205 0.617521
0.148718 0.618337
0.149231 0.619149
0.149231 0.617834
0.149744 0.618644
0.150256 0.619450
0.150769 0.620253
0.151282 0.621053
0.151282 0.619748
0.151795 0.620545
0.152308 0.621339
0.152308 0.620042
0.152308 0.618750
0.152821 0.619543
0.152821 0.618257
0.152821 0.616977
0.153333 0.617769
0.153333 0.616495
0.153846 0.617284
0.154359 0.618070
0.154359 0.616803
0.154359 0.615542
0.154872 0.616327
0.154872 0.615071
0.154872 0.613821
0.154872 0.612576
0.154872 0.611336
0.155385 0.612121
0.155897 0.612903
0.156410 0.613682
0.156410 0.612450
0.156923 0.613226
0.157436 0.614000
0.157949 0.614770
0.158462 0.615538
0.158462 0.614314
0.158462 0.613095
0.158462 0.611881
0.158462 0.610672
0.158462 0.609467
0.158974 0.610236
0.158974 0.609037
0.158974 0.607843
0.158974 0.606654
0.159487 0.607422
0.160000 0.608187
0.160513 0.608949
0.160513 0.607767
0.160513 0.606589
0.161026 0.607350
0.161538 0.608108
0.162051 0.608863
0.162051 0.607692
0.162051 0.606526
0.162051 0.605364
0.162564 0.606119
0.162564 0.604962
0.163077 0.605714
0.163590 0.606464
0.164103 0.607211
0.164615 0.607955
0.165128 0.608696
0.165641 0.609434
0.166154 0.610169
0.166154 0.609023
0.166667 0.609756
0.167179 0.610487
0.167692 0.611215
0.167692 0.610075
0.167692 0.608939
0.168205 0.609665
0.168718 0.610390
0.168718 0.609259
0.168718 0.608133
0.169231 0.608856
0.169231 0.607735
0.169744 0.608456
0.169744 0.607339
0.169744 0.606227
0.170256 0.606947
0.170256 0.605839
0.170256 0.604736
0.170769 0.605455
0.170769 0.604356
0.171282 0.605072
0.171795 0.605787
0.172308 0.606498
0.172308 0.605405
0.172821 0.606115
0.173333 0.606822
0.173846 0.607527
0.174359 0.608229
0.174872 0.608929
0.174872 0.607843
0.175385 0.608541
0.175897 0.609236
0.176410 0.609929
0.176923 0.610619
0.176923 0.609541
0.177436 0.610229
0.177436 0.609155
0.177949 0.609842
0.178462 0.610526
0.178974 0.611208
0.178974 0.610140
0.179487 0.610820
0.179487 0.609756
0.180000 0.610435
0.180000 0.609375
0.180513 0.610052
0.180513 0.608997
0.181026 0.609672
0.181026 0.608621
0.181538 0.609294
0.181538 0.608247
0.181538 0.607204
0.181538 0.606164
0.181538 0.605128
0.182051 0.605802
0.182051 0.604770
0.182564 0.605442
0.183077 0.606112
0.183590 0.606780
0.183590 0.605753
0.183590 0.604730
0.183590 0.603710
0.184103 0.604377
0.184615 0.605042
0.184615 0.604027
0.184615 0.603015
0.185128 0.603679
0.185641 0.604341
0.186154 0.605000
0.186667 0.605657
0.186667 0.604651
0.187179 0.605307
0.187179 0.604305
0.187692 0.604959
0.188205 0.605611
0.188718 0.606260
0.189231 0.606908
0.189744 0.607553
0.189744 0.606557
0.190256 0.607201
0.190769 0.607843
0.190769 0.606852
0.191282 0.607492
0.191795 0.608130
0.191795 0.607143
0.192308 0.607780
0.192308 0.606796
0.192308 0.605816
0.192821 0.606452
0.192821 0.605475
0.192821 0.604502
0.193333 0.605136
0.193846 0.605769
0.193846 0.604800
0.194359 0.605431
0.194359 0.604466
0.194359 0.603503
0.194872 0.604134
0.195385 0.604762
0.195385 0.603803
0.195897 0.604430
0.195897 0.603476
0.195897 0.602524
0.195897 0.601575
0.196410 0.602201
0.196923 0.602826
0.197436 0.603448
0.197436 0.602504
0.197949 0.603125
0.198462 0.603744
0.198974 0.604361
0.198974 0.603421
0.198974 0.602484
0.198974 0.601550
0.198974 0.600619
0.198974 0.599691
0.199487 0.600309
0.199487 0.599384
0.199487 0.598462
0.199487 0.597542
0.199487 0.596626
0.199487 0.595712
0.199487 0.594801
0.200000 0.595420
0.200000 0.594512
0.200513 0.595129
0.201026 0.595745
0.201538 0.596358
0.201538 0.595455
0.202051 0.596067
0.202051 0.595166
0.202564 0.595777
0.203077 0.596386
0.203590 0.596992
0.204103 0.597598
0.204615 0.598201
0.205128 0.598802
0.205128 0.597907
0.205128 0.597015
0.205641 0.597615
0.206154 0.598214
0.206154 0.597325
0.206667 0.597923
0.207179 0.598519
0.207692 0.599112
0.207692 0.598227
0.207692 0.597345
0.208205 0.597938
0.208718 0.598529
0.208718 0.597651
0.208718 0.596774
0.208718 0.595900
0.209231 0.596491
0.209744 0.597080
0.210256 0.597668
0.210769 0.598253
0.210769 0.597384
0.210769 0.596517
0.211282 0.597101
0.211795 0.597685
0.212308 0.598266
0.212308 0.597403
0.212308 0.596542
0.212308 0.595683
0.212821 0.596264
0.212821 0.595409
0.213333 0.595989
0.213333 0.595136
0.213846 0.595714
0.214359 0.596291
0.214872 0.596866
0.215385 0.597440
0.215897 0.598011
0.215897 0.597163
0.216410 0.597734
0.216410 0.596888
0.216410 0.596045
0.216923 0.596615
0.217436 0.597183
0.217436 0.596343
0.217949 0.596910
0.218462 0.597475
0.218974 0.598039
0.219487 0.598601
0.220000 0.599162
0.220000 0.598326
0.220000 0.597493
0.220000 0.596662
0.220000 0.595833
0.220000 0.595007
0.220000 0.594183
0.220000 0.593361
0.220000 0.592541
0.220513 0.593103
0.220513 0.592287
0.221026 0.592847
0.221026 0.592033
0.221026 0.591221
0.221026 0.590411
0.221538 0.590971
0.221538 0.590164
0.222051 0.590723
0.222564 0.591281
0.223077 0.591837
0.223077 0.591033
0.223077 0.590231
0.223077 0.589431
0.223077 0.588633
0.223590 0.589189
0.223590 0.588394
0.224103 0.588949
0.224615 0.589502
0.225128 0.590054
0.225128 0.589262
0.225641 0.589812
0.226154 0.590361
0.226154 0.589572
0.226667 0.590120
0.227179 0.590667
0.227692 0.591212
0.227692 0.590426
0.228205 0.590969
0.228205 0.590186
0.228205 0.589404
0.228718 0.589947
0.228718 0.589168
0.229231 0.589710
0.229231 0.588933
0.229231 0.588158
0.229231 0.587385
0.229231 0.586614
0.229744 0.587156
0.229744 0.586387
0.229744 0.585621
0.229744 0.584856
0.229744 0.584094
0.229744 0.583333
0.230256 0.583875
0.230256 0.583117
0.230256 0.582361
0.230769 0.582902
0.230769 0.582147
0.231282 0.582687
0.231282 0.581935
0.231795 0.582474
0.231795 0.581725
0.232308 0.582262
0.232308 0.581515
0.232821 0.582051
0.232821 0.581306
0.233333 0.581841
0.233846 0.582375
0.233846 0.581633
0.234359 0.582166
0.234359 0.581425
0.234359 0.580686
0.234359 0.579949
0.234872 0.580482
0.235385 0.581013
0.235385 0.580278
0.235385 0.579545
0.235385 0.578815
0.235897 0.579345
0.235897 0.578616
0.235897 0.577889
0.236410 0.578419
0.236410 0.577694
0.236410 0.576971
0.236410 0.576250
0.236410 0.575531
0.236410 0.574813
0.236410 0.574097
0.236410 0.573383
0.236923 0.573913
0.237436 0.574442
0.237436 0.573730
0.237949 0.574257
0.237949 0.573548
0.237949 0.572840
0.238462 0.573366
0.238462 0.572660
0.238462 0.571956
0.238462 0.571253
0.238974 0.571779
0.239487 0.572304
0.240000 0.572827
0.240000 0.572127
0.240000 0.571429
0.240000 0.570732
0.240513 0.571255
0.241026 0.571776
0.241538 0.572296
0.241538 0.571602
0.241538 0.570909
0.241538 0.570218
0.241538 0.569528
0.241538 0.568841
0.241538 0.568154
0.242051 0.568675
0.242051 0.567990
0.242564 0.568510
0.243077 0.569028
0.243077 0.568345
0.243590 0.568862
0.243590 0.568182
0.243590 0.567503
0.244103 0.568019
0.244103 0.567342
0.244615 0.567857
0.245128 0.568371
0.245128 0.567696
0.245641 0.568209
0.246154 0.568720
0.246667 0.569231
0.247179 0.569740
0.247179 0.569067
0.247179 0.568396
0.247179 0.567727
0.247692 0.568235
0.248205 0.568743
0.248718 0.569249
0.249231 0.569754
0.249231 0.569087
0.249744 0.569591
0.250256 0.570093
0.250769 0.570595
0.250769 0.569930
0.250769 0.569267
0.250769 0.568605
0.251282 0.569106
0.251282 0.568445
0.251795 0.568946
0.252308 0.569444
0.252308 0.568786
0.252308 0.568129
0.252821 0.568627
0.252821 0.567972
0.252821 0.567319
0.253333 0.567816
0.253333 0.567164
0.253333 0.566514
0.253333 0.565865
0.253333 0.565217
0.253333 0.564571
0.253333 0.563927
0.253333 0.563284
0.253846 0.563781
0.254359 0.564278
0.254359 0.563636
0.254872 0.564132
0.255385 0.564626
0.255385 0.563986
0.255385 0.563348
0.255385 0.562712
0.255897 0.563205
0.255897 0.562570
0.256410 0.563063
0.256410 0.562430
0.256410 0.561798
0.256410 0.561167
0.256923 0.561659
0.257436 0.562150
0.257949 0.562640
0.257949 0.562011
0.258462 0.562500
0.258462 0.561873
0.258462 0.561247
0.258974 0.561735
0.258974 0.561111
0.259487 0.561598
0.260000 0.562084
0.260000 0.561462
0.260513 0.561947
0.260513 0.561326
0.261026 0.561810
0.261538 0.562293
0.261538 0.561674
0.262051 0.562156
0.262051 0.561538
0.262051 0.560922
0.262051 0.560307
0.262051 0.559693
0.262564 0.560175
0.263077 0.560656
0.263077 0.560044
0.263590 0.560523
0.263590 0.559913
0.263590 0.559304
0.264103 0.559783
0.264615 0.560261
0.265128 0.560738
0.265641 0.561213
0.266154 0.561688
0.266667 0.562162
0.266667 0.561555
0.266667 0.560949
0.266667 0.560345
0.266667 0.559742
0.266667 0.559140
0.266667 0.558539
0.267179 0.559013
0.267692 0.559486
0.268205 0.559957
0.268205 0.559358
0.268205 0.558761
0.268718 0.559232
0.269231 0.559701
0.269231 0.559105
0.269231 0.558511
0.269231 0.557917
0.269231 0.557325
0.269231 0.556734
0.269231 0.556144
0.269231 0.555556
0.269231 0.554968
0.269231 0.554382
0.269231 0.553797
0.269231 0.553214
0.269744 0.553684
0.270256 0.554154
0.270769 0.554622
0.270769 0.554040
0.270769 0.553459
0.270769 0.552880
0.271282 0.553347
0.271282 0.552769
0.271282 0.552192
0.271795 0.552659
0.271795 0.552083
0.271795 0.551509
0.271795 0.550936
0.272308 0.551402
0.272308 0.550830
0.272308 0.550259
0.272821 0.550725
0.272821 0.550155
0.272821 0.549587
0.272821 0.549020
0.272821 0.548454
0.272821 0.547889
0.272821 0.547325
0.272821 0.546763
0.272821 0.546201
0.273333 0.546667
0.273333 0.546107
0.273333 0.545548
0.273846 0.546012
0.273846 0.545455
0.274359 0.545918
0.274872 0.546381
0.275385 0.546843
0.275385 0.546287
0.275897 0.546748
0.276410 0.547208
0.276410 0.546653
0.276923 0.547112
0.276923 0.546559
0.276923 0.546006
0.277436 0.546465
0.277436 0.545913
0.277436 0.545363
0.277949 0.545821
0.278462 0.546278
0.278462 0.545729
0.278974 0.546185
0.278974 0.545637
0.278974 0.545090
0.278974 0.544545
0.278974 0.544000
0.279487 0.544456
0.279487 0.543912
0.279487 0.543370
0.279487 0.542829
0.279487 0.542289
0.279487 0.541750
0.279487 0.541212
0.279487 0.540675
0.279487 0.540139
0.280000 0.540594
0.280000 0.540059
0.280000 0.539526
0.280000 0.538993
0.280513 0.539448
0.281026 0.539901
0.281538 0.540354
0.281538 0.539823
0.282051 0.540275
0.282051 0.539745
0.282564 0.540196
0.282564 0.539667
0.282564 0.539139
0.282564 0.538612
0.283077 0.539062
0.283077 0.538537
0.283077 0.538012
0.283590 0.538462
0.283590 0.537938
0.283590 0.537415
0.283590 0.536893
0.283590 0.536372
0.283590 0.535853
0.283590 0.535334
0.284103 0.535783
0.284615 0.536232
0.284615 0.535714
0.284615 0.535198
0.285128 0.535645
0.285128 0.535130
0.285128 0.534615
0.285128 0.534102
0.285128 0.533589
0.285128 0.533078
0.285128 0.532567
0.285128 0.532057
0.285128 0.531549
0.285128 0.531041
0.285641 0.531489
0.285641 0.530982
0.286154 0.531429
0.286154 0.530923
0.286667 0.531369
0.286667 0.530864
0.286667 0.530361
0.287179 0.530806
0.287179 0.530303
0.287179 0.529801
0.287179 0.529301
0.287179 0.528801
0.287179 0.528302
0.287179 0.527804
0.287179 0.527307
0.287179 0.526811
0.287179 0.526316
0.287179 0.525822
0.287179 0.525328
0.287692 0.525773
0.288205 0.526217
0.288718 0.526660
0.288718 0.526168
0.289231 0.526611
0.289744 0.527052
0.289744 0.526561
0.289744 0.526071
0.289744 0.525581
0.289744 0.525093
0.289744 0.524605
0.289744 0.524119
0.289744 0.523633
0.289744 0.523148
0.290256 0.523589
0.290769 0.524030
0.290769 0.523546
0.291282 0.523985
0.291282 0.523502
0.291795 0.523941
0.291795 0.523459
0.292308 0.523897
0.292308 0.523416
0.292308 0.522936
0.292308 0.522456
0.292308 0.521978
0.292308 0.521500
0.292308 0.521024
0.292821 0.521461
0.292821 0.520985
0.292821 0.520510
0.292821 0.520036
0.292821 0.519563
0.293333 0.520000
0.293846 0.520436
0.293846 0.519964
0.294359 0.520399
0.294359 0.519928
0.294359 0.519457
0.294872 0.519892
0.295385 0.520325
0.295385 0.519856
0.295897 0.520289
0.296410 0.520721
0.296410 0.520252
0.296923 0.520683
0.296923 0.520216
0.296923 0.519749
0.296923 0.519283
0.296923 0.518817
0.296923 0.518353
0.296923 0.517889
0.296923 0.517426
0.297436 0.517857
0.297436 0.517395
0.297949 0.517825
0.297949 0.517364
0.297949 0.516904
0.297949 0.516444
0.297949 0.515986
0.298462 0.516415
0.298462 0.515957
0.298462 0.515500
0.298462 0.515044
0.298462 0.514589
0.298462 0.514134
0.298974 0.514563
0.298974 0.514109
0.299487 0.514537
0.299487 0.514085
0.299487 0.513632
0.299487 0.513181
0.299487 0.512730
0.299487 0.512281
0.300000 0.512708
0.300000 0.512259
0.300513 0.512686
0.300513 0.512238
0.301026 0.512664
0.301026 0.512216
0.301026 0.511770
0.301538 0.512195
0.302051 0.512620
0.302051 0.512174
0.302051 0.511729
0.302051 0.511285
0.302051 0.510841
0.302051 0.510399
0.302051 0.509957
0.302051 0.509516
0.302564 0.509939
0.302564 0.509499
0.302564 0.509060
0.302564 0.508621
0.302564 0.508183
0.302564 0.507745
0.303077 0.508169
0.303077 0.507732
0.303590 0.508155
0.304103 0.508576
0.304103 0.508141
0.304103 0.507705
0.304103 0.507271
0.304103 0.506838
0.304103 0.506405
0.304615 0.506826
0.304615 0.506394
0.304615 0.505963
0.304615 0.505532
0.305128 0.505952
0.305128 0.505523
0.305641 0.505942
0.306154 0.506361
0.306154 0.505932
0.306667 0.506351
0.306667 0.505922
0.306667 0.505495
0.306667 0.505068
0.306667 0.504641
0.307179 0.505059
0.307179 0.504634
0.307692 0.505051
0.307692 0.504626
0.308205 0.505042
0.308205 0.504618
0.308205 0.504195
0.308205 0.503772
0.308205 0.503350
0.308718 0.503766
0.308718 0.503344
0.308718 0.502924
0.309231 0.503339
0.309231 0.502919
0.309744 0.503333
0.310256 0.503747
0.310256 0.503328
0.310769 0.503741
0.310769 0.503322
0.310769 0.502905
0.311282 0.503317
0.311795 0.503728
0.312308 0.504139
0.312308 0.503722
0.312308 0.503306
0.312308 0.502890
0.312308 0.502475
0.312821 0.502885
0.312821 0.502471
0.313333 0.502881
0.313333 0.502467
0.313846 0.502876
0.313846 0.502463
0.313846 0.502051
0.314359 0.502459
0.314359 0.502048
0.314872 0.502455
0.314872 0.502044
0.314872 0.501634
0.315385 0.502041
0.315385 0.501631
0.315897 0.502037
0.315897 0.501629
0.315897 0.501221
0.315897 0.500813
0.316410 0.501219
0.316410 0.500812
0.316410 0.500406
0.316410 0.500000
0.316923 0.500405
0.316923 0.500000
0.317436 0.500404
0.317436 0.500000
0.317949 0.500404
0.317949 0.500000
0.317949 0.499597
0.318462 0.500000
0.318462 0.499598
0.318462 0.499196
0.318462 0.498795
0.318462 0.498395
0.318462 0.497995
0.318462 0.497596
0.318974 0.497998
0.318974 0.497600
0.318974 0.497202
0.318974 0.496805
0.319487 0.497207
0.319487 0.496810
0.320000 0.497211
0.320000 0.496815
0.320000 0.496420
0.320000 0.496025
0.320000 0.495631
0.320513 0.496032
0.321026 0.496431
0.321538 0.496830
0.321538 0.496437
0.321538 0.496044
0.322051 0.496443
0.322564 0.496840
0.322564 0.496448
0.323077 0.496845
0.323077 0.496454
0.323077 0.496063
0.323077 0.495673
0.323590 0.496069
0.323590 0.495679
0.323590 0.495290
0.324103 0.495686
0.324103 0.495298
0.324103 0.494910
0.324615 0.495305
0.324615 0.494918
0.325128 0.495312
0.325641 0.495706
0.325641 0.495320
0.325641 0.494934
0.326154 0.495327
0.326667 0.495720
0.326667 0.495334
0.326667 0.494949
0.327179 0.495342
0.327179 0.494957
0.327179 0.494574
0.327179 0.494191
0.327179 0.493808
0.327692 0.494200
0.327692 0.493818
0.327692 0.493436
0.327692 0.493056
0.327692 0.492675
0.328205 0.493066
0.328205 0.492687
0.328718 0.493077
0.328718 0.492698
0.328718 0.492320
0.328718 0.491942
0.329231 0.492331
0.329231 0.491954
0.329231 0.491577
0.329231 0.491201
0.329231 0.490826
0.329744 0.491215
0.329744 0.490840
0.329744 0.490465
0.330256 0.490854
0.330256 0.490480
0.330256 0.490107
0.330256 0.489734
0.330256 0.489362
0.330256 0.488990
0.330769 0.489378
0.330769 0.489007
0.331282 0.489394
0.331282 0.489023
0.331795 0.489410
0.332308 0.489796
0.332821 0.490181
0.332821 0.489811
0.332821 0.489442
0.332821 0.489073
0.332821 0.488705
0.333333 0.489090
0.333846 0.489474
0.333846 0.489106
0.333846 0.488739
0.333846 0.488372
0.333846 0.488006
0.334359 0.488390
0.334872 0.488772
0.334872 0.488407
0.334872 0.488042
0.334872 0.487677
0.334872 0.487313
0.335385 0.487696
0.335385 0.487332
0.335385 0.486969
0.335385 0.486607
0.335385 0.486245
0.335385 0.485884
0.335897 0.486266
0.335897 0.485905
0.335897 0.485545
0.335897 0.485185
0.336410 0.485566
0.336410 0.485207
0.336410 0.484848
0.336410 0.484490
0.336410 0.484133
0.336923 0.484513
0.337436 0.484893
0.337949 0.485272
0.338462 0.485651
0.338974 0.486029
0.338974 0.485672
0.338974 0.485316
0.338974 0.484960
0.338974 0.484604
0.338974 0.484249
0.338974 0.483895
0.338974 0.483541
0.339487 0.483918
0.340000 0.484295
0.340000 0.483942
0.340000 0.483589
0.340513 0.483965
0.341026 0.484341
0.341026 0.483988
0.341026 0.483636
0.341026 0.483285
0.341026 0.482934
0.341026 0.482583
0.341538 0.482959
0.342051 0.483333
0.342051 0.482983
0.342564 0.483357
0.342564 0.483008
0.342564 0.482659
0.342564 0.482310
0.342564 0.481962
0.343077 0.482336
0.343077 0.481988
0.343077 0.481641
0.343077 0.481295
0.343077 0.480949
0.343077 0.480603
0.343077 0.480258
0.343590 0.480631
0.343590 0.480287
0.343590 0.479943
0.343590 0.479599
0.344103 0.479971
0.344103 0.479628
0.344103 0.479286
0.344615 0.479657
0.344615 0.479315
0.345128 0.479686
0.345641 0.480057
0.345641 0.479715
0.345641 0.479374
0.345641 0.479033
0.345641 0.478693
0.346154 0.479063
0.346154 0.478723
0.346154 0.478384
0.346154 0.478045
0.346154 0.477707
0.346154 0.477369
0.346154 0.477032
0.346667 0.477401
0.346667 0.477064
0.346667 0.476728
0.346667 0.476392
0.347179 0.476761
0.347179 0.476425
0.347692 0.476793
0.347692 0.476458
0.347692 0.476124
0.347692 0.475789
0.348205 0.476157
0.348205 0.475823
0.348205 0.475490
0.348205 0.475157
0.348205 0.474825
0.348718 0.475192
0.349231 0.475559
0.349231 0.475227
0.349744 0.475593
0.350256 0.475958
0.350769 0.476323
0.350769 0.475992
0.351282 0.476356
0.351282 0.476025
0.351282 0.475694
0.351282 0.475364
0.351282 0.475035
0.351282 0.474705
0.351282 0.474377
0.351282 0.474048
0.351282 0.473721
0.351795 0.474084
0.351795 0.473757
0.351795 0.473430
0.352308 0.473793
0.352821 0.474156
0.352821 0.473829
0.352821 0.473503
0.353333 0.473865
0.353333 0.473540
0.353333 0.473214
0.353333 0.472889
0.353333 0.472565
0.353333 0.472241
0.353333 0.471918
0.353333 0.471595
0.353333 0.471272
0.353333 0.470950
0.353333 0.470628
0.353333 0.470307
0.353846 0.470668
0.353846 0.470348
0.353846 0.470027
0.353846 0.469707
0.354359 0.470068
0.354872 0.470428
0.355385 0.470788
0.355897 0.471147
0.355897 0.470828
0.355897 0.470508
0.356410 0.470867
0.356410 0.470548
0.356410 0.470230
0.356923 0.470588
0.356923 0.470270
0.356923 0.469953
0.356923 0.469636
0.356923 0.469319
0.356923 0.469003
0.356923 0.468687
0.356923 0.468371
0.357436 0.468729
0.357436 0.468414
0.357436 0.468099
0.357436 0.467785
0.357436 0.467471
0.357436 0.467158
0.357436 0.466845
0.357436 0.466533
0.357436 0.466221
0.357949 0.466578
0.358462 0.466934
0.358974 0.467290
0.358974 0.466978
0.359487 0.467333
0.359487 0.467022
0.359487 0.466711
0.359487 0.466401
0.359487 0.466090
0.359487 0.465781
0.359487 0.465471
0.360000 0.465826
0.360000 0.465517
0.360000 0.465209
0.360000 0.464901
0.360513 0.465255
0.360513 0.464947
0.360513 0.464640
0.360513 0.464333
0.360513 0.464026
0.360513 0.463720
0.360513 0.463415
0.360513 0.463109
0.360513 0.462804
0.360513 0.462500
0.360513 0.462196
0.360513 0.461892
0.360513 0.461589
0.361026 0.461942
0.361538 0.462295
0.361538 0.461992
0.361538 0.461690
0.362051 0.462042
0.362051 0.461740
0.362051 0.461438
0.362051 0.461137
0.362564 0.461488
0.363077 0.461840
0.363590 0.462190
0.363590 0.461889
0.363590 0.461589
0.363590 0.461288
0.363590 0.460988
0.363590 0.460689
0.364103 0.461039
0.364615 0.461389
0.365128 0.461738
0.365128 0.461439
0.365128 0.461140
0.365128 0.460841
0.365128 0.460543
0.365641 0.460892
0.365641 0.460594
0.366154 0.460943
0.366154 0.460645
0.366154 0.460348
0.366154 0.460052
0.366154 0.459755
0.366154 0.459459
0.366667 0.459807
0.366667 0.459512
0.366667 0.459216
0.366667 0.458922
0.366667 0.458627
0.366667 0.458333
0.367179 0.458680
0.367179 0.458387
0.367179 0.458093
0.367692 0.458440
0.368205 0.458786
0.368205 0.458493
0.368205 0.458200
0.368205 0.457908
0.368205 0.457616
0.368718 0.457962
0.368718 0.457670
0.368718 0.457379
0.368718 0.457088
0.369231 0.457433
0.369231 0.457143
0.369744 0.457487
0.369744 0.457197
0.369744 0.456907
0.369744 0.456618
0.369744 0.456329
0.369744 0.456040
0.369744 0.455752
0.369744 0.455464
0.369744 0.455177
0.369744 0.454890
0.370256 0.455233
0.370769 0.455577
0.370769 0.455290
0.370769 0.455003
0.370769 0.454717
0.370769 0.454431
0.371282 0.454774
0.371282 0.454488
0.371795 0.454831
0.371795 0.454545
0.372308 0.454887
0.372308 0.454602
0.372308 0.454318
0.372308 0.454034
0.372308 0.453750
0.372821 0.454091
0.372821 0.453808
0.372821 0.453525
0.372821 0.453242
0.372821 0.452960
0.372821 0.452677
0.372821 0.452396
0.372821 0.452114
0.372821 0.451833
0.373333 0.452174
0.373333 0.451893
0.373846 0.452233
0.373846 0.451953
0.373846 0.451673
0.373846 0.451393
0.373846 0.451114
0.374359 0.451453
0.374359 0.451174
0.374359 0.450896
0.374359 0.450617
0.374359 0.450339
0.374359 0.450062
0.374359 0.449784
0.374359 0.449507
0.374359 0.449231
0.374359 0.448954
0.374359 0.448679
0.374359 0.448403
0.374872 0.448742
0.374872 0.448466
0.374872 0.448191
0.375385 0.448529
0.375385 0.448255
0.375385 0.447980
0.375897 0.448318
0.375897 0.448044
0.376410 0.448381
0.376410 0.448107
0.376410 0.447834
0.376923 0.448171
0.376923 0.447898
0.376923 0.447625
0.377436 0.447961
0.377436 0.447689
0.377436 0.447416
0.377949 0.447752
0.377949 0.447480
0.377949 0.447209
0.377949 0.446938
0.378462 0.447273
0.378462 0.447002
0.378462 0.446731
0.378462 0.446461
0.378462 0.446191
0.378462 0.445921
0.378462 0.445652
0.378462 0.445383
0.378462 0.445115
0.378462 0.444846
0.378974 0.445181
0.378974 0.444913
0.379487 0.445247
0.379487 0.444979
0.379487 0.444712
0.379487 0.444444
0.380000 0.444778
0.380513 0.445111
0.381026 0.445444
0.381538 0.445776
0.381538 0.445509
0.382051 0.445841
0.382051 0.445574
0.382051 0.445308
0.382051 0.445042
0.382564 0.445373
0.382564 0.445107
0.382564 0.444842
0.383077 0.445173
0.383077 0.444908
0.383077 0.444643
0.383077 0.444378
0.383590 0.444709
0.383590 0.444444
0.383590 0.444181
0.383590 0.443917
0.383590 0.443654
0.383590 0.443391
0.383590 0.443128
0.384103 0.443458
0.384615 0.443787
0.384615 0.443525
0.384615 0.443262
0.384615 0.443001
0.384615 0.442739
0.384615 0.442478
0.384615 0.442217
0.384615 0.441956
0.384615 0.441696
0.385128 0.442025
0.385128 0.441765
0.385128 0.441505
0.385641 0.441833
0.385641 0.441574
0.385641 0.441315
0.385641 0.441056
0.385641 0.440797
0.386154 0.441125
0.386154 0.440867
0.386667 0.441194
0.386667 0.440936
0.386667 0.440678
0.386667 0.440421
0.387179 0.440747
0.387692 0.441074
0.387692 0.440816
0.388205 0.441142
0.388205 0.440885
0.388718 0.441211
0.388718 0.440954
0.389231 0.441279
0.389231 0.441023
0.389744 0.441347
0.390256 0.441672
0.390256 0.441415
0.390256 0.441159
0.390256 0.440904
0.390769 0.441228
0.390769 0.440972
0.390769 0.440717
0.390769 0.440462
0.390769 0.440208
0.391282 0.440531
0.391282 0.440277
0.391795 0.440600
0.392308 0.440922
0.392308 0.440668
0.392308 0.440415
0.392821 0.440736
0.393333 0.441058
0.393333 0.440805
0.393333 0.440551
0.393333 0.440299
0.393333 0.440046
0.393333 0.439794
0.393333 0.439542
0.393333 0.439290
0.393333 0.439038
0.393333 0.438787
0.393333 0.438536
0.393333 0.438286
0.393333 0.438035
0.393846 0.438356
0.394359 0.438677
0.394359 0.438426
0.394872 0.438746
0.394872 0.438497
0.395385 0.438816
0.395385 0.438567
0.395385 0.438317
0.395897 0.438636
0.395897 0.438387
0.395897 0.438138
0.395897 0.437890
0.395897 0.437642
0.395897 0.437394
0.395897 0.437146
0.395897 0.436899
0.395897 0.436652
0.396410 0.436970
0.396410 0.436723
0.396923 0.437041
0.396923 0.436795
0.397436 0.437112
0.397436 0.436866
0.397949 0.437183
0.397949 0.436937
0.397949 0.436691
0.397949 0.436445
0.397949 0.436200
0.397949 0.435955
0.398462 0.436272
0.398974 0.436588
0.398974 0.436343
0.399487 0.436659
0.399487 0.436415
0.399487 0.436170
0.399487 0.435926
0.399487 0.435682
0.399487 0.435439
0.400000 0.435754
0.400000 0.435511
0.400000 0.435268
0.400000 0.435025
0.400513 0.435340
0.400513 0.435097
0.401026 0.435412
0.401026 0.435170
0.401026 0.434928
0.401538 0.435242
0.401538 0.435000
0.401538 0.434758
0.402051 0.435072
0.402564 0.435385
0.403077 0.435698
0.403077 0.435457
0.403077 0.435216
0.403077 0.434975
0.403590 0.435288
0.403590 0.435047
0.404103 0.435359
0.404103 0.435119
0.404103 0.434879
0.404103 0.434639
0.404103 0.434399
0.404103 0.434160
0.404615 0.434471
0.404615 0.434232
0.405128 0.434543
0.405641 0.434854
0.405641 0.434615
0.406154 0.434926
0.406154 0.434687
0.406154 0.434449
0.406667 0.434759
0.406667 0.434521
0.406667 0.434283
0.406667 0.434045
0.406667 0.433807
0.406667 0.433570
0.406667 0.433333
0.407179 0.433643
0.407179 0.433406
0.407179 0.433170
0.407179 0.432933
0.407692 0.433243
0.408205 0.433551
0.408205 0.433315
0.408205 0.433079
0.408205 0.432844
0.408205 0.432609
0.408205 0.432374
0.408205 0.432139
0.408205 0.431905
0.408718 0.432213
0.409231 0.432520
0.409231 0.432286
0.409231 0.432052
0.409231 0.431818
0.409744 0.432125
0.410256 0.432432
0.410256 0.432199
0.410256 0.431965
0.410256 0.431732
0.410256 0.431499
0.410256 0.431267
0.410256 0.431034
0.410256 0.430802
0.410256 0.430571
0.410256 0.430339
0.410256 0.430108
0.410769 0.430414
0.410769 0.430183
0.410769 0.429952
0.410769 0.429721
0.411282 0.430027
0.411282 0.429796
0.411282 0.429566
0.411795 0.429872
0.411795 0.429642
0.411795 0.429412
0.412308 0.429717
0.412308 0.429487
0.412308 0.429258
0.412821 0.429562
0.412821 0.429333
0.412821 0.429104
0.412821 0.428876
0.413333 0.429180
0.413333 0.428952
0.413846 0.429255
0.413846 0.429027
0.414359 0.429330
0.414359 0.429102
0.414359 0.428875
0.414872 0.429178
0.414872 0.428950
0.414872 0.428723
0.414872 0.428496
0.414872 0.428269
0.415385 0.428571
0.415897 0.428874
0.415897 0.428647
0.415897 0.428420
0.415897 0.428194
0.415897 0.427968
0.416410 0.428270
0.416410 0.428044
0.416923 0.428346
0.417436 0.428647
0.417436 0.428421
0.417436 0.428196
0.417436 0.427971
0.417436 0.427746
0.417436 0.427521
0.417436 0.427297
0.417436 0.427072
0.417436 0.426848
0.417436 0.426625
0.417436 0.426401
0.417436 0.426178
0.417436 0.425955
0.417436 0.425732
0.417436 0.425510
0.417436 0.425287
0.417949 0.425587
0.417949 0.425365
0.417949 0.425143
0.417949 0.424922
0.417949 0.424700
0.417949 0.424479
0.417949 0.424258
0.417949 0.424037
0.417949 0.423817
0.417949 0.423597
0.417949 0.423377
0.417949 0.423157
0.417949 0.422937
0.417949 0.422718
0.417949 0.422499
0.418462 0.422798
0.418462 0.422579
0.418462 0.422360
0.418462 0.422142
0.418462 0.421923
0.418462 0.421705
0.418462 0.421488
0.418462 0.421270
0.418974 0.421569
0.418974 0.421351
0.418974 0.421134
0.418974 0.420917
0.418974 0.420700
0.419487 0.420998
0.419487 0.420782
0.419487 0.420566
0.419487 0.420349
0.420000 0.420647
0.420000 0.420431
0.420000 0.420215
0.420000 0.420000
0.420513 0.420297
0.420513 0.420082
0.420513 0.419867
0.420513 0.419652
0.420513 0.419437
0.420513 0.419223
0.420513 0.419009
0.421026 0.419305
0.421026 0.419091
0.421026 0.418878
0.421026 0.418664
0.421026 0.418451
0.421026 0.418237
0.421026 0.418024
0.421538 0.418321
0.421538 0.418108
0.421538 0.417895
0.421538 0.417683
0.421538 0.417471
0.422051 0.417766
0.422051 0.417555
0.422051 0.417343
0.422051 0.417131
0.422051 0.416920
0.422051 0.416709
0.422051 0.416498
0.422564 0.416793
0.422564 0.416582
0.422564 0.416372
0.422564 0.416162
0.422564 0.415952
0.423077 0.416246
0.423077 0.416036
0.423077 0.415827
0.423077 0.415617
0.423590 0.415911
0.423590 0.415702
0.423590 0.415493
0.424103 0.415787
0.424103 0.415578
0.424615 0.415871
0.424615 0.415663
0.424615 0.415454
0.424615 0.415246
0.424615 0.415038
0.425128 0.415331
0.425128 0.415123
0.425128 0.414915
0.425128 0.414707
0.425128 0.414500


==> si3.dat <==
Precision Recall
0.000000 0.000000
0.000513 0.500000
0.001026 0.666667
0.001538 0.750000
0.001538 0.600000
0.002051 0.666667
0.002051 0.571429
0.002564 0.625000
0.003077 0.666667
0.003590 0.700000
0.004103 0.727273
0.004615 0.750000
0.005128 0.769231
0.005128 0.714286
0.005641 0.733333
0.006154 0.750000
0.006667 0.764706
0.007179 0.777778
0.007692 0.789474
0.008205 0.800000
0.008205 0.761905
0.008718 0.772727
0.009231 0.782609
0.009744 0.791667
0.010256 0.800000
0.010769 0.807692
0.010769 0.777778
0.011282 0.785714
0.011795 0.793103
0.012308 0.800000
0.012821 0.806452
0.013333 0.812500
0.013846 0.818182
0.014359 0.823529
0.014872 0.828571
0.014872 0.805556
0.015385 0.810811
0.015897 0.815789
0.016410 0.820513
0.016923 0.825000
0.017436 0.829268
0.017949 0.833333
0.017949 0.813953
0.017949 0.795455
0.018462 0.800000
0.018974 0.804348
0.019487 0.808511
0.019487 0.791667
0.020000 0.795918
0.020000 0.780000
0.020513 0.784314
0.021026 0.788462
0.021538 0.792453
0.021538 0.777778
0.022051 0.781818
0.022564 0.785714
0.023077 0.789474
0.023077 0.775862
0.023077 0.762712
0.023590 0.766667
0.024103 0.770492
0.024103 0.758065
0.024103 0.746032
0.024103 0.734375
0.024615 0.738462
0.025128 0.742424
0.025641 0.746269
0.025641 0.735294
0.026154 0.739130
0.026667 0.742857
0.027179 0.746479
0.027179 0.736111
0.027692 0.739726
0.028205 0.743243
0.028718 0.746667
0.028718 0.736842
0.029231 0.740260
0.029744 0.743590
0.030256 0.746835
0.030256 0.737500
0.030769 0.740741
0.031282 0.743902
0.031795 0.746988
0.031795 0.738095
0.031795 0.729412
0.031795 0.720930
0.032308 0.724138
0.032821 0.727273
0.033333 0.730337
0.033846 0.733333
0.034359 0.736264
0.034872 0.739130
0.035385 0.741935
0.035385 0.734043
0.035385 0.726316
0.035385 0.718750
0.035385 0.711340
0.035897 0.714286
0.036410 0.717172
0.036410 0.710000
0.036923 0.712871
0.037436 0.715686
0.037949 0.718447
0.038462 0.721154
0.038974 0.723810
0.038974 0.716981
0.039487 0.719626
0.039487 0.712963
0.040000 0.715596
0.040513 0.718182
0.040513 0.711712
0.041026 0.714286
0.041538 0.716814
0.041538 0.710526
0.042051 0.713043
0.042564 0.715517
0.043077 0.717949
0.043590 0.720339
0.044103 0.722689
0.044615 0.725000
0.045128 0.727273
0.045128 0.721311
0.045128 0.715447
0.045641 0.717742
0.046154 0.720000
0.046667 0.722222
0.047179 0.724409
0.047692 0.726562
0.048205 0.728682
0.048718 0.730769
0.048718 0.725191
0.048718 0.719697
0.049231 0.721805
0.049744 0.723881
0.050256 0.725926
0.050769 0.727941
0.051282 0.729927
0.051795 0.731884
0.052308 0.733813
0.052821 0.735714
0.052821 0.730496
0.053333 0.732394
0.053846 0.734266
0.053846 0.729167
0.053846 0.724138
0.053846 0.719178
0.054359 0.721088
0.054359 0.716216
0.054359 0.711409
0.054872 0.713333
0.055385 0.715232
0.055897 0.717105
0.055897 0.712418
0.055897 0.707792
0.055897 0.703226
0.056410 0.705128
0.056923 0.707006
0.056923 0.702532
0.057436 0.704403
0.057949 0.706250
0.057949 0.701863
0.057949 0.697531
0.058462 0.699387
0.058974 0.701220
0.059487 0.703030
0.060000 0.704819
0.060513 0.706587
0.060513 0.702381
0.061026 0.704142
0.061538 0.705882
0.061538 0.701754
0.062051 0.703488
0.062051 0.699422
0.062051 0.695402
0.062051 0.691429
0.062564 0.693182
0.063077 0.694915
0.063590 0.696629
0.063590 0.692737
0.064103 0.694444
0.064615 0.696133
0.065128 0.697802
0.065128 0.693989
0.065128 0.690217
0.065641 0.691892
0.065641 0.688172
0.065641 0.684492
0.066154 0.686170
0.066667 0.687831
0.067179 0.689474
0.067179 0.685864
0.067179 0.682292
0.067692 0.683938
0.068205 0.685567
0.068718 0.687179
0.069231 0.688776
0.069231 0.685279
0.069231 0.681818
0.069744 0.683417
0.070256 0.685000
0.070769 0.686567
0.071282 0.688119
0.071795 0.689655
0.071795 0.686275
0.072308 0.687805
0.072821 0.689320
0.073333 0.690821
0.073846 0.692308
0.074359 0.693780
0.074359 0.690476
0.074359 0.687204
0.074359 0.683962
0.074359 0.680751
0.074872 0.682243
0.074872 0.679070
0.075385 0.680556
0.075897 0.682028
0.075897 0.678899
0.075897 0.675799
0.076410 0.677273
0.076410 0.674208
0.076923 0.675676
0.076923 0.672646
0.076923 0.669643
0.076923 0.666667
0.077436 0.668142
0.077949 0.669604
0.078462 0.671053
0.078462 0.668122
0.078974 0.669565
0.079487 0.670996
0.080000 0.672414
0.080513 0.673820
0.080513 0.670940
0.081026 0.672340
0.081538 0.673729
0.082051 0.675105
0.082564 0.676471
0.083077 0.677824
0.083590 0.679167
0.084103 0.680498
0.084615 0.681818
0.084615 0.679012
0.085128 0.680328
0.085128 0.677551
0.085641 0.678862
0.086154 0.680162
0.086667 0.681452
0.086667 0.678715
0.086667 0.676000
0.086667 0.673307
0.087179 0.674603
0.087692 0.675889
0.087692 0.673228
0.088205 0.674510
0.088205 0.671875
0.088205 0.669261
0.088205 0.666667
0.088718 0.667954
0.088718 0.665385
0.089231 0.666667
0.089744 0.667939
0.090256 0.669202
0.090256 0.666667
0.090769 0.667925
0.091282 0.669173
0.091795 0.670412
0.092308 0.671642
0.092308 0.669145
0.092308 0.666667
0.092821 0.667897
0.093333 0.669118
0.093846 0.670330
0.093846 0.667883
0.094359 0.669091
0.094359 0.666667
0.094872 0.667870
0.095385 0.669065
0.095385 0.666667
0.095385 0.664286
0.095385 0.661922
0.095897 0.663121
0.096410 0.664311
0.096410 0.661972
0.096410 0.659649
0.096410 0.657343
0.096923 0.658537
0.096923 0.656250
0.096923 0.653979
0.096923 0.651724
0.097436 0.652921
0.097949 0.654110
0.098462 0.655290
0.098462 0.653061
0.098974 0.654237
0.098974 0.652027
0.099487 0.653199
0.100000 0.654362
0.100000 0.652174
0.100000 0.650000
0.100000 0.647841
0.100513 0.649007
0.101026 0.650165
0.101538 0.651316
0.102051 0.652459
0.102051 0.650327
0.102051 0.648208
0.102564 0.649351
0.102564 0.647249
0.103077 0.648387
0.103077 0.646302
0.103077 0.644231
0.103590 0.645367
0.104103 0.646497
0.104103 0.644444
0.104615 0.645570
0.105128 0.646688
0.105641 0.647799
0.106154 0.648903
0.106667 0.650000
0.107179 0.651090
0.107692 0.652174
0.107692 0.650155
0.107692 0.648148
0.107692 0.646154
0.108205 0.647239
0.108205 0.645260
0.108718 0.646341
0.109231 0.647416
0.109231 0.645455
0.109744 0.646526
0.110256 0.647590
0.110256 0.645646
0.110769 0.646707
0.111282 0.647761
0.111795 0.648810
0.111795 0.646884
0.112308 0.647929
0.112821 0.648968
0.112821 0.647059
0.113333 0.648094
0.113846 0.649123
0.113846 0.647230
0.113846 0.645349
0.113846 0.643478
0.114359 0.644509
0.114872 0.645533
0.115385 0.646552
0.115897 0.647564
0.116410 0.648571
0.116923 0.649573
0.117436 0.650568
0.117949 0.651558
0.118462 0.652542
0.118974 0.653521
0.119487 0.654494
0.120000 0.655462
0.120513 0.656425
0.120513 0.654596
0.121026 0.655556
0.121026 0.653740
0.121538 0.654696
0.122051 0.655647
0.122051 0.653846
0.122564 0.654795
0.122564 0.653005
0.122564 0.651226
0.122564 0.649457
0.123077 0.650407
0.123077 0.648649
0.123590 0.649596
0.124103 0.650538
0.124103 0.648794
0.124615 0.649733
0.125128 0.650667
0.125641 0.651596
0.126154 0.652520
0.126667 0.653439
0.126667 0.651715
0.126667 0.650000
0.126667 0.648294
0.127179 0.649215
0.127692 0.650131
0.127692 0.648438
0.128205 0.649351
0.128205 0.647668
0.128718 0.648579
0.129231 0.649485
0.129231 0.647815
0.129744 0.648718
0.130256 0.649616
0.130769 0.650510
0.130769 0.648855
0.130769 0.647208
0.130769 0.645570
0.130769 0.643939
0.130769 0.642317
0.131282 0.643216
0.131795 0.644110
0.131795 0.642500
0.132308 0.643392
0.132308 0.641791
0.132821 0.642680
0.132821 0.641089
0.132821 0.639506
0.133333 0.640394
0.133846 0.641278
0.134359 0.642157
0.134872 0.643032
0.134872 0.641463
0.135385 0.642336
0.135897 0.643204
0.135897 0.641646
0.135897 0.640097
0.136410 0.640964
0.136410 0.639423
0.136923 0.640288
0.137436 0.641148
0.137949 0.642005
0.138462 0.642857
0.138462 0.641330
0.138462 0.639810
0.138462 0.638298
0.138462 0.636792
0.138462 0.635294
0.138462 0.633803
0.138462 0.632319
0.138974 0.633178
0.139487 0.634033
0.140000 0.634884
0.140000 0.633411
0.140513 0.634259
0.140513 0.632794
0.141026 0.633641
0.141538 0.634483
0.142051 0.635321
0.142051 0.633867
0.142051 0.632420
0.142051 0.630979
0.142051 0.629545
0.142564 0.630385
0.143077 0.631222
0.143590 0.632054
0.144103 0.632883
0.144103 0.631461
0.144615 0.632287
0.145128 0.633110
0.145128 0.631696
0.145641 0.632517
0.146154 0.633333
0.146667 0.634146
0.146667 0.632743
0.146667 0.631347
0.146667 0.629956
0.146667 0.628571
0.146667 0.627193
0.147179 0.628009
0.147179 0.626638
0.147692 0.627451
0.148205 0.628261
0.148718 0.629067
0.148718 0.627706
0.148718 0.626350
0.148718 0.625000
0.148718 0.623656
0.148718 0.622318
0.148718 0.620985
0.148718 0.619658
0.149231 0.620469
0.149744 0.621277
0.149744 0.619958
0.150256 0.620763
0.150256 0.619450
0.150256 0.618143
0.150769 0.618947
0.150769 0.617647
0.151282 0.618449
0.151282 0.617155
0.151282 0.615866
0.151282 0.614583
0.151795 0.615385
0.152308 0.616183
0.152308 0.614907
0.152308 0.613636
0.152308 0.612371
0.152821 0.613169
0.152821 0.611910
0.153333 0.612705
0.153846 0.613497
0.153846 0.612245
0.153846 0.610998
0.153846 0.609756
0.154359 0.610548
0.154872 0.611336
0.155385 0.612121
0.155385 0.610887
0.155897 0.611670
0.155897 0.610442
0.155897 0.609218
0.156410 0.610000
0.156410 0.608782
0.156410 0.607570
0.156923 0.608350
0.157436 0.609127
0.157949 0.609901
0.157949 0.608696
0.158462 0.609467
0.158974 0.610236
0.159487 0.611002
0.159487 0.609804
0.159487 0.608611
0.160000 0.609375
0.160000 0.608187
0.160513 0.608949
0.161026 0.609709
0.161026 0.608527
0.161026 0.607350
0.161026 0.606178
0.161538 0.606936
0.162051 0.607692
0.162564 0.608445
0.162564 0.607280
0.163077 0.608031
0.163590 0.608779
0.163590 0.607619
0.164103 0.608365
0.164615 0.609108
0.165128 0.609848
0.165128 0.608696
0.165641 0.609434
0.165641 0.608286
0.165641 0.607143
0.166154 0.607880
0.166667 0.608614
0.167179 0.609346
0.167692 0.610075
0.168205 0.610801
0.168718 0.611524
0.169231 0.612245
0.169744 0.612963
0.170256 0.613678
0.170256 0.612546
0.170769 0.613260
0.170769 0.612132
0.171282 0.612844
0.171282 0.611722
0.171282 0.610603
0.171795 0.611314
0.172308 0.612022
0.172821 0.612727
0.172821 0.611615
0.173333 0.612319
0.173846 0.613020
0.173846 0.611913
0.173846 0.610811
0.174359 0.611511
0.174359 0.610413
0.174359 0.609319
0.174872 0.610018
0.174872 0.608929
0.175385 0.609626
0.175897 0.610320
0.176410 0.611012
0.176923 0.611702
0.176923 0.610619
0.177436 0.611307
0.177436 0.610229
0.177436 0.609155
0.177949 0.609842
0.177949 0.608772
0.177949 0.607706
0.177949 0.606643
0.177949 0.605585
0.177949 0.604530
0.177949 0.603478
0.178462 0.604167
0.178974 0.604853
0.178974 0.603806
0.179487 0.604491
0.180000 0.605172
0.180513 0.605852
0.181026 0.606529
0.181538 0.607204
0.182051 0.607877
0.182564 0.608547
0.183077 0.609215
0.183590 0.609881
0.183590 0.608844
0.184103 0.609508
0.184615 0.610169
0.184615 0.609137
0.185128 0.609797
0.185641 0.610455
0.186154 0.611111
0.186154 0.610084
0.186154 0.609060
0.186154 0.608040
0.186154 0.607023
0.186667 0.607679
0.186667 0.606667
0.187179 0.607321
0.187179 0.606312
0.187692 0.606965
0.188205 0.607616
0.188718 0.608264
0.188718 0.607261
0.188718 0.606260
0.189231 0.606908
0.189744 0.607553
0.190256 0.608197
0.190256 0.607201
0.190256 0.606209
0.190256 0.605220
0.190256 0.604235
0.190769 0.604878
0.191282 0.605519
0.191282 0.604538
0.191282 0.603560
0.191795 0.604200
0.191795 0.603226
0.192308 0.603865
0.192308 0.602894
0.192308 0.601926
0.192821 0.602564
0.193333 0.603200
0.193846 0.603834
0.193846 0.602871
0.194359 0.603503
0.194872 0.604134
0.194872 0.603175
0.195385 0.603803
0.195385 0.602848
0.195897 0.603476
0.195897 0.602524
0.195897 0.601575
0.195897 0.600629
0.195897 0.599686
0.196410 0.600313
0.196410 0.599374
0.196410 0.598437
0.196923 0.599064
0.197436 0.599688
0.197949 0.600311
0.197949 0.599379
0.197949 0.598450
0.197949 0.597523
0.198462 0.598145
0.198974 0.598765
0.198974 0.597843
0.199487 0.598462
0.199487 0.597542
0.199487 0.596626
0.200000 0.597243
0.200513 0.597859
0.201026 0.598473
0.201538 0.599085
0.201538 0.598174
0.201538 0.597264
0.202051 0.597876
0.202564 0.598485
0.202564 0.597579
0.202564 0.596677
0.203077 0.597285
0.203077 0.596386
0.203077 0.595489
0.203590 0.596096
0.203590 0.595202
0.203590 0.594311
0.204103 0.594918
0.204615 0.595522
0.204615 0.594635
0.205128 0.595238
0.205128 0.594354
0.205128 0.593472
0.205128 0.592593
0.205128 0.591716
0.205641 0.592319
0.206154 0.592920
0.206667 0.593520
0.206667 0.592647
0.207179 0.593245
0.207692 0.593842
0.208205 0.594436
0.208718 0.595029
0.208718 0.594161
0.209231 0.594752
0.209231 0.593886
0.209744 0.594477
0.209744 0.593614
0.209744 0.592754
0.209744 0.591896
0.209744 0.591040
0.209744 0.590188
0.209744 0.589337
0.210256 0.589928
0.210769 0.590517
0.211282 0.591105
0.211795 0.591691
0.211795 0.590844
0.212308 0.591429
0.212308 0.590585
0.212821 0.591168
0.212821 0.590327
0.212821 0.589489
0.213333 0.590071
0.213846 0.590652
0.213846 0.589816
0.214359 0.590395
0.214359 0.589563
0.214872 0.590141
0.215385 0.590717
0.215897 0.591292
0.215897 0.590463
0.215897 0.589636
0.216410 0.590210
0.216410 0.589385
0.216410 0.588563
0.216923 0.589136
0.216923 0.588317
0.216923 0.587500
0.216923 0.586685
0.216923 0.585873
0.216923 0.585062
0.216923 0.584254
0.216923 0.583448
0.217436 0.584022
0.217436 0.583219
0.217436 0.582418
0.217949 0.582990
0.218462 0.583562
0.218974 0.584131
0.218974 0.583333
0.218974 0.582538
0.218974 0.581744
0.218974 0.580952
0.219487 0.581522
0.220000 0.582090
0.220000 0.581301
0.220513 0.581867
0.220513 0.581081
0.220513 0.580297
0.220513 0.579515
0.221026 0.580081
0.221026 0.579301
0.221026 0.578523
0.221026 0.577748
0.221026 0.576975
0.221026 0.576203
0.221538 0.576769
0.221538 0.576000
0.221538 0.575233
0.221538 0.574468
0.222051 0.575033
0.222051 0.574271
0.222051 0.573510
0.222051 0.572751
0.222564 0.573316
0.223077 0.573879
0.223590 0.574440
0.223590 0.573684
0.223590 0.572930
0.224103 0.573491
0.224103 0.572739
0.224103 0.571990
0.224103 0.571242
0.224615 0.571802
0.225128 0.572360
0.225128 0.571615
0.225641 0.572172
0.225641 0.571429
0.225641 0.570687
0.226154 0.571244
0.226154 0.570505
0.226667 0.571059
0.227179 0.571613
0.227179 0.570876
0.227179 0.570142
0.227179 0.569409
0.227179 0.568678
0.227179 0.567949
0.227692 0.568502
0.227692 0.567775
0.227692 0.567050
0.228205 0.567602
0.228718 0.568153
0.228718 0.567430
0.228718 0.566709
0.229231 0.567259
0.229231 0.566540
0.229231 0.565823
0.229744 0.566372
0.229744 0.565657
0.229744 0.564943
0.230256 0.565491
0.230769 0.566038
0.230769 0.565327
0.231282 0.565872
0.231282 0.565163
0.231282 0.564456
0.231282 0.563750
0.231282 0.563046
0.231282 0.562344
0.231282 0.561644
0.231795 0.562189
0.232308 0.562733
0.232821 0.563275
0.233333 0.563817
0.233333 0.563119
0.233333 0.562423
0.233846 0.562963
0.233846 0.562269
0.233846 0.561576
0.234359 0.562116
0.234872 0.562654
0.235385 0.563190
0.235385 0.562500
0.235897 0.563035
0.235897 0.562347
0.236410 0.562882
0.236923 0.563415
0.236923 0.562728
0.236923 0.562044
0.236923 0.561361
0.236923 0.560680
0.236923 0.560000
0.237436 0.560533
0.237436 0.559855
0.237949 0.560386
0.238462 0.560917
0.238462 0.560241
0.238974 0.560770
0.238974 0.560096
0.238974 0.559424
0.238974 0.558753
0.238974 0.558084
0.238974 0.557416
0.239487 0.557945
0.239487 0.557279
0.239487 0.556615
0.240000 0.557143
0.240000 0.556480
0.240000 0.555819
0.240000 0.555160
0.240513 0.555687
0.240513 0.555030
0.241026 0.555556
0.241538 0.556080
0.241538 0.555425
0.241538 0.554770
0.242051 0.555294
0.242564 0.555817
0.242564 0.555164
0.243077 0.555686
0.243077 0.555035
0.243077 0.554386
0.243077 0.553738
0.243590 0.554259
0.244103 0.554779
0.244615 0.555297
0.245128 0.555814
0.245128 0.555168
0.245128 0.554524
0.245128 0.553882
0.245128 0.553241
0.245641 0.553757
0.246154 0.554273
0.246154 0.553633
0.246667 0.554147
0.246667 0.553510
0.247179 0.554023
0.247692 0.554535
0.247692 0.553899
0.247692 0.553265
0.247692 0.552632
0.247692 0.552000
0.247692 0.551370
0.247692 0.550741
0.248205 0.551253
0.248718 0.551763
0.248718 0.551136
0.249231 0.551646
0.249744 0.552154
0.250256 0.552661
0.250769 0.553167
0.250769 0.552542
0.250769 0.551919
0.250769 0.551297
0.250769 0.550676
0.251282 0.551181
0.251795 0.551685
0.252308 0.552189
0.252308 0.551570
0.252308 0.550952
0.252308 0.550336
0.252821 0.550838
0.253333 0.551339
0.253846 0.551839
0.253846 0.551225
0.253846 0.550612
0.253846 0.550000
0.254359 0.550499
0.254359 0.549889
0.254359 0.549280
0.254359 0.548673
0.254872 0.549171
0.254872 0.548565
0.255385 0.549063
0.255385 0.548458
0.255897 0.548955
0.255897 0.548352
0.255897 0.547750
0.255897 0.547149
0.256410 0.547645
0.256410 0.547046
0.256923 0.547541
0.256923 0.546943
0.256923 0.546347
0.256923 0.545752
0.257436 0.546246
0.257436 0.545652
0.257949 0.546145
0.257949 0.545553
0.258462 0.546046
0.258974 0.546537
0.258974 0.545946
0.258974 0.545356
0.259487 0.545847
0.259487 0.545259
0.260000 0.545748
0.260513 0.546237
0.261026 0.546724
0.261538 0.547210
0.262051 0.547696
0.262051 0.547109
0.262564 0.547594
0.262564 0.547009
0.263077 0.547492
0.263077 0.546908
0.263077 0.546326
0.263590 0.546809
0.263590 0.546227
0.263590 0.545648
0.263590 0.545069
0.263590 0.544492
0.264103 0.544974
0.264615 0.545455
0.265128 0.545935
0.265128 0.545359
0.265128 0.544784
0.265641 0.545263
0.265641 0.544690
0.265641 0.544118
0.265641 0.543547
0.265641 0.542977
0.265641 0.542408
0.265641 0.541841
0.266154 0.542320
0.266154 0.541754
0.266154 0.541189
0.266154 0.540625
0.266667 0.541103
0.267179 0.541580
0.267692 0.542056
0.267692 0.541494
0.268205 0.541969
0.268205 0.541408
0.268205 0.540848
0.268205 0.540289
0.268205 0.539732
0.268205 0.539175
0.268718 0.539650
0.268718 0.539095
0.269231 0.539568
0.269231 0.539014
0.269231 0.538462
0.269231 0.537910
0.269231 0.537359
0.269231 0.536810
0.269744 0.537283
0.269744 0.536735
0.269744 0.536188
0.269744 0.535642
0.270256 0.536114
0.270256 0.535569
0.270769 0.536041
0.271282 0.536511
0.271282 0.535968
0.271282 0.535425
0.271282 0.534884
0.271282 0.534343
0.271282 0.533804
0.271282 0.533266
0.271795 0.533736
0.271795 0.533199
0.272308 0.533668
0.272308 0.533133
0.272308 0.532598
0.272308 0.532064
0.272308 0.531532
0.272308 0.531000
0.272821 0.531469
0.272821 0.530938
0.272821 0.530409
0.272821 0.529880
0.272821 0.529353
0.272821 0.528827
0.272821 0.528302
0.272821 0.527778
0.272821 0.527255
0.272821 0.526733
0.272821 0.526212
0.272821 0.525692
0.272821 0.525173
0.272821 0.524655
0.273333 0.525123
0.273333 0.524606
0.273333 0.524090
0.273333 0.523576
0.273333 0.523062
0.273846 0.523529
0.273846 0.523017
0.273846 0.522505
0.273846 0.521994
0.273846 0.521484
0.273846 0.520976
0.273846 0.520468
0.274359 0.520935
0.274872 0.521401
0.274872 0.520894
0.274872 0.520388
0.274872 0.519884
0.275385 0.520349
0.275385 0.519845
0.275897 0.520309
0.275897 0.519807
0.275897 0.519305
0.275897 0.518804
0.275897 0.518304
0.275897 0.517806
0.276410 0.518269
0.276410 0.517771
0.276410 0.517274
0.276410 0.516779
0.276410 0.516284
0.276410 0.515789
0.276923 0.516252
0.276923 0.515759
0.277436 0.516221
0.277436 0.515729
0.277436 0.515238
0.277436 0.514748
0.277436 0.514259
0.277436 0.513770
0.277436 0.513283
0.277949 0.513744
0.278462 0.514205
0.278462 0.513718
0.278462 0.513233
0.278974 0.513692
0.278974 0.513208
0.278974 0.512724
0.278974 0.512241
0.278974 0.511759
0.279487 0.512218
0.279487 0.511737
0.280000 0.512195
0.280513 0.512652
0.280513 0.512172
0.280513 0.511693
0.280513 0.511215
0.281026 0.511671
0.281026 0.511194
0.281026 0.510718
0.281026 0.510242
0.281026 0.509767
0.281026 0.509294
0.281026 0.508821
0.281026 0.508349
0.281026 0.507878
0.281026 0.507407
0.281026 0.506938
0.281026 0.506470
0.281538 0.506925
0.282051 0.507380
0.282051 0.506912
0.282564 0.507366
0.282564 0.506900
0.283077 0.507353
0.283077 0.506887
0.283590 0.507339
0.283590 0.506874
0.283590 0.506410
0.283590 0.505947
0.283590 0.505484
0.283590 0.505023
0.283590 0.504562
0.283590 0.504102
0.284103 0.504554
0.284615 0.505005
0.284615 0.504545
0.284615 0.504087
0.284615 0.503630
0.285128 0.504080
0.285128 0.503623
0.285641 0.504072
0.285641 0.503617
0.285641 0.503162
0.285641 0.502708
0.285641 0.502254
0.285641 0.501802
0.286154 0.502250
0.286154 0.501799
0.286154 0.501348
0.286154 0.500898
0.286154 0.500448
0.286154 0.500000
0.286667 0.500448
0.287179 0.500894
0.287179 0.500447
0.287692 0.500893
0.287692 0.500446
0.287692 0.500000
0.288205 0.500445
0.288205 0.500000
0.288205 0.499556
0.288718 0.500000
0.289231 0.500444
0.289744 0.500887
0.289744 0.500443
0.290256 0.500885
0.290256 0.500442
0.290256 0.500000
0.290256 0.499559
0.290769 0.500000
0.290769 0.499559
0.291282 0.500000
0.291282 0.499560
0.291282 0.499121
0.291795 0.499561
0.291795 0.499123
0.291795 0.498685
0.291795 0.498249
0.292308 0.498688
0.292821 0.499126
0.292821 0.498690
0.292821 0.498255
0.292821 0.497820
0.292821 0.497387
0.293333 0.497824
0.293846 0.498261
0.294359 0.498697
0.294872 0.499132
0.295385 0.499566
0.295385 0.499133
0.295897 0.499567
0.295897 0.499135
0.295897 0.498704
0.295897 0.498273
0.295897 0.497843
0.296410 0.498276
0.296410 0.497847
0.296410 0.497418
0.296410 0.496991
0.296410 0.496564
0.296410 0.496137
0.296410 0.495712
0.296410 0.495287
0.296410 0.494863
0.296410 0.494440
0.296410 0.494017
0.296410 0.493595
0.296410 0.493174
0.296410 0.492754
0.296410 0.492334
0.296923 0.492766
0.296923 0.492347
0.296923 0.491929
0.296923 0.491511
0.297436 0.491942
0.297436 0.491525
0.297949 0.491956
0.297949 0.491540
0.297949 0.491124
0.297949 0.490709
0.297949 0.490295
0.298462 0.490725
0.298462 0.490312
0.298974 0.490741
0.298974 0.490328
0.298974 0.489916
0.299487 0.490344
0.299487 0.489933
0.300000 0.490360
0.300000 0.489950
0.300000 0.489540
0.300000 0.489130
0.300000 0.488722
0.300513 0.489149
0.300513 0.488741
0.301026 0.489167
0.301026 0.488759
0.301026 0.488353
0.301538 0.488778
0.301538 0.488372
0.302051 0.488797
0.302051 0.488391
0.302051 0.487987
0.302051 0.487583
0.302564 0.488007
0.302564 0.487603
0.303077 0.488026
0.303077 0.487624
0.303077 0.487222
0.303077 0.486820
0.303077 0.486420
0.303077 0.486020
0.303590 0.486442
0.303590 0.486043
0.303590 0.485644
0.304103 0.486066
0.304103 0.485667
0.304103 0.485270
0.304615 0.485691
0.305128 0.486111
0.305641 0.486531
0.305641 0.486134
0.305641 0.485738
0.305641 0.485342
0.305641 0.484947
0.305641 0.484553
0.306154 0.484972
0.306154 0.484578
0.306154 0.484185
0.306154 0.483793
0.306667 0.484211
0.306667 0.483819
0.306667 0.483428
0.306667 0.483037
0.306667 0.482647
0.306667 0.482258
0.307179 0.482675
0.307692 0.483092
0.308205 0.483508
0.308718 0.483923
0.309231 0.484337
0.309231 0.483949
0.309744 0.484362
0.309744 0.483974
0.309744 0.483587
0.309744 0.483200
0.309744 0.482814
0.309744 0.482428
0.309744 0.482043
0.309744 0.481659
0.309744 0.481275
0.309744 0.480892
0.309744 0.480509
0.309744 0.480127
0.309744 0.479746
0.310256 0.480159
0.310256 0.479778
0.310256 0.479398
0.310256 0.479018
0.310256 0.478639
0.310256 0.478261
0.310256 0.477883
0.310256 0.477506
0.310256 0.477129
0.310256 0.476753
0.310256 0.476378
0.310256 0.476003
0.310256 0.475629
0.310256 0.475255
0.310256 0.474882
0.310769 0.475294
0.310769 0.474922
0.310769 0.474550
0.311282 0.474961
0.311282 0.474590
0.311282 0.474219
0.311282 0.473849
0.311282 0.473479
0.311282 0.473110
0.311795 0.473520
0.311795 0.473152
0.311795 0.472784
0.311795 0.472416
0.312308 0.472826
0.312308 0.472459
0.312308 0.472093
0.312821 0.472502
0.312821 0.472136
0.312821 0.471771
0.313333 0.472179
0.313846 0.472587
0.314359 0.472994
0.314359 0.472629
0.314359 0.472265
0.314872 0.472671
0.314872 0.472308
0.314872 0.471945
0.315385 0.472350
0.315385 0.471988
0.315897 0.472393
0.315897 0.472031
0.315897 0.471669
0.316410 0.472073
0.316923 0.472477
0.317436 0.472880
0.317949 0.473282
0.318462 0.473684
0.318462 0.473323
0.318462 0.472963
0.318462 0.472603
0.318462 0.472243
0.318974 0.472644
0.318974 0.472285
0.318974 0.471927
0.319487 0.472328
0.319487 0.471970
0.319487 0.471612
0.319487 0.471256
0.319487 0.470899
0.319487 0.470544
0.320000 0.470943
0.320000 0.470588
0.320513 0.470987
0.320513 0.470633
0.320513 0.470278
0.321026 0.470677
0.321026 0.470323
0.321538 0.470721
0.321538 0.470368
0.322051 0.470765
0.322051 0.470412
0.322564 0.470808
0.322564 0.470456
0.322564 0.470105
0.322564 0.469754
0.322564 0.469403
0.322564 0.469053
0.322564 0.468703
0.322564 0.468354
0.323077 0.468750
0.323077 0.468401
0.323077 0.468053
0.323077 0.467706
0.323590 0.468101
0.324103 0.468495
0.324103 0.468148
0.324103 0.467802
0.324615 0.468195
0.324615 0.467849
0.325128 0.468242
0.325128 0.467897
0.325128 0.467552
0.325128 0.467207
0.325128 0.466863
0.325128 0.466519
0.325128 0.466176
0.325128 0.465834
0.325641 0.466226
0.325641 0.465884
0.326154 0.466276
0.326154 0.465934
0.326667 0.466325
0.327179 0.466715
0.327179 0.466374
0.327179 0.466034
0.327179 0.465693
0.327179 0.465354
0.327179 0.465015
0.327179 0.464676
0.327179 0.464338
0.327179 0.464000
0.327692 0.464390
0.327692 0.464052
0.327692 0.463716
0.327692 0.463379
0.328205 0.463768
0.328205 0.463432
0.328205 0.463097
0.328205 0.462762
0.328205 0.462428
0.328718 0.462816
0.329231 0.463203
0.329231 0.462870
0.329231 0.462536
0.329231 0.462203
0.329231 0.461871
0.329231 0.461538
0.329231 0.461207
0.329231 0.460876
0.329231 0.460545
0.329231 0.460215
0.329231 0.459885
0.329231 0.459556
0.329231 0.459227
0.329231 0.458899
0.329231 0.458571
0.329744 0.458958
0.330256 0.459344
0.330256 0.459016
0.330256 0.458689
0.330256 0.458363
0.330769 0.458748
0.330769 0.458422
0.330769 0.458097
0.330769 0.457771
0.331282 0.458156
0.331282 0.457831
0.331795 0.458215
0.332308 0.458599
0.332308 0.458274
0.332308 0.457951
0.332308 0.457627
0.332308 0.457304
0.332821 0.457687
0.332821 0.457364
0.332821 0.457042
0.332821 0.456721
0.332821 0.456399
0.332821 0.456079
0.332821 0.455758
0.332821 0.455439
0.333333 0.455820
0.333333 0.455501
0.333846 0.455882
0.333846 0.455563
0.333846 0.455245
0.333846 0.454927
0.333846 0.454609
0.334359 0.454990
0.334872 0.455370
0.334872 0.455052
0.334872 0.454735
0.334872 0.454419
0.334872 0.454103
0.334872 0.453787
0.335385 0.454167
0.335385 0.453851
0.335385 0.453537
0.335385 0.453222
0.335897 0.453601
0.335897 0.453287
0.335897 0.452974
0.336410 0.453352
0.336923 0.453729
0.336923 0.453416
0.336923 0.453103
0.336923 0.452791
0.336923 0.452479
0.337436 0.452856
0.337436 0.452545
0.337436 0.452234
0.337436 0.451923
0.337436 0.451613
0.337436 0.451303
0.337436 0.450994
0.337949 0.451370
0.337949 0.451061
0.338462 0.451436
0.338462 0.451128
0.338974 0.451503
0.338974 0.451195
0.339487 0.451569
0.340000 0.451943
0.340513 0.452316
0.340513 0.452008
0.340513 0.451701
0.340513 0.451394
0.341026 0.451766
0.341026 0.451460
0.341026 0.451153
0.341026 0.450847
0.341026 0.450542
0.341538 0.450914
0.342051 0.451286
0.342051 0.450980
0.342564 0.451351
0.342564 0.451047
0.342564 0.450742
0.343077 0.451113
0.343077 0.450809
0.343077 0.450505
0.343590 0.450875
0.344103 0.451244
0.344103 0.450941
0.344103 0.450638
0.344103 0.450336
0.344103 0.450034
0.344103 0.449732
0.344103 0.449431
0.344103 0.449130
0.344103 0.448829
0.344615 0.449198
0.345128 0.449566
0.345128 0.449266
0.345128 0.448966
0.345128 0.448667
0.345128 0.448368
0.345641 0.448735
0.345641 0.448436
0.346154 0.448803
0.346154 0.448505
0.346154 0.448207
0.346154 0.447910
0.346154 0.447613
0.346667 0.447979
0.346667 0.447682
0.346667 0.447386
0.346667 0.447090
0.347179 0.447455
0.347692 0.447820
0.347692 0.447525
0.348205 0.447889
0.348718 0.448253
0.349231 0.448617
0.349231 0.448321
0.349231 0.448026
0.349231 0.447732
0.349231 0.447438
0.349744 0.447800
0.350256 0.448163
0.350769 0.448525
0.351282 0.448886
0.351795 0.449247
0.351795 0.448953
0.352308 0.449313
0.352308 0.449020
0.352308 0.448726
0.352821 0.449086
0.352821 0.448793
0.352821 0.448501
0.353333 0.448860
0.353333 0.448568
0.353333 0.448276
0.353333 0.447984
0.353333 0.447693
0.353333 0.447403
0.353333 0.447112
0.353333 0.446822
0.353846 0.447181
0.354359 0.447539
0.354359 0.447249
0.354359 0.446960
0.354359 0.446671
0.354359 0.446382
0.354359 0.446094
0.354872 0.446452
0.354872 0.446164
0.354872 0.445876
0.354872 0.445589
0.354872 0.445302
0.355385 0.445659
0.355897 0.446015
0.356410 0.446371
0.356410 0.446085
0.356410 0.445799
0.356410 0.445513
0.356410 0.445227
0.356923 0.445583
0.356923 0.445298
0.356923 0.445013
0.356923 0.444728
0.356923 0.444444
0.356923 0.444161
0.357436 0.444515
0.357436 0.444232
0.357436 0.443949
0.357949 0.444303
0.357949 0.444020
0.358462 0.444374
0.358462 0.444091
0.358462 0.443810
0.358462 0.443528
0.358462 0.443247
0.358462 0.442966
0.358462 0.442685
0.358974 0.443038
0.358974 0.442758
0.358974 0.442478
0.358974 0.442198
0.358974 0.441919
0.358974 0.441640
0.359487 0.441992
0.359487 0.441714
0.359487 0.441436
0.359487 0.441158
0.359487 0.440881
0.359487 0.440603
0.359487 0.440327
0.360000 0.440678
0.360000 0.440402
0.360513 0.440752
0.360513 0.440476
0.360513 0.440200
0.360513 0.439925
0.360513 0.439650
0.360513 0.439375
0.361026 0.439725
0.361538 0.440075
0.362051 0.440424
0.362051 0.440150
0.362051 0.439875
0.362051 0.439601
0.362051 0.439328
0.362564 0.439677
0.362564 0.439403
0.363077 0.439752
0.363077 0.439479
0.363077 0.439206
0.363590 0.439554
0.363590 0.439281
0.363590 0.439009
0.363590 0.438738
0.363590 0.438466
0.364103 0.438813
0.364103 0.438542
0.364615 0.438889
0.364615 0.438618
0.364615 0.438348
0.364615 0.438078
0.365128 0.438424
0.365128 0.438154
0.365641 0.438499
0.365641 0.438230
0.365641 0.437961
0.365641 0.437692
0.365641 0.437423
0.365641 0.437155
0.365641 0.436887
0.365641 0.436620
0.365641 0.436353
0.365641 0.436086
0.365641 0.435819
0.365641 0.435553
0.365641 0.435287
0.365641 0.435021
0.365641 0.434756
0.365641 0.434491
0.365641 0.434227
0.365641 0.433962
0.365641 0.433698
0.366154 0.434043
0.366154 0.433779
0.366667 0.434123
0.366667 0.433859
0.366667 0.433596
0.366667 0.433333
0.366667 0.433071
0.366667 0.432809
0.366667 0.432547
0.366667 0.432285
0.367179 0.432628
0.367179 0.432367
0.367692 0.432710
0.368205 0.433052
0.368205 0.432791
0.368205 0.432530
0.368205 0.432270
0.368718 0.432611
0.368718 0.432351
0.368718 0.432091
0.369231 0.432432
0.369231 0.432173
0.369231 0.431914
0.369744 0.432254
0.369744 0.431995
0.369744 0.431737
0.369744 0.431478
0.369744 0.431220
0.369744 0.430962
0.369744 0.430705
0.369744 0.430448
0.369744 0.430191
0.370256 0.430531
0.370256 0.430274
0.370256 0.430018
0.370256 0.429762
0.370256 0.429506
0.370256 0.429251
0.370769 0.429590
0.370769 0.429335
0.371282 0.429674
0.371795 0.430012
0.371795 0.429757
0.371795 0.429502
0.371795 0.429248
0.371795 0.428994
0.371795 0.428740
0.371795 0.428487
0.371795 0.428234
0.371795 0.427981
0.371795 0.427729
0.372308 0.428066
0.372821 0.428403
0.372821 0.428151
0.373333 0.428487
0.373846 0.428824
0.373846 0.428571
0.374359 0.428907
0.374359 0.428655
0.374359 0.428404
0.374872 0.428739
0.374872 0.428488
0.374872 0.428237
0.374872 0.427986
0.374872 0.427736
0.374872 0.427485
0.374872 0.427236
0.374872 0.426986
0.374872 0.426737
0.374872 0.426488
0.374872 0.426239
0.374872 0.425991
0.374872 0.425743
0.374872 0.425495
0.374872 0.425247
0.374872 0.425000
0.375385 0.425334
0.375385 0.425087
0.375897 0.425421
0.375897 0.425174
0.375897 0.424928
0.376410 0.425261
0.376410 0.425014
0.376410 0.424769
0.376923 0.425101
0.377436 0.425434
0.377949 0.425765
0.377949 0.425520
0.377949 0.425274
0.377949 0.425029
0.377949 0.424784
0.377949 0.424539
0.377949 0.424295
0.377949 0.424051
0.378462 0.424382
0.378974 0.424713
0.378974 0.424469
0.378974 0.424225
0.378974 0.423982
0.379487 0.424312
0.380000 0.424642
0.380000 0.424399
0.380000 0.424156
0.380513 0.424485
0.381026 0.424814
0.381026 0.424571
0.381026 0.424329
0.381026 0.424087
0.381026 0.423845
0.381538 0.424173
0.381538 0.423932
0.382051 0.424260
0.382564 0.424587
0.382564 0.424346
0.383077 0.424673
0.383077 0.424432
0.383077 0.424191
0.383077 0.423950
0.383590 0.424277
0.384103 0.424603
0.384615 0.424929
0.384615 0.424689
0.384615 0.424448
0.384615 0.424208
0.384615 0.423968
0.384615 0.423729
0.384615 0.423490
0.384615 0.423251
0.384615 0.423012
0.384615 0.422773
0.384615 0.422535
0.384615 0.422297
0.385128 0.422622
0.385128 0.422385
0.385641 0.422709
0.385641 0.422472
0.385641 0.422235
0.385641 0.421998
0.385641 0.421761
0.385641 0.421525
0.385641 0.421289
0.386154 0.421613
0.386154 0.421377
0.386154 0.421141
0.386154 0.420906
0.386154 0.420670
0.386154 0.420436
0.386154 0.420201
0.386154 0.419967
0.386667 0.420290
0.386667 0.420056
0.386667 0.419822
0.386667 0.419588
0.387179 0.419911
0.387692 0.420233
0.387692 0.420000
0.387692 0.419767
0.387692 0.419534
0.387692 0.419301
0.387692 0.419069
0.387692 0.418837
0.387692 0.418605
0.388205 0.418926
0.388718 0.419248
0.388718 0.419016
0.388718 0.418785
0.388718 0.418553
0.388718 0.418322
0.388718 0.418092
0.388718 0.417861
0.388718 0.417631
0.388718 0.417401
0.389231 0.417722
0.389231 0.417492
0.389231 0.417262
0.389231 0.417033
0.389231 0.416804
0.389231 0.416575
0.389231 0.416347
0.389744 0.416667
0.390256 0.416986
0.390256 0.416758
0.390256 0.416530
0.390256 0.416302
0.390769 0.416621
0.390769 0.416393
0.390769 0.416166
0.390769 0.415939
0.390769 0.415712
0.390769 0.415485
0.390769 0.415259
0.391282 0.415577
0.391282 0.415351
0.391795 0.415669
0.391795 0.415443
0.392308 0.415761
0.392308 0.415535
0.392308 0.415309
0.392821 0.415627
0.392821 0.415401
0.392821 0.415176
0.392821 0.414951
0.392821 0.414727
0.392821 0.414502
0.392821 0.414278
0.392821 0.414054
0.393333 0.414371
0.393333 0.414147
0.393333 0.413923
0.393333 0.413700
0.393333 0.413477
0.393846 0.413793
0.393846 0.413570
0.393846 0.413348
0.393846 0.413125
0.394359 0.413441
0.394359 0.413219
0.394359 0.412997
0.394872 0.413312
0.394872 0.413090
0.394872 0.412869
0.395385 0.413183
0.395385 0.412962
0.395897 0.413276
0.396410 0.413590
0.396410 0.413369
0.396410 0.413148
0.396410 0.412927
0.396410 0.412707
0.396410 0.412487
0.396410 0.412267
0.396410 0.412047
0.396410 0.411827
0.396410 0.411608
0.396923 0.411921
0.396923 0.411702
0.396923 0.411483
0.396923 0.411265
0.397436 0.411577
0.397436 0.411359
0.397436 0.411141
0.397436 0.410923
0.397436 0.410705
0.397436 0.410487
0.397436 0.410270
0.397949 0.410582
0.397949 0.410365
0.397949 0.410148
0.398462 0.410460
0.398974 0.410771
0.398974 0.410554
0.399487 0.410865
0.399487 0.410648
0.399487 0.410432
0.399487 0.410216
0.399487 0.410000
0.399487 0.409784
0.399487 0.409569
0.399487 0.409354
0.399487 0.409139
0.399487 0.408924
0.399487 0.408709
0.400000 0.409019
0.400000 0.408805
0.400000 0.408591
0.400513 0.408901
0.401026 0.409210
0.401026 0.408996
0.401026 0.408782
0.401026 0.408568
0.401026 0.408355
0.401026 0.408142
0.401538 0.408451
0.402051 0.408759
0.402051 0.408546
0.402564 0.408854
0.403077 0.409162
0.403077 0.408949
0.403077 0.408736
0.403077 0.408524
0.403077 0.408312
0.403077 0.408100
0.403077 0.407888
0.403077 0.407676
0.403077 0.407465
0.403077 0.407254
0.403077 0.407043
0.403077 0.406832
0.403077 0.406622
0.403590 0.406929
0.404103 0.407235
0.404103 0.407025
0.404615 0.407331
0.404615 0.407121
0.404615 0.406911
0.404615 0.406701
0.404615 0.406491
0.405128 0.406797
0.405128 0.406588
0.405128 0.406379
0.405128 0.406170
0.405128 0.405961
0.405641 0.406266
0.405641 0.406057
0.405641 0.405849
0.405641 0.405641
0.405641 0.405433
0.405641 0.405225
0.406154 0.405530
0.406154 0.405322
0.406154 0.405115
0.406667 0.405419
0.407179 0.405723
0.407179 0.405516
0.407179 0.405309
0.407692 0.405612
0.407692 0.405405
0.407692 0.405199
0.407692 0.404992
0.408205 0.405295
0.408205 0.405089
0.408205 0.404883
0.408205 0.404677
0.408205 0.404472
0.408205 0.404266
0.408205 0.404061
0.408205 0.403856
0.408205 0.403651
0.408205 0.403447
0.408718 0.403749
0.408718 0.403544
0.408718 0.403340
0.408718 0.403136
0.408718 0.402932
0.408718 0.402729
0.408718 0.402525
0.408718 0.402322
0.408718 0.402119
0.409231 0.402421
0.409231 0.402218
0.409744 0.402519
0.409744 0.402316
0.409744 0.402114
0.409744 0.401911
0.409744 0.401709
0.409744 0.401508
0.409744 0.401306
0.409744 0.401104
0.409744 0.400903
0.409744 0.400702
0.410256 0.401003
0.410256 0.400802
0.410256 0.400601
0.410256 0.400400
0.410256 0.400200
0.410256 0.400000


==> si4.dat <==
Precision Recall
0.000513 1.000000
0.001026 1.000000
0.001026 0.666667
0.001026 0.500000
0.001026 0.400000
0.001538 0.500000
0.002051 0.571429
0.002564 0.625000
0.003077 0.666667
0.003590 0.700000
0.003590 0.636364
0.004103 0.666667
0.004615 0.692308
0.005128 0.714286
0.005641 0.733333
0.006154 0.750000
0.006667 0.764706
0.006667 0.722222
0.007179 0.736842
0.007692 0.750000
0.008205 0.761905
0.008205 0.727273
0.008718 0.739130
0.008718 0.708333
0.009231 0.720000
0.009231 0.692308
0.009744 0.703704
0.010256 0.714286
0.010769 0.724138
0.011282 0.733333
0.011282 0.709677
0.011795 0.718750
0.012308 0.727273
0.012308 0.705882
0.012308 0.685714
0.012821 0.694444
0.013333 0.702703
0.013333 0.684211
0.013846 0.692308
0.014359 0.700000
0.014872 0.707317
0.015385 0.714286
0.015897 0.720930
0.016410 0.727273
0.016410 0.711111
0.016923 0.717391
0.017436 0.723404
0.017949 0.729167
0.018462 0.734694
0.018462 0.720000
0.018974 0.725490
0.018974 0.711538
0.019487 0.716981
0.020000 0.722222
0.020513 0.727273
0.021026 0.732143
0.021026 0.719298
0.021026 0.706897
0.021538 0.711864
0.021538 0.700000
0.022051 0.704918
0.022051 0.693548
0.022564 0.698413
0.022564 0.687500
0.022564 0.676923
0.022564 0.666667
0.022564 0.656716
0.022564 0.647059
0.023077 0.652174
0.023077 0.642857
0.023077 0.633803
0.023590 0.638889
0.024103 0.643836
0.024103 0.635135
0.024615 0.640000
0.024615 0.631579
0.025128 0.636364
0.025641 0.641026
0.026154 0.645570
0.026154 0.637500
0.026154 0.629630
0.026154 0.621951
0.026154 0.614458
0.026667 0.619048
0.027179 0.623529
0.027179 0.616279
0.027692 0.620690
0.028205 0.625000
0.028718 0.629213
0.029231 0.633333
0.029231 0.626374
0.029744 0.630435
0.030256 0.634409
0.030256 0.627660
0.030769 0.631579
0.030769 0.625000
0.031282 0.628866
0.031282 0.622449
0.031795 0.626263
0.031795 0.620000
0.032308 0.623762
0.032821 0.627451
0.033333 0.631068
0.033846 0.634615
0.034359 0.638095
0.034872 0.641509
0.035385 0.644860
0.035897 0.648148
0.036410 0.651376
0.036923 0.654545
0.036923 0.648649
0.037436 0.651786
0.037436 0.646018
0.037949 0.649123
0.038462 0.652174
0.038974 0.655172
0.039487 0.658120
0.039487 0.652542
0.040000 0.655462
0.040513 0.658333
0.041026 0.661157
0.041026 0.655738
0.041538 0.658537
0.041538 0.653226
0.042051 0.656000
0.042564 0.658730
0.042564 0.653543
0.042564 0.648438
0.043077 0.651163
0.043590 0.653846
0.044103 0.656489
0.044615 0.659091
0.044615 0.654135
0.045128 0.656716
0.045641 0.659259
0.046154 0.661765
0.046667 0.664234
0.046667 0.659420
0.047179 0.661871
0.047692 0.664286
0.047692 0.659574
0.048205 0.661972
0.048205 0.657343
0.048718 0.659722
0.049231 0.662069
0.049744 0.664384
0.049744 0.659864
0.050256 0.662162
0.050769 0.664430
0.050769 0.660000
0.051282 0.662252
0.051795 0.664474
0.052308 0.666667
0.052821 0.668831
0.052821 0.664516
0.052821 0.660256
0.053333 0.662420
0.053846 0.664557
0.054359 0.666667
0.054872 0.668750
0.055385 0.670807
0.055897 0.672840
0.056410 0.674847
0.056410 0.670732
0.056410 0.666667
0.056410 0.662651
0.056923 0.664671
0.057436 0.666667
0.057949 0.668639
0.058462 0.670588
0.058974 0.672515
0.058974 0.668605
0.059487 0.670520
0.060000 0.672414
0.060513 0.674286
0.060513 0.670455
0.060513 0.666667
0.061026 0.668539
0.061026 0.664804
0.061538 0.666667
0.062051 0.668508
0.062564 0.670330
0.062564 0.666667
0.063077 0.668478
0.063077 0.664865
0.063590 0.666667
0.063590 0.663102
0.064103 0.664894
0.064615 0.666667
0.065128 0.668421
0.065128 0.664921
0.065128 0.661458
0.065641 0.663212
0.066154 0.664948
0.066154 0.661538
0.066667 0.663265
0.067179 0.664975
0.067179 0.661616
0.067179 0.658291
0.067692 0.660000
0.067692 0.656716
0.067692 0.653465
0.068205 0.655172
0.068718 0.656863
0.068718 0.653659
0.069231 0.655340
0.069744 0.657005
0.070256 0.658654
0.070769 0.660287
0.070769 0.657143
0.070769 0.654028
0.071282 0.655660
0.071282 0.652582
0.071282 0.649533
0.071282 0.646512
0.071282 0.643519
0.071282 0.640553
0.071795 0.642202
0.072308 0.643836
0.072821 0.645455
0.073333 0.647059
0.073333 0.644144
0.073333 0.641256
0.073846 0.642857
0.074359 0.644444
0.074872 0.646018
0.075385 0.647577
0.075897 0.649123
0.076410 0.650655
0.076410 0.647826
0.076410 0.645022
0.076923 0.646552
0.076923 0.643777
0.076923 0.641026
0.077436 0.642553
0.077436 0.639831
0.077949 0.641350
0.077949 0.638655
0.077949 0.635983
0.077949 0.633333
0.078462 0.634855
0.078462 0.632231
0.078974 0.633745
0.078974 0.631148
0.079487 0.632653
0.079487 0.630081
0.080000 0.631579
0.080513 0.633065
0.080513 0.630522
0.081026 0.632000
0.081538 0.633466
0.082051 0.634921
0.082051 0.632411
0.082051 0.629921
0.082051 0.627451
0.082051 0.625000
0.082051 0.622568
0.082564 0.624031
0.083077 0.625483
0.083590 0.626923
0.084103 0.628352
0.084615 0.629771
0.085128 0.631179
0.085641 0.632576
0.085641 0.630189
0.086154 0.631579
0.086667 0.632959
0.087179 0.634328
0.087692 0.635688
0.088205 0.637037
0.088718 0.638376
0.089231 0.639706
0.089231 0.637363
0.089744 0.638686
0.090256 0.640000
0.090256 0.637681
0.090769 0.638989
0.091282 0.640288
0.091795 0.641577
0.092308 0.642857
0.092821 0.644128
0.092821 0.641844
0.093333 0.643110
0.093333 0.640845
0.093846 0.642105
0.094359 0.643357
0.094872 0.644599
0.095385 0.645833
0.095385 0.643599
0.095897 0.644828
0.096410 0.646048
0.096923 0.647260
0.097436 0.648464
0.097949 0.649660
0.098462 0.650847
0.098462 0.648649
0.098462 0.646465
0.098974 0.647651
0.098974 0.645485
0.098974 0.643333
0.099487 0.644518
0.099487 0.642384
0.100000 0.643564
0.100000 0.641447
0.100513 0.642623
0.100513 0.640523
0.101026 0.641694
0.101026 0.639610
0.101538 0.640777
0.102051 0.641935
0.102564 0.643087
0.102564 0.641026
0.103077 0.642173
0.103590 0.643312
0.103590 0.641270
0.104103 0.642405
0.104103 0.640379
0.104615 0.641509
0.105128 0.642633
0.105641 0.643750
0.106154 0.644860
0.106667 0.645963
0.107179 0.647059
0.107179 0.645062
0.107692 0.646154
0.107692 0.644172
0.107692 0.642202
0.108205 0.643293
0.108718 0.644377
0.109231 0.645455
0.109744 0.646526
0.110256 0.647590
0.110769 0.648649
0.111282 0.649701
0.111282 0.647761
0.111795 0.648810
0.111795 0.646884
0.111795 0.644970
0.112308 0.646018
0.112308 0.644118
0.112308 0.642229
0.112821 0.643275
0.113333 0.644315
0.113846 0.645349
0.114359 0.646377
0.114872 0.647399
0.114872 0.645533
0.114872 0.643678
0.115385 0.644699
0.115385 0.642857
0.115385 0.641026
0.115897 0.642045
0.115897 0.640227
0.115897 0.638418
0.116410 0.639437
0.116923 0.640449
0.117436 0.641457
0.117949 0.642458
0.118462 0.643454
0.118974 0.644444
0.118974 0.642659
0.119487 0.643646
0.119487 0.641873
0.119487 0.640110
0.119487 0.638356
0.119487 0.636612
0.119487 0.634877
0.120000 0.635870
0.120513 0.636856
0.121026 0.637838
0.121026 0.636119
0.121026 0.634409
0.121026 0.632708
0.121026 0.631016
0.121026 0.629333
0.121538 0.630319
0.121538 0.628647
0.121538 0.626984
0.122051 0.627968
0.122564 0.628947
0.122564 0.627297
0.122564 0.625654
0.122564 0.624021
0.123077 0.625000
0.123077 0.623377
0.123077 0.621762
0.123077 0.620155
0.123077 0.618557
0.123590 0.619537
0.124103 0.620513
0.124103 0.618926
0.124103 0.617347
0.124615 0.618321
0.124615 0.616751
0.125128 0.617722
0.125641 0.618687
0.126154 0.619647
0.126667 0.620603
0.127179 0.621554
0.127179 0.620000
0.127692 0.620948
0.128205 0.621891
0.128718 0.622829
0.129231 0.623762
0.129744 0.624691
0.129744 0.623153
0.130256 0.624079
0.130769 0.625000
0.131282 0.625917
0.131282 0.624390
0.131282 0.622871
0.131282 0.621359
0.131282 0.619855
0.131795 0.620773
0.131795 0.619277
0.131795 0.617788
0.132308 0.618705
0.132821 0.619617
0.132821 0.618138
0.132821 0.616667
0.132821 0.615202
0.133333 0.616114
0.133846 0.617021
0.134359 0.617925
0.134872 0.618824
0.135385 0.619718
0.135897 0.620609
0.136410 0.621495
0.136923 0.622378
0.136923 0.620930
0.137436 0.621810
0.137436 0.620370
0.137949 0.621247
0.137949 0.619816
0.138462 0.620690
0.138462 0.619266
0.138974 0.620137
0.138974 0.618721
0.139487 0.619590
0.140000 0.620455
0.140513 0.621315
0.141026 0.622172
0.141538 0.623025
0.141538 0.621622
0.142051 0.622472
0.142051 0.621076
0.142564 0.621924
0.143077 0.622768
0.143590 0.623608
0.143590 0.622222
0.144103 0.623060
0.144615 0.623894
0.144615 0.622517
0.145128 0.623348
0.145641 0.624176
0.146154 0.625000
0.146154 0.623632
0.146154 0.622271
0.146667 0.623094
0.147179 0.623913
0.147179 0.622560
0.147179 0.621212
0.147179 0.619870
0.147179 0.618534
0.147692 0.619355
0.148205 0.620172
0.148718 0.620985
0.148718 0.619658
0.148718 0.618337
0.149231 0.619149
0.149744 0.619958
0.150256 0.620763
0.150769 0.621564
0.151282 0.622363
0.151282 0.621053
0.151282 0.619748
0.151282 0.618449
0.151795 0.619247
0.151795 0.617954
0.151795 0.616667
0.151795 0.615385
0.151795 0.614108
0.152308 0.614907
0.152821 0.615702
0.153333 0.616495
0.153846 0.617284
0.153846 0.616016
0.154359 0.616803
0.154359 0.615542
0.154359 0.614286
0.154359 0.613035
0.154872 0.613821
0.155385 0.614604
0.155897 0.615385
0.155897 0.614141
0.155897 0.612903
0.156410 0.613682
0.156410 0.612450
0.156923 0.613226
0.157436 0.614000
0.157949 0.614770
0.157949 0.613546
0.157949 0.612326
0.157949 0.611111
0.157949 0.609901
0.158462 0.610672
0.158974 0.611440
0.159487 0.612205
0.160000 0.612967
0.160000 0.611765
0.160513 0.612524
0.161026 0.613281
0.161538 0.614035
0.162051 0.614786
0.162564 0.615534
0.162564 0.614341
0.162564 0.613153
0.163077 0.613900
0.163077 0.612717
0.163077 0.611538
0.163590 0.612284
0.164103 0.613027
0.164615 0.613767
0.165128 0.614504
0.165128 0.613333
0.165641 0.614068
0.165641 0.612903
0.165641 0.611742
0.166154 0.612476
0.166667 0.613208
0.167179 0.613936
0.167179 0.612782
0.167692 0.613508
0.168205 0.614232
0.168205 0.613084
0.168718 0.613806
0.168718 0.612663
0.169231 0.613383
0.169231 0.612245
0.169231 0.611111
0.169231 0.609982
0.169231 0.608856
0.169744 0.609576
0.169744 0.608456
0.170256 0.609174
0.170769 0.609890
0.171282 0.610603
0.171795 0.611314
0.171795 0.610200
0.172308 0.610909
0.172308 0.609800
0.172308 0.608696
0.172308 0.607595
0.172308 0.606498
0.172308 0.605405
0.172821 0.606115
0.173333 0.606822
0.173333 0.605735
0.173333 0.604651
0.173846 0.605357
0.173846 0.604278
0.173846 0.603203
0.174359 0.603908
0.174359 0.602837
0.174872 0.603540
0.175385 0.604240
0.175385 0.603175
0.175385 0.602113
0.175385 0.601054
0.175897 0.601754
0.175897 0.600701
0.176410 0.601399
0.176410 0.600349
0.176410 0.599303
0.176923 0.600000
0.177436 0.600694
0.177436 0.599653
0.177949 0.600346
0.177949 0.599309
0.178462 0.600000
0.178462 0.598967
0.178974 0.599656
0.179487 0.600343
0.180000 0.601027
0.180000 0.600000
0.180000 0.598976
0.180513 0.599659
0.181026 0.600340
0.181538 0.601019
0.182051 0.601695
0.182564 0.602369
0.183077 0.603041
0.183077 0.602024
0.183077 0.601010
0.183590 0.601681
0.184103 0.602349
0.184103 0.601340
0.184615 0.602007
0.184615 0.601002
0.184615 0.600000
0.184615 0.599002
0.184615 0.598007
0.184615 0.597015
0.184615 0.596026
0.184615 0.595041
0.184615 0.594059
0.184615 0.593081
0.184615 0.592105
0.184615 0.591133
0.185128 0.591803
0.185128 0.590835
0.185641 0.591503
0.185641 0.590538
0.186154 0.591205
0.186667 0.591870
0.186667 0.590909
0.186667 0.589951
0.187179 0.590615
0.187179 0.589661
0.187179 0.588710
0.187179 0.587762
0.187692 0.588424
0.187692 0.587480
0.187692 0.586538
0.187692 0.585600
0.188205 0.586262
0.188718 0.586922
0.188718 0.585987
0.189231 0.586645
0.189231 0.585714
0.189744 0.586371
0.189744 0.585443
0.189744 0.584518
0.189744 0.583596
0.190256 0.584252
0.190769 0.584906
0.191282 0.585557
0.191282 0.584639
0.191795 0.585290
0.191795 0.584375
0.192308 0.585023
0.192821 0.585670
0.192821 0.584759
0.192821 0.583851
0.193333 0.584496
0.193333 0.583591
0.193333 0.582689
0.193846 0.583333
0.193846 0.582435
0.193846 0.581538
0.193846 0.580645
0.194359 0.581288
0.194872 0.581930
0.195385 0.582569
0.195897 0.583206
0.195897 0.582317
0.196410 0.582953
0.196410 0.582067
0.196923 0.582701
0.197436 0.583333
0.197436 0.582451
0.197436 0.581571
0.197949 0.582202
0.197949 0.581325
0.197949 0.580451
0.197949 0.579580
0.198462 0.580210
0.198462 0.579341
0.198974 0.579970
0.198974 0.579104
0.198974 0.578241
0.198974 0.577381
0.198974 0.576523
0.199487 0.577151
0.200000 0.577778
0.200513 0.578402
0.201026 0.579025
0.201026 0.578171
0.201538 0.578792
0.201538 0.577941
0.201538 0.577093
0.201538 0.576246
0.201538 0.575403
0.201538 0.574561
0.201538 0.573723
0.201538 0.572886
0.202051 0.573508
0.202564 0.574128
0.203077 0.574746
0.203077 0.573913
0.203077 0.573082
0.203077 0.572254
0.203077 0.571429
0.203590 0.572046
0.203590 0.571223
0.204103 0.571839
0.204615 0.572453
0.205128 0.573066
0.205128 0.572246
0.205128 0.571429
0.205128 0.570613
0.205128 0.569801
0.205128 0.568990
0.205641 0.569602
0.205641 0.568794
0.205641 0.567989
0.205641 0.567185
0.205641 0.566384
0.205641 0.565585
0.206154 0.566197
0.206667 0.566807
0.207179 0.567416
0.207179 0.566620
0.207692 0.567227
0.207692 0.566434
0.208205 0.567039
0.208205 0.566248
0.208205 0.565460
0.208718 0.566064
0.209231 0.566667
0.209744 0.567268
0.209744 0.566482
0.210256 0.567082
0.210256 0.566298
0.210769 0.566897
0.211282 0.567493
0.211795 0.568088
0.211795 0.567308
0.211795 0.566529
0.211795 0.565753
0.212308 0.566347
0.212308 0.565574
0.212821 0.566166
0.212821 0.565395
0.212821 0.564626
0.213333 0.565217
0.213846 0.565807
0.213846 0.565041
0.214359 0.565629
0.214872 0.566216
0.215385 0.566802
0.215897 0.567385
0.215897 0.566622
0.215897 0.565860
0.216410 0.566443
0.216410 0.565684
0.216410 0.564926
0.216923 0.565508
0.217436 0.566088
0.217949 0.566667
0.217949 0.565912
0.218462 0.566489
0.218974 0.567065
0.219487 0.567639
0.219487 0.566887
0.219487 0.566138
0.220000 0.566711
0.220513 0.567282
0.221026 0.567852
0.221026 0.567105
0.221026 0.566360
0.221538 0.566929
0.221538 0.566186
0.222051 0.566754
0.222051 0.566013
0.222564 0.566580
0.223077 0.567145
0.223077 0.566406
0.223590 0.566970
0.223590 0.566234
0.223590 0.565499
0.224103 0.566062
0.224103 0.565330
0.224103 0.564599
0.224103 0.563871
0.224615 0.564433
0.224615 0.563707
0.224615 0.562982
0.224615 0.562259
0.225128 0.562821
0.225128 0.562100
0.225641 0.562660
0.226154 0.563218
0.226667 0.563776
0.226667 0.563057
0.226667 0.562341
0.226667 0.561626
0.227179 0.562183
0.227179 0.561470
0.227179 0.560759
0.227179 0.560051
0.227692 0.560606
0.227692 0.559899
0.227692 0.559194
0.227692 0.558491
0.227692 0.557789
0.227692 0.557089
0.228205 0.557644
0.228205 0.556946
0.228718 0.557500
0.229231 0.558052
0.229231 0.557357
0.229231 0.556663
0.229744 0.557214
0.229744 0.556522
0.229744 0.555831
0.229744 0.555143
0.230256 0.555693
0.230256 0.555006
0.230769 0.555556
0.231282 0.556104
0.231282 0.555419
0.231282 0.554736
0.231282 0.554054
0.231795 0.554601
0.231795 0.553922
0.231795 0.553244
0.232308 0.553790
0.232308 0.553114
0.232821 0.553659
0.232821 0.552984
0.232821 0.552311
0.232821 0.551640
0.232821 0.550971
0.233333 0.551515
0.233333 0.550847
0.233846 0.551391
0.234359 0.551932
0.234872 0.552473
0.234872 0.551807
0.235385 0.552347
0.235385 0.551683
0.235385 0.551020
0.235385 0.550360
0.235385 0.549701
0.235897 0.550239
0.235897 0.549582
0.235897 0.548926
0.235897 0.548272
0.235897 0.547619
0.236410 0.548157
0.236410 0.547506
0.236923 0.548043
0.237436 0.548578
0.237949 0.549112
0.238462 0.549645
0.238462 0.548996
0.238462 0.548349
0.238462 0.547703
0.238974 0.548235
0.238974 0.547591
0.238974 0.546948
0.238974 0.546307
0.238974 0.545667
0.239487 0.546199
0.239487 0.545561
0.239487 0.544924
0.239487 0.544289
0.239487 0.543655
0.239487 0.543023
0.239487 0.542393
0.240000 0.542923
0.240513 0.543453
0.241026 0.543981
0.241026 0.543353
0.241026 0.542725
0.241026 0.542099
0.241026 0.541475
0.241538 0.542002
0.241538 0.541379
0.241538 0.540758
0.241538 0.540138
0.241538 0.539519
0.242051 0.540046
0.242051 0.539429
0.242051 0.538813
0.242051 0.538198
0.242051 0.537585
0.242564 0.538111
0.243077 0.538636
0.243077 0.538025
0.243590 0.538549
0.243590 0.537939
0.243590 0.537330
0.243590 0.536723
0.243590 0.536117
0.244103 0.536640
0.244103 0.536036
0.244103 0.535433
0.244615 0.535955
0.244615 0.535354
0.244615 0.534753
0.245128 0.535274
0.245128 0.534676
0.245641 0.535196
0.246154 0.535714
0.246154 0.535117
0.246667 0.535635
0.246667 0.535039
0.247179 0.535556
0.247692 0.536071
0.247692 0.535477
0.247692 0.534884
0.247692 0.534292
0.248205 0.534807
0.248718 0.535320
0.248718 0.534730
0.248718 0.534141
0.249231 0.534653
0.249744 0.535165
0.249744 0.534577
0.249744 0.533991
0.250256 0.534502
0.250256 0.533917
0.250256 0.533333
0.250256 0.532751
0.250256 0.532170
0.250769 0.532680
0.250769 0.532100
0.250769 0.531522
0.250769 0.530945
0.251282 0.531453
0.251282 0.530878
0.251282 0.530303
0.251795 0.530811
0.251795 0.530238
0.252308 0.530744
0.252821 0.531250
0.252821 0.530678
0.253333 0.531183
0.253333 0.530612
0.253333 0.530043
0.253333 0.529475
0.253333 0.528908
0.253846 0.529412
0.253846 0.528846
0.253846 0.528282
0.253846 0.527719
0.253846 0.527157
0.254359 0.527660
0.254872 0.528162
0.254872 0.527601
0.255385 0.528102
0.255385 0.527542
0.255897 0.528042
0.255897 0.527484
0.256410 0.527983
0.256410 0.527426
0.256923 0.527924
0.256923 0.527368
0.256923 0.526814
0.257436 0.527311
0.257436 0.526758
0.257436 0.526205
0.257436 0.525654
0.257436 0.525105
0.257436 0.524556
0.257949 0.525052
0.258462 0.525547
0.258974 0.526042
0.258974 0.525494
0.258974 0.524948
0.259487 0.525441
0.260000 0.525934
0.260000 0.525389
0.260513 0.525880
0.260513 0.525336
0.260513 0.524793
0.260513 0.524252
0.260513 0.523711
0.260513 0.523172
0.260513 0.522634
0.260513 0.522097
0.261026 0.522587
0.261538 0.523077
0.262051 0.523566
0.262564 0.524053
0.263077 0.524540
0.263077 0.524004
0.263590 0.524490
0.263590 0.523955
0.263590 0.523422
0.264103 0.523906
0.264103 0.523374
0.264103 0.522843
0.264615 0.523327
0.264615 0.522796
0.265128 0.523279
0.265641 0.523761
0.266154 0.524242
0.266667 0.524723
0.266667 0.524194
0.266667 0.523666
0.266667 0.523139
0.266667 0.522613
0.267179 0.523092
0.267692 0.523571
0.267692 0.523046
0.267692 0.522523
0.268205 0.523000
0.268205 0.522478
0.268205 0.521956
0.268718 0.522433
0.269231 0.522908
0.269744 0.523383
0.269744 0.522863
0.270256 0.523337
0.270256 0.522817
0.270256 0.522299
0.270769 0.522772
0.271282 0.523244
0.271282 0.522727
0.271282 0.522211
0.271282 0.521696
0.271282 0.521182
0.271282 0.520669
0.271282 0.520157
0.271795 0.520629
0.271795 0.520118
0.271795 0.519608
0.271795 0.519099
0.271795 0.518591
0.271795 0.518084
0.271795 0.517578
0.272308 0.518049
0.272308 0.517544
0.272821 0.518014
0.272821 0.517510
0.272821 0.517007
0.273333 0.517476
0.273333 0.516974
0.273333 0.516473
0.273333 0.515973
0.273333 0.515474
0.273333 0.514976
0.273333 0.514479
0.273846 0.514947
0.273846 0.514451
0.274359 0.514918
0.274359 0.514423
0.274359 0.513929
0.274359 0.513436
0.274359 0.512943
0.274872 0.513410
0.275385 0.513876
0.275385 0.513384
0.275897 0.513849
0.276410 0.514313
0.276410 0.513823
0.276410 0.513333
0.276923 0.513796
0.276923 0.513308
0.277436 0.513770
0.277436 0.513283
0.277949 0.513744
0.277949 0.513258
0.278462 0.513718
0.278462 0.513233
0.278462 0.512748
0.278462 0.512264
0.278462 0.511781
0.278462 0.511299
0.278974 0.511759
0.279487 0.512218
0.279487 0.511737
0.279487 0.511257
0.279487 0.510778
0.279487 0.510300
0.279487 0.509822
0.279487 0.509346
0.280000 0.509804
0.280000 0.509328
0.280000 0.508854
0.280000 0.508380
0.280000 0.507907
0.280000 0.507435
0.280513 0.507892
0.280513 0.507421
0.280513 0.506951
0.281026 0.507407
0.281026 0.506938
0.281538 0.507394
0.281538 0.506925
0.281538 0.506458
0.281538 0.505991
0.281538 0.505525
0.281538 0.505060
0.282051 0.505515
0.282051 0.505051
0.282051 0.504587
0.282051 0.504125
0.282051 0.503663
0.282564 0.504117
0.283077 0.504570
0.283077 0.504110
0.283077 0.503650
0.283077 0.503191
0.283077 0.502732
0.283077 0.502275
0.283077 0.501818
0.283590 0.502271
0.283590 0.501815
0.283590 0.501360
0.283590 0.500906
0.283590 0.500452
0.283590 0.500000
0.284103 0.500452
0.284103 0.500000
0.284615 0.500451
0.285128 0.500901
0.285128 0.500450
0.285641 0.500899
0.285641 0.500449
0.285641 0.500000
0.285641 0.499552
0.285641 0.499104
0.285641 0.498657
0.286154 0.499106
0.286154 0.498660
0.286154 0.498214
0.286667 0.498662
0.286667 0.498217
0.286667 0.497774
0.287179 0.498221
0.287179 0.497778
0.287179 0.497336
0.287179 0.496894
0.287692 0.497340
0.287692 0.496900
0.287692 0.496460
0.287692 0.496021
0.288205 0.496466
0.288205 0.496028
0.288205 0.495591
0.288205 0.495154
0.288205 0.494718
0.288205 0.494283
0.288205 0.493849
0.288205 0.493415
0.288718 0.493860
0.288718 0.493427
0.289231 0.493870
0.289744 0.494313
0.289744 0.493881
0.289744 0.493450
0.290256 0.493892
0.290769 0.494333
0.290769 0.493902
0.291282 0.494343
0.291795 0.494783
0.292308 0.495222
0.292821 0.495660
0.292821 0.495230
0.292821 0.494801
0.292821 0.494372
0.292821 0.493945
0.292821 0.493518
0.293333 0.493955
0.293333 0.493529
0.293333 0.493103
0.293333 0.492679
0.293846 0.493115
0.294359 0.493551
0.294872 0.493986
0.294872 0.493562
0.294872 0.493139
0.294872 0.492716
0.294872 0.492295
0.294872 0.491873
0.295385 0.492308
0.295385 0.491887
0.295385 0.491468
0.295385 0.491049
0.295385 0.490630
0.295385 0.490213
0.295385 0.489796
0.295897 0.490229
0.296410 0.490662
0.296923 0.491094
0.297436 0.491525
0.297949 0.491956
0.297949 0.491540
0.297949 0.491124
0.297949 0.490709
0.298462 0.491139
0.298462 0.490725
0.298462 0.490312
0.298462 0.489899
0.298974 0.490328
0.298974 0.489916
0.298974 0.489505
0.299487 0.489933
0.299487 0.489522
0.299487 0.489112
0.300000 0.489540
0.300000 0.489130
0.300513 0.489557
0.300513 0.489149
0.300513 0.488741
0.301026 0.489167
0.301026 0.488759
0.301538 0.489185
0.301538 0.488778
0.302051 0.489203
0.302051 0.488797
0.302051 0.488391
0.302051 0.487987
0.302564 0.488411
0.302564 0.488007
0.302564 0.487603
0.302564 0.487201
0.303077 0.487624
0.303590 0.488046
0.303590 0.487644
0.303590 0.487243
0.303590 0.486842
0.304103 0.487264
0.304615 0.487685
0.305128 0.488105
0.305641 0.488525
0.305641 0.488124
0.305641 0.487725
0.305641 0.487326
0.305641 0.486928
0.305641 0.486531
0.305641 0.486134
0.305641 0.485738
0.305641 0.485342
0.305641 0.484947
0.305641 0.484553
0.305641 0.484159
0.305641 0.483766
0.306154 0.484185
0.306154 0.483793
0.306154 0.483401
0.306154 0.483010
0.306154 0.482619
0.306667 0.483037
0.307179 0.483454
0.307179 0.483065
0.307692 0.483481
0.308205 0.483897
0.308718 0.484312
0.308718 0.483923
0.308718 0.483534
0.308718 0.483146
0.309231 0.483561
0.309231 0.483173
0.309231 0.482786
0.309231 0.482400
0.309231 0.482014
0.309231 0.481629
0.309744 0.482043
0.310256 0.482456
0.310256 0.482072
0.310256 0.481688
0.310769 0.482100
0.310769 0.481717
0.311282 0.482129
0.311282 0.481746
0.311795 0.482157
0.311795 0.481775
0.311795 0.481394
0.311795 0.481013
0.311795 0.480632
0.311795 0.480253
0.311795 0.479874
0.311795 0.479495
0.311795 0.479117
0.311795 0.478740
0.311795 0.478363
0.311795 0.477987
0.311795 0.477612
0.312308 0.478022
0.312308 0.477647
0.312308 0.477273
0.312821 0.477682
0.313333 0.478091
0.313333 0.477717
0.313333 0.477344
0.313333 0.476971
0.313846 0.477379
0.313846 0.477007
0.313846 0.476636
0.314359 0.477043
0.314872 0.477449
0.314872 0.477078
0.314872 0.476708
0.314872 0.476338
0.314872 0.475969
0.314872 0.475600
0.314872 0.475232
0.314872 0.474865
0.315385 0.475270
0.315385 0.474903
0.315897 0.475309
0.315897 0.474942
0.315897 0.474576
0.316410 0.474981
0.316410 0.474615
0.316923 0.475019
0.316923 0.474654
0.316923 0.474290
0.317436 0.474693
0.317949 0.475096
0.317949 0.474732
0.317949 0.474369
0.317949 0.474006
0.318462 0.474408
0.318462 0.474046
0.318974 0.474447
0.318974 0.474085
0.318974 0.473724
0.318974 0.473364
0.318974 0.473004
0.318974 0.472644
0.318974 0.472285
0.318974 0.471927
0.318974 0.471569
0.319487 0.471970
0.320000 0.472369
0.320000 0.472012
0.320000 0.471655
0.320000 0.471299
0.320000 0.470943
0.320513 0.471342
0.320513 0.470987
0.320513 0.470633
0.321026 0.471031
0.321538 0.471429
0.321538 0.471074
0.321538 0.470721
0.322051 0.471118
0.322051 0.470765
0.322051 0.470412
0.322051 0.470060
0.322051 0.469708
0.322051 0.469357
0.322564 0.469754
0.322564 0.469403
0.322564 0.469053
0.322564 0.468703
0.322564 0.468354
0.322564 0.468006
0.322564 0.467658
0.322564 0.467311
0.322564 0.466964
0.322564 0.466617
0.322564 0.466271
0.322564 0.465926
0.322564 0.465581
0.322564 0.465237
0.322564 0.464893
0.323077 0.465288
0.323590 0.465683
0.323590 0.465339
0.323590 0.464996
0.323590 0.464654
0.323590 0.464312
0.323590 0.463971
0.323590 0.463630
0.323590 0.463289
0.323590 0.462949
0.323590 0.462610
0.323590 0.462271
0.323590 0.461933
0.324103 0.462326
0.324103 0.461988
0.324615 0.462381
0.324615 0.462044
0.325128 0.462436
0.325128 0.462099
0.325128 0.461763
0.325128 0.461426
0.325641 0.461818
0.326154 0.462209
0.326154 0.461874
0.326154 0.461538
0.326154 0.461204
0.326154 0.460870
0.326154 0.460536
0.326154 0.460203
0.326667 0.460593
0.327179 0.460983
0.327179 0.460650
0.327179 0.460317
0.327692 0.460707
0.327692 0.460375
0.327692 0.460043
0.328205 0.460432
0.328205 0.460101
0.328205 0.459770
0.328205 0.459440
0.328718 0.459828
0.328718 0.459498
0.328718 0.459169
0.328718 0.458840
0.328718 0.458512
0.328718 0.458184
0.328718 0.457857
0.328718 0.457530
0.329231 0.457917
0.329231 0.457591
0.329231 0.457265
0.329231 0.456940
0.329744 0.457326
0.329744 0.457001
0.329744 0.456676
0.329744 0.456352
0.329744 0.456028
0.330256 0.456414
0.330256 0.456091
0.330256 0.455768
0.330256 0.455446
0.330256 0.455124
0.330256 0.454802
0.330256 0.454481
0.330256 0.454161
0.330256 0.453841
0.330769 0.454225
0.330769 0.453906
0.330769 0.453586
0.330769 0.453268
0.331282 0.453652
0.331282 0.453333
0.331282 0.453015
0.331795 0.453399
0.332308 0.453782
0.332308 0.453464
0.332821 0.453846
0.333333 0.454228
0.333333 0.453911
0.333846 0.454292
0.333846 0.453975
0.333846 0.453659
0.333846 0.453343
0.334359 0.453723
0.334359 0.453408
0.334359 0.453092
0.334872 0.453472
0.335385 0.453851
0.335385 0.453537
0.335385 0.453222
0.335897 0.453601
0.335897 0.453287
0.335897 0.452974
0.335897 0.452661
0.335897 0.452348
0.336410 0.452726
0.336923 0.453103
0.336923 0.452791
0.336923 0.452479
0.336923 0.452168
0.336923 0.451857
0.336923 0.451546
0.336923 0.451236
0.336923 0.450927
0.336923 0.450617
0.337436 0.450994
0.337949 0.451370
0.337949 0.451061
0.338462 0.451436
0.338462 0.451128
0.338462 0.450820
0.338462 0.450512
0.338462 0.450205
0.338462 0.449898
0.338462 0.449591
0.338462 0.449285
0.338974 0.449660
0.338974 0.449354
0.338974 0.449049
0.339487 0.449423
0.340000 0.449796
0.340000 0.449492
0.340513 0.449864
0.340513 0.449560
0.340513 0.449256
0.341026 0.449628
0.341026 0.449324
0.341026 0.449021
0.341026 0.448718
0.341026 0.448415
0.341538 0.448787
0.341538 0.448485
0.341538 0.448183
0.341538 0.447882
0.341538 0.447581
0.341538 0.447280
0.341538 0.446980
0.341538 0.446680
0.341538 0.446381
0.341538 0.446082
0.342051 0.446452
0.342051 0.446154
0.342051 0.445856
0.342051 0.445558
0.342051 0.445260
0.342051 0.444963
0.342051 0.444667
0.342051 0.444370
0.342051 0.444075
0.342051 0.443779
0.342051 0.443484
0.342051 0.443189
0.342564 0.443559
0.342564 0.443265
0.342564 0.442971
0.342564 0.442677
0.342564 0.442384
0.342564 0.442091
0.342564 0.441799
0.342564 0.441507
0.342564 0.441215
0.342564 0.440924
0.343077 0.441293
0.343077 0.441002
0.343077 0.440711
0.343077 0.440421
0.343077 0.440132
0.343077 0.439842
0.343077 0.439553
0.343077 0.439265
0.343077 0.438976
0.343590 0.439344
0.343590 0.439056
0.343590 0.438769
0.343590 0.438482
0.344103 0.438849
0.344615 0.439216
0.344615 0.438929
0.344615 0.438642
0.344615 0.438356
0.345128 0.438722
0.345128 0.438436
0.345128 0.438151
0.345641 0.438517
0.346154 0.438882
0.346154 0.438596
0.346667 0.438961
0.346667 0.438676
0.346667 0.438392
0.346667 0.438108
0.346667 0.437824
0.347179 0.438188
0.347179 0.437904
0.347692 0.438268
0.347692 0.437984
0.347692 0.437702
0.347692 0.437419
0.348205 0.437782
0.348205 0.437500
0.348205 0.437218
0.348205 0.436937
0.348205 0.436656
0.348205 0.436375
0.348718 0.436737
0.349231 0.437099
0.349231 0.436818
0.349231 0.436538
0.349231 0.436259
0.349231 0.435980
0.349231 0.435701
0.349231 0.435422
0.349231 0.435144
0.349231 0.434866
0.349231 0.434588
0.349231 0.434311
0.349744 0.434672
0.349744 0.434395
0.349744 0.434118
0.349744 0.433842
0.350256 0.434202
0.350256 0.433926
0.350256 0.433651
0.350769 0.434010
0.350769 0.433735
0.350769 0.433460
0.350769 0.433186
0.350769 0.432911
0.350769 0.432638
0.350769 0.432364
0.350769 0.432091
0.351282 0.432449
0.351282 0.432177
0.351282 0.431904
0.351282 0.431632
0.351282 0.431360
0.351282 0.431089
0.351795 0.431447
0.351795 0.431175
0.351795 0.430905
0.351795 0.430634
0.351795 0.430364
0.351795 0.430094
0.351795 0.429825
0.352308 0.430182
0.352308 0.429912
0.352821 0.430269
0.352821 0.430000
0.352821 0.429731
0.352821 0.429463
0.352821 0.429195
0.353333 0.429551
0.353333 0.429283
0.353333 0.429016
0.353333 0.428749
0.353333 0.428483
0.353333 0.428216
0.353846 0.428571
0.354359 0.428926
0.354872 0.429280
0.355385 0.429634
0.355385 0.429368
0.355897 0.429721
0.355897 0.429455
0.356410 0.429808
0.356410 0.429543
0.356410 0.429277
0.356410 0.429012
0.356923 0.429365
0.356923 0.429100
0.356923 0.428835
0.356923 0.428571
0.357436 0.428923
0.357436 0.428659
0.357436 0.428396
0.357436 0.428133
0.357436 0.427870
0.357436 0.427607
0.357949 0.427958
0.358462 0.428309
0.358974 0.428659
0.358974 0.428397
0.358974 0.428135
0.358974 0.427873
0.358974 0.427611
0.359487 0.427961
0.359487 0.427700
0.360000 0.428049
0.360000 0.427788
0.360000 0.427527
0.360513 0.427876
0.360513 0.427616
0.360513 0.427356
0.360513 0.427096
0.360513 0.426837
0.360513 0.426578
0.360513 0.426319
0.360513 0.426061
0.360513 0.425803
0.360513 0.425545
0.360513 0.425287
0.360513 0.425030
0.360513 0.424773
0.360513 0.424517
0.360513 0.424261
0.361026 0.424608
0.361026 0.424352
0.361538 0.424699
0.361538 0.424443
0.361538 0.424188
0.361538 0.423933
0.361538 0.423678
0.362051 0.424024
0.362051 0.423770
0.362051 0.423515
0.362051 0.423261
0.362564 0.423607
0.363077 0.423952
0.363077 0.423698
0.363590 0.424043
0.363590 0.423790
0.363590 0.423536
0.363590 0.423284
0.364103 0.423628
0.364103 0.423375
0.364615 0.423719
0.365128 0.424062
0.365128 0.423810
0.365128 0.423557
0.365128 0.423306
0.365641 0.423648
0.365641 0.423397
0.365641 0.423145
0.365641 0.422894
0.365641 0.422644
0.365641 0.422393
0.365641 0.422143
0.365641 0.421893
0.366154 0.422235
0.366154 0.421986
0.366667 0.422327
0.366667 0.422078
0.366667 0.421829
0.366667 0.421580
0.366667 0.421332
0.366667 0.421084
0.366667 0.420836
0.366667 0.420588
0.366667 0.420341
0.367179 0.420682
0.367179 0.420435
0.367692 0.420775
0.367692 0.420528
0.368205 0.420868
0.368205 0.420621
0.368718 0.420960
0.369231 0.421299
0.369744 0.421637
0.369744 0.421391
0.369744 0.421145
0.369744 0.420899
0.370256 0.421237
0.370769 0.421574
0.370769 0.421329
0.370769 0.421083
0.370769 0.420838
0.371282 0.421175
0.371282 0.420930
0.371282 0.420686
0.371795 0.421022
0.372308 0.421358
0.372308 0.421114
0.372308 0.420870
0.372308 0.420626
0.372308 0.420382
0.372308 0.420139
0.372308 0.419896
0.372308 0.419653
0.372308 0.419411
0.372308 0.419169
0.372308 0.418927
0.372308 0.418685
0.372308 0.418444
0.372308 0.418203
0.372308 0.417962
0.372308 0.417722
0.372308 0.417481
0.372308 0.417241
0.372821 0.417576
0.372821 0.417336
0.372821 0.417097
0.372821 0.416858
0.372821 0.416619
0.372821 0.416380
0.372821 0.416142
0.373333 0.416476
0.373333 0.416238
0.373846 0.416571
0.373846 0.416334
0.374359 0.416667
0.374359 0.416429
0.374359 0.416192
0.374872 0.416524
0.375385 0.416856
0.375897 0.417188
0.376410 0.417520
0.376410 0.417283
0.376410 0.417045
0.376410 0.416809
0.376923 0.417140
0.376923 0.416903
0.376923 0.416667
0.377436 0.416997
0.377436 0.416761
0.377949 0.417091
0.377949 0.416855
0.377949 0.416620
0.377949 0.416384
0.377949 0.416149
0.377949 0.415914
0.377949 0.415680
0.378462 0.416009
0.378974 0.416338
0.378974 0.416104
0.378974 0.415869
0.378974 0.415636
0.378974 0.415402
0.378974 0.415169
0.378974 0.414935
0.378974 0.414703
0.379487 0.415031
0.379487 0.414798
0.379487 0.414566
0.379487 0.414334
0.379487 0.414102
0.380000 0.414430
0.380000 0.414198
0.380000 0.413966
0.380000 0.413735
0.380000 0.413504
0.380513 0.413832
0.381026 0.414158
0.381026 0.413928
0.381538 0.414254
0.381538 0.414023
0.381538 0.413793
0.381538 0.413563
0.381538 0.413333
0.381538 0.413104
0.381538 0.412875
0.381538 0.412646
0.382051 0.412971
0.382051 0.412742
0.382051 0.412514
0.382051 0.412286
0.382051 0.412058
0.382051 0.411830
0.382051 0.411602
0.382051 0.411375
0.382051 0.411148
0.382051 0.410921
0.382051 0.410695
0.382564 0.411019
0.382564 0.410793
0.382564 0.410567
0.382564 0.410341
0.383077 0.410665
0.383077 0.410440
0.383077 0.410214
0.383590 0.410538
0.383590 0.410313
0.384103 0.410636
0.384103 0.410411
0.384103 0.410186
0.384103 0.409962
0.384103 0.409737
0.384103 0.409513
0.384103 0.409290
0.384615 0.409612
0.384615 0.409389
0.384615 0.409165
0.385128 0.409487
0.385128 0.409264
0.385128 0.409041
0.385128 0.408819
0.385128 0.408596
0.385641 0.408918
0.385641 0.408696
0.386154 0.409017
0.386667 0.409338
0.386667 0.409116
0.387179 0.409436
0.387692 0.409756
0.387692 0.409534
0.387692 0.409312
0.387692 0.409091
0.387692 0.408870
0.387692 0.408649
0.387692 0.408428
0.387692 0.408207
0.388205 0.408527
0.388205 0.408306
0.388205 0.408086
0.388205 0.407866
0.388205 0.407647
0.388205 0.407427
0.388205 0.407208
0.388205 0.406989
0.388205 0.406771
0.388205 0.406552
0.388205 0.406334
0.388205 0.406116
0.388205 0.405898
0.388205 0.405681
0.388205 0.405463
0.388718 0.405782
0.388718 0.405564
0.388718 0.405348
0.389231 0.405665
0.389231 0.405449
0.389231 0.405232
0.389231 0.405016
0.389231 0.404800
0.389744 0.405117
0.390256 0.405434
0.390256 0.405218
0.390256 0.405003
0.390256 0.404787
0.390256 0.404572
0.390769 0.404888
0.391282 0.405204
0.391282 0.404989
0.391282 0.404775
0.391282 0.404560
0.391282 0.404346
0.391282 0.404131
0.391282 0.403917
0.391282 0.403704
0.391282 0.403490
0.391282 0.403277
0.391282 0.403064
0.391282 0.402851
0.391282 0.402639
0.391282 0.402426
0.391282 0.402214
0.391282 0.402002
0.391282 0.401790
0.391282 0.401579
0.391282 0.401368
0.391282 0.401157
0.391282 0.400946
0.391795 0.401261
0.391795 0.401050
0.391795 0.400839
0.391795 0.400629
0.392308 0.400943
0.392821 0.401257
0.392821 0.401047
0.393333 0.401361
0.393333 0.401151
0.393333 0.400941
0.393846 0.401254
0.394359 0.401567
0.394359 0.401357
0.394359 0.401148
0.394359 0.400938
0.394359 0.400730
0.394872 0.401042
0.394872 0.400833
0.394872 0.400624
0.394872 0.400416
0.394872 0.400208
0.395385 0.400519
0.395385 0.400312
0.395385 0.400104
0.395385 0.399896
0.395385 0.399689
0.395897 0.400000
0.395897 0.399793
0.395897 0.399586
0.395897 0.399379
0.395897 0.399173
0.395897 0.398966
0.396410 0.399277
0.396410 0.399071
0.396923 0.399381
0.397436 0.399691
0.397436 0.399485
0.397436 0.399279
0.397436 0.399073
0.397949 0.399382
0.397949 0.399177
0.397949 0.398972
0.397949 0.398767
0.398462 0.399076
0.398462 0.398871
0.398462 0.398666
0.398462 0.398462
0.398462 0.398257
0.398462 0.398053
0.398974 0.398361
0.398974 0.398158
0.398974 0.397954
0.398974 0.397751
0.398974 0.397547
0.398974 0.397344
0.399487 0.397652
0.399487 0.397449
0.399487 0.397246
0.400000 0.397554
0.400000 0.397351
0.400000 0.397149
0.400000 0.396947
0.400513 0.397253
0.401026 0.397560
0.401026 0.397358
0.401026 0.397156
0.401538 0.397462
0.402051 0.397768
0.402051 0.397566
0.402051 0.397364
0.402051 0.397163
0.402051 0.396962
0.402051 0.396761
0.402051 0.396560
0.402564 0.396866
0.402564 0.396665
0.403077 0.396970
0.403590 0.397274
0.403590 0.397074
0.404103 0.397378
0.404615 0.397681
0.404615 0.397481
0.404615 0.397281
0.404615 0.397081
0.404615 0.396881
0.404615 0.396682
0.404615 0.396482
0.404615 0.396283
0.404615 0.396084
0.404615 0.395886
0.405128 0.396189
0.405128 0.395990
0.405128 0.395792
0.405128 0.395593
0.405128 0.395395
0.405128 0.395198
0.405128 0.395000

